Wave functions in the f_{7/2} shell, for educational purposes and ideas

We use the spectrum of {42}Sc as input to calculate wave functions and energy levels of all nuclei in the single-j-shell model with j equal to f_{7/2}. The value of these results for educational purposes is pointed out. Also new insights emerge. For example, it is noted that for the (Z=4,N=4) nucleus {48}Cr, a good quantum number comes out: (-1)^{(v_p+v_n)/2}, where v_p and v_n are the seniority quantum numbers of the protons and neutrons, respectively.

==> cr48-1.txt <==
CHROMIUM 48


               I=   0.0

              0.00000  5.87850  6.21653  6.60365  8.00052  8.48606 10.22316 11.01407
  Jp   Jn 					    T=2		      T=1      T=1
  0.0  0.0    0.74939  0.00000 -0.33590  0.00000 -0.50546  0.13939  0.00000  0.00000
  2.0  2.0    0.54450  0.00000  0.62176  0.00000  0.13143 -0.07931  0.00000  0.00000
  2.0  2.0*   0.00000  0.67383  0.00000 -0.21436  0.00000  0.00000  0.66859  0.23019
  2.0* 2.0    0.00000  0.67383  0.00000 -0.21436  0.00000  0.00000 -0.66859 -0.23019
  2.0* 2.0*   0.12143  0.00000 -0.04540  0.00000  0.18250 -0.45782  0.00000  0.00000
  4.0  4.0    0.19559  0.00000 -0.51878  0.00000  0.36880 -0.55686  0.00000  0.00000
  4.0  4.0*   0.00000  0.21436  0.00000  0.67383  0.00000  0.00000 -0.23019  0.66859
  4.0* 4.0    0.00000  0.21436  0.00000  0.67383  0.00000  0.00000  0.23019 -0.66859
  4.0* 4.0*   0.25210  0.00000  0.30440  0.00000  0.48974  0.00998  0.00000  0.00000
  5.0  5.0    0.09319  0.00000 -0.22269  0.00000  0.29075  0.18220  0.00000  0.00000
  6.0  6.0    0.12311  0.00000 -0.23344  0.00000  0.45276  0.62851  0.00000  0.00000
  8.0  8.0    0.03927  0.00000 -0.18066  0.00000  0.16895  0.16208  0.00000  0.00000

             11.02371 12.61890 16.15461 25.65953
  Jp   Jn 		 T=2	  T=2	   T=4
  0.0  0.0   -0.07843  0.13668 -0.10744  0.11952
  2.0  2.0    0.18128 -0.35203  0.25525 -0.26726
  2.0  2.0*   0.00000  0.00000  0.00000  0.00000
  2.0* 2.0    0.00000  0.00000  0.00000  0.00000
  2.0* 2.0*  -0.40931 -0.49899 -0.50233  0.26726
  4.0  4.0    0.12590  0.17856  0.26494 -0.35857
  4.0  4.0*   0.00000  0.00000  0.00000  0.00000
  4.0* 4.0    0.00000  0.00000  0.00000  0.00000
  4.0* 4.0*  -0.15223  0.65831 -0.13685  0.35857
  5.0  5.0    0.75842 -0.23259 -0.19379  0.39641
  6.0  6.0   -0.28244 -0.15770 -0.19995 -0.43095
  8.0  8.0   -0.31536 -0.25333  0.71029  0.49281


               I=   1.0

              5.47868  7.01486  7.48405  7.77484  8.24412  8.91936  9.03721  9.25798
  Jp   Jn 	T=1	 T=1	  T=1		    T=1	     T=1
  2.0  2.0    0.75778  0.00000 -0.52187  0.00000  0.00000 -0.00354  0.00000  0.00000
  2.0  2.0*   0.00000  0.28707  0.00000  0.54085 -0.58076  0.00000  0.00000 -0.14481
  2.0* 2.0    0.00000  0.28707  0.00000 -0.54085 -0.58076  0.00000  0.00000  0.14481
  2.0* 2.0*   0.10438  0.00000  0.01391  0.00000  0.00000 -0.05534  0.00000  0.00000
  4.0  4.0    0.23786  0.00000  0.51305  0.00000  0.00000 -0.35740  0.00000  0.00000
  4.0  4.0*   0.00000  0.61550  0.00000  0.05068  0.15592  0.00000  0.00000 -0.46013
  4.0* 4.0    0.00000  0.61550  0.00000 -0.05067  0.15592  0.00000  0.00000  0.46013
  4.0* 4.0*   0.55125  0.00000  0.23856  0.00000  0.00000 -0.07585  0.00000  0.00000
  4.0  5.0    0.00000  0.11685  0.00000 -0.42384  0.13583  0.00000  0.00000 -0.04668
  4.0* 5.0    0.02558  0.00000  0.20908  0.00000  0.00000 -0.42407  0.70711  0.00000
  5.0  4.0    0.00000 -0.11685  0.00000 -0.42384 -0.13583  0.00000  0.00000 -0.04668
  5.0  4.0*  -0.02558  0.00000 -0.20908  0.00000  0.00000  0.42408  0.70710  0.00000
  5.0  5.0    0.11311  0.00000  0.31279  0.00000  0.00000  0.16945  0.00000  0.00000
  5.0  6.0    0.00000  0.15844  0.00000 -0.15897  0.34635  0.00000  0.00000 -0.51491
  6.0  5.0    0.00000 -0.15844  0.00000 -0.15897 -0.34635  0.00000  0.00000 -0.51491
  6.0  6.0    0.19376  0.00000  0.44468  0.00000  0.00000  0.64500  0.00000  0.00000
  8.0  8.0    0.05279  0.00000  0.15597  0.00000  0.00000  0.24294  0.00000  0.00000













              9.45734  9.94535 10.55640 11.05209 11.66184 11.78933 13.27012 14.59328
  Jp   Jn 	T=1	 T=1	  T=1	   T=1	    T=2	     T=1      T=1      T=2
  2.0  2.0    0.00000 -0.11387  0.28301 -0.16701  0.00000  0.00000  0.14338  0.00000
  2.0  2.0*  -0.22562  0.00000  0.00000  0.00000  0.35781  0.17150  0.00000  0.24183
  2.0* 2.0   -0.22561  0.00000  0.00000  0.00000 -0.35781  0.17150  0.00000 -0.24183
  2.0* 2.0*   0.00000 -0.45227 -0.55275 -0.57780  0.00000  0.00000 -0.36056  0.00000
  4.0  4.0    0.00000 -0.58158  0.05628  0.31825  0.00000  0.00000  0.19585  0.00000
  4.0  4.0*   0.28243  0.00000  0.00000  0.00000 -0.45376 -0.13071  0.00000  0.28252
  4.0* 4.0    0.28243  0.00000  0.00000  0.00000  0.45376 -0.13071  0.00000 -0.28252
  4.0* 4.0*   0.00000  0.44420 -0.43246  0.36290  0.00000  0.00000 -0.21447  0.00000
  4.0  5.0   -0.52984  0.00000  0.00000  0.00000  0.29814 -0.43262  0.00000  0.47885
  4.0* 5.0    0.00000  0.29696  0.13656 -0.39132  0.00000  0.00000  0.12581  0.00000
  5.0  4.0    0.52984  0.00000  0.00000  0.00000  0.29814  0.43262  0.00000  0.47885
  5.0  4.0*   0.00000 -0.29696 -0.13656  0.39132  0.00000  0.00000 -0.12581  0.00000
  5.0  5.0    0.00000 -0.11647  0.62016 -0.06503  0.00000  0.00000 -0.57211  0.00000
  5.0  6.0   -0.29765  0.00000  0.00000  0.00000  0.27783  0.51608  0.00000 -0.36388
  6.0  5.0    0.29765  0.00000  0.00000  0.00000  0.27783 -0.51608  0.00000 -0.36388
  6.0  6.0    0.00000  0.17344 -0.03794 -0.28720  0.00000  0.00000  0.13425  0.00000
  8.0  8.0    0.00000 -0.16408 -0.02909 -0.11086  0.00000  0.00000  0.62297  0.00000

             21.01707
  Jp   Jn 	T=3
  2.0  2.0   -0.10911
  2.0  2.0*   0.00000
  2.0* 2.0    0.00000
  2.0* 2.0*   0.10911
  4.0  4.0   -0.26726
  4.0  4.0*   0.00000
  4.0* 4.0    0.00000
  4.0* 4.0*   0.26726
  4.0  5.0    0.00000
  4.0* 5.0    0.00000
  5.0  4.0    0.00000
  5.0  4.0*   0.00000
  5.0  5.0    0.36187
  5.0  6.0    0.00000
  6.0  5.0    0.00000
  6.0  6.0   -0.46547
  8.0  8.0    0.69693




























               I=   2.0

              1.20682  3.15497  5.02601  5.79253  6.21150  6.69319  7.02937  7.24312
  Jp   Jn 			  T=1			     T=1	       T=1
  0.0  2.0    0.59100  0.00000 -0.55118  0.00000  0.08579  0.00000  0.00000  0.23451
  0.0  2.0*   0.00000 -0.42205  0.00000  0.32488  0.00000 -0.51318 -0.02882  0.00000
  2.0  0.0    0.59100  0.00000  0.55118  0.00000  0.08579  0.00000  0.00000 -0.23451
  2.0* 0.0    0.00000 -0.42205  0.00000  0.32488  0.00000  0.51319 -0.02881  0.00000
  2.0  2.0    0.00000  0.67066  0.00000  0.34126  0.00000  0.00000  0.14157  0.00000
  2.0  2.0*  -0.17315  0.00000  0.12760  0.00000 -0.19699  0.00000  0.00000 -0.45603
  2.0* 2.0   -0.17315  0.00000 -0.12760  0.00000 -0.19699  0.00000  0.00000  0.45603
  2.0* 2.0*   0.00000 -0.02329  0.00000  0.00311  0.00000  0.00000  0.05760  0.00000
  2.0  4.0    0.00000  0.20291  0.00000 -0.09160  0.00000  0.43421 -0.36853  0.00000
  2.0  4.0*  -0.28534  0.00000  0.39567  0.00000  0.44700  0.00000  0.00000  0.39295
  2.0* 4.0   -0.06314  0.00000  0.04611  0.00000  0.10115  0.00000  0.00000  0.16478
  2.0* 4.0*   0.00000  0.12599  0.00000  0.06424  0.00000  0.16970 -0.30208  0.00000
  4.0  2.0    0.00000  0.20291  0.00000 -0.09160  0.00000 -0.43421 -0.36853  0.00000
  4.0  2.0*  -0.06314  0.00000 -0.04611  0.00000  0.10115  0.00000  0.00000 -0.16478
  4.0* 2.0   -0.28534  0.00000 -0.39567  0.00000  0.44700  0.00000  0.00000 -0.39295
  4.0* 2.0*   0.00000  0.12599  0.00000  0.06424  0.00000 -0.16970 -0.30208  0.00000
  4.0  4.0    0.00000 -0.09954  0.00000  0.50335  0.00000  0.00000 -0.45931  0.00000
  4.0  4.0*  -0.11844  0.00000 -0.00652  0.00000 -0.43409  0.00000  0.00000  0.11302
  4.0* 4.0   -0.11844  0.00000  0.00652  0.00000 -0.43409  0.00000  0.00000 -0.11302
  4.0* 4.0*   0.00000  0.21414  0.00000  0.54813  0.00000  0.00000  0.10307  0.00000
  4.0  5.0   -0.08148  0.00000  0.03151  0.00000 -0.14661  0.00000  0.00000 -0.01634
  4.0* 5.0    0.00000 -0.09061  0.00000  0.02438  0.00000 -0.04982 -0.20170  0.00000
  4.0  6.0    0.00000  0.02689  0.00000 -0.14077  0.00000  0.12972 -0.27684  0.00000
  4.0* 6.0   -0.10634  0.00000  0.13728  0.00000  0.17058  0.00000  0.00000  0.18971
  5.0  4.0    0.08148  0.00000  0.03151  0.00000  0.14661  0.00000  0.00000 -0.01634
  5.0  4.0*   0.00000  0.09061  0.00000 -0.02438  0.00000 -0.04982  0.20170  0.00000
  5.0  5.0    0.00000 -0.02387  0.00000  0.11738  0.00000  0.00000 -0.00630  0.00000
  5.0  6.0   -0.04549  0.00000 -0.01758  0.00000 -0.06243  0.00000  0.00000  0.07527
  6.0  4.0    0.00000  0.02689  0.00000 -0.14077  0.00000 -0.12972 -0.27684  0.00000
  6.0  4.0*  -0.10634  0.00000 -0.13728  0.00000  0.17058  0.00000  0.00000 -0.18971
  6.0  5.0    0.04549  0.00000 -0.01758  0.00000  0.06243  0.00000  0.00000  0.07527
  6.0  6.0    0.00000  0.07074  0.00000  0.18758  0.00000  0.00000  0.25314  0.00000
  6.0  8.0   -0.03591  0.00000  0.03231  0.00000 -0.02955  0.00000  0.00000  0.02794
  8.0  6.0   -0.03591  0.00000 -0.03231  0.00000 -0.02955  0.00000  0.00000 -0.02794
  8.0  8.0    0.00000  0.01086  0.00000  0.06172  0.00000  0.00000  0.02221  0.00000




























              7.53735  7.90629  8.00641  8.25721  8.29090  8.73849  8.98073  8.99998
  Jp   Jn 			  T=1		    T=1	     T=1	       T=1
  0.0  2.0    0.00000  0.15216  0.00000 -0.04889  0.26755  0.00000  0.00000  0.09600
  0.0  2.0*   0.20369  0.00000 -0.47316  0.00000  0.00000 -0.07038 -0.08271  0.00000
  2.0  0.0    0.00000  0.15216  0.00000 -0.04889 -0.26755  0.00000  0.00000 -0.09600
  2.0* 0.0    0.20369  0.00000  0.47316  0.00000  0.00000  0.07038 -0.08271  0.00000
  2.0  2.0    0.31940  0.00000  0.00000  0.00000  0.00000  0.00000 -0.00066  0.00000
  2.0  2.0*   0.00000  0.31958  0.00000 -0.30151  0.28666  0.00000  0.00000  0.17876
  2.0* 2.0    0.00000  0.31958  0.00000 -0.30151 -0.28667  0.00000  0.00000 -0.17876
  2.0* 2.0*  -0.00106  0.00000  0.00000  0.00000  0.00000  0.00000  0.34270  0.00000
  2.0  4.0    0.03614  0.00000 -0.45623  0.00000  0.00000  0.13434 -0.22588  0.00000
  2.0  4.0*   0.00000  0.21514  0.00000 -0.02810  0.13170  0.00000  0.00000  0.15704
  2.0* 4.0    0.00000  0.14415  0.00000  0.55009  0.01350  0.00000  0.00000  0.32933
  2.0* 4.0*   0.22619  0.00000 -0.23353  0.00000  0.00000 -0.33085  0.29316  0.00000
  4.0  2.0    0.03614  0.00000  0.45623  0.00000  0.00000 -0.13434 -0.22588  0.00000
  4.0  2.0*   0.00000  0.14415  0.00000  0.55009 -0.01349  0.00000  0.00000 -0.32933
  4.0* 2.0    0.00000  0.21514  0.00000 -0.02810 -0.13170  0.00000  0.00000 -0.15704
  4.0* 2.0*   0.22619  0.00000  0.23353  0.00000  0.00000  0.33085  0.29316  0.00000
  4.0  4.0    0.04189  0.00000  0.00000  0.00000  0.00000  0.00000  0.04247  0.00000
  4.0  4.0*   0.00000  0.24332  0.00000  0.11996 -0.41999  0.00000  0.00000  0.01138
  4.0* 4.0    0.00000  0.24332  0.00000  0.11995  0.41999  0.00000  0.00000 -0.01138
  4.0* 4.0*  -0.56047  0.00000  0.00000  0.00000  0.00000  0.00000 -0.30554  0.00000
  4.0  5.0    0.00000 -0.36496  0.00000 -0.03705  0.03931  0.00000  0.00000 -0.43331
  4.0* 5.0   -0.24873  0.00000  0.11579  0.00000  0.00000 -0.40521  0.04734  0.00000
  4.0  6.0   -0.31407  0.00000  0.00522  0.00000  0.00000 -0.45094  0.13130  0.00000
  4.0* 6.0    0.00000 -0.16872  0.00000 -0.22885  0.35116  0.00000  0.00000 -0.22785
  5.0  4.0    0.00000  0.36496  0.00000  0.03705  0.03931  0.00000  0.00000 -0.43332
  5.0  4.0*   0.24873  0.00000  0.11579  0.00000  0.00000 -0.40521 -0.04735  0.00000
  5.0  5.0   -0.03678  0.00000  0.00000  0.00000  0.00000  0.00000  0.41981  0.00000
  5.0  6.0    0.00000 -0.24065  0.00000  0.18347 -0.10680  0.00000  0.00000 -0.22320
  6.0  4.0   -0.31407  0.00000 -0.00522  0.00000  0.00000  0.45093  0.13130  0.00000
  6.0  4.0*   0.00000 -0.16872  0.00000 -0.22885 -0.35116  0.00000  0.00000  0.22785
  6.0  5.0    0.00000  0.24065  0.00000 -0.18347 -0.10680  0.00000  0.00000 -0.22320
  6.0  6.0   -0.26782  0.00000  0.00000  0.00000  0.00000  0.00000  0.50505  0.00000
  6.0  8.0    0.00000 -0.16993  0.00000  0.03896  0.12670  0.00000  0.00000 -0.18997
  8.0  6.0    0.00000 -0.16993  0.00000  0.03896 -0.12670  0.00000  0.00000  0.18997
  8.0  8.0    0.00982  0.00000  0.00000  0.00000  0.00000  0.00000  0.17177  0.00000






























              9.26353  9.44958  9.49218  9.52818 10.01416 10.30591 10.63973 10.66216
  Jp   Jn 	T=2		  T=1		    T=2		      T=1      T=1
  0.0  2.0   -0.32379  0.00000 -0.02704 -0.04463  0.00000 -0.06868  0.00000 -0.01739
  0.0  2.0*   0.00000 -0.02240  0.00000  0.00000  0.04261  0.00000 -0.07825  0.00000
  2.0  0.0   -0.32379  0.00000  0.02704 -0.04463  0.00000 -0.06868  0.00000  0.01739
  2.0* 0.0    0.00000 -0.02240  0.00000  0.00000  0.04261  0.00000  0.07825  0.00000
  2.0  2.0    0.00000  0.02530  0.00000  0.00000 -0.37062  0.00000  0.00000  0.00000
  2.0  2.0*  -0.08628  0.00000 -0.23200  0.06936  0.00000 -0.04549  0.00000  0.00522
  2.0* 2.0   -0.08628  0.00000  0.23200  0.06937  0.00000 -0.04549  0.00000 -0.00522
  2.0* 2.0*   0.00000 -0.86295  0.00000  0.00000  0.07374  0.00000  0.00000  0.00000
  2.0  4.0    0.00000 -0.04323  0.00000  0.00000  0.43745  0.00000 -0.05996  0.00000
  2.0  4.0*  -0.22645  0.00000  0.15706 -0.24388  0.00000 -0.10087  0.00000 -0.00115
  2.0* 4.0   -0.10140  0.00000 -0.27392  0.29577  0.00000 -0.11528  0.00000  0.43689
  2.0* 4.0*   0.00000 -0.08278  0.00000  0.00000  0.02470  0.00000  0.39070  0.00000
  4.0  2.0    0.00000 -0.04323  0.00000  0.00000  0.43745  0.00000  0.05996  0.00000
  4.0  2.0*  -0.10140  0.00000  0.27392  0.29577  0.00000 -0.11528  0.00000 -0.43689
  4.0* 2.0   -0.22645  0.00000 -0.15706 -0.24389  0.00000 -0.10087  0.00000  0.00115
  4.0* 2.0*   0.00000 -0.08278  0.00000  0.00000  0.02470  0.00000 -0.39070  0.00000
  4.0  4.0    0.00000  0.13961  0.00000  0.00000 -0.08441  0.00000  0.00000  0.00000
  4.0  4.0*  -0.30349  0.00000 -0.37257 -0.06905  0.00000  0.05508  0.00000 -0.24683
  4.0* 4.0   -0.30349  0.00000  0.37257 -0.06904  0.00000  0.05508  0.00000  0.24683
  4.0* 4.0*   0.00000 -0.18951  0.00000  0.00000  0.12697  0.00000  0.00000  0.00000
  4.0  5.0   -0.21753  0.00000  0.10800  0.03250  0.00000 -0.51530  0.00000  0.30614
  4.0* 5.0    0.00000 -0.11753  0.00000  0.00000 -0.25679  0.00000  0.25548  0.00000
  4.0  6.0    0.00000  0.10148  0.00000  0.00000 -0.20725  0.00000 -0.52188  0.00000
  4.0* 6.0   -0.34439  0.00000 -0.25366  0.29006  0.00000  0.15185  0.00000 -0.28398
  5.0  4.0    0.21753  0.00000  0.10801 -0.03249  0.00000  0.51530  0.00000  0.30614
  5.0  4.0*   0.00000  0.11753  0.00000  0.00000  0.25679  0.00000  0.25548  0.00000
  5.0  5.0    0.00000  0.26697  0.00000  0.00000  0.08636  0.00000  0.00000  0.00000
  5.0  6.0   -0.19759  0.00000 -0.21005 -0.45546  0.00000  0.20857  0.00000  0.26097
  6.0  4.0    0.00000  0.10148  0.00000  0.00000 -0.20725  0.00000  0.52188  0.00000
  6.0  4.0*  -0.34439  0.00000  0.25365  0.29007  0.00000  0.15185  0.00000  0.28398
  6.0  5.0    0.19759  0.00000 -0.21006  0.45546  0.00000 -0.20857  0.00000  0.26097
  6.0  6.0    0.00000  0.21460  0.00000  0.00000  0.45843  0.00000  0.00000  0.00000
  6.0  8.0   -0.17053  0.00000 -0.29463  0.22098  0.00000  0.36690  0.00000  0.07347
  8.0  6.0   -0.17053  0.00000  0.29463  0.22099  0.00000  0.36690  0.00000 -0.07347
  8.0  8.0    0.00000  0.12359  0.00000  0.00000  0.10478  0.00000  0.00000  0.00000






























             11.16419 11.27906 11.66917 12.09226 12.56302 12.86333 13.77177 14.10583
  Jp   Jn 	T=1		  T=2	   T=1	    T=1	     T=2      T=2      T=2
  0.0  2.0    0.00000  0.00000  0.00000  0.15067  0.05778  0.06909  0.00000  0.00000
  0.0  2.0*   0.04100 -0.00033  0.28106  0.00000  0.00000  0.00000 -0.28985  0.03834
  2.0  0.0    0.00000  0.00000  0.00000 -0.15067 -0.05778  0.06909  0.00000  0.00000
  2.0* 0.0   -0.04100 -0.00033  0.28106  0.00000  0.00000  0.00000 -0.28985  0.03834
  2.0  2.0    0.00000 -0.12533  0.04653  0.00000  0.00000  0.00000 -0.38530  0.08257
  2.0  2.0*   0.00000  0.00000  0.00000  0.24395  0.12077  0.46172  0.00000  0.00000
  2.0* 2.0    0.00000  0.00000  0.00000 -0.24395 -0.12077  0.46172  0.00000  0.00000
  2.0* 2.0*   0.00000 -0.16200 -0.09367  0.00000  0.00000  0.00000 -0.03958  0.30326
  2.0  4.0    0.28579 -0.01497 -0.05563  0.00000  0.00000  0.00000 -0.24867  0.05442
  2.0  4.0*   0.00000  0.00000  0.00000  0.23329 -0.04010 -0.05005  0.00000  0.00000
  2.0* 4.0    0.00000  0.00000  0.00000 -0.22897  0.16560  0.17090  0.00000  0.00000
  2.0* 4.0*  -0.39314  0.22812  0.26044  0.00000  0.00000  0.00000  0.22064 -0.27473
  4.0  2.0   -0.28578 -0.01497 -0.05564  0.00000  0.00000  0.00000 -0.24867  0.05442
  4.0  2.0*   0.00000  0.00000  0.00000  0.22897 -0.16560  0.17090  0.00000  0.00000
  4.0* 2.0    0.00000  0.00000  0.00000 -0.23329  0.04010 -0.05005  0.00000  0.00000
  4.0* 2.0*   0.39314  0.22813  0.26044  0.00000  0.00000  0.00000  0.22064 -0.27473
  4.0  4.0    0.00000 -0.33889 -0.43336  0.00000  0.00000  0.00000  0.33789  0.17671
  4.0  4.0*   0.00000  0.00000  0.00000  0.05722  0.20971 -0.34645  0.00000  0.00000
  4.0* 4.0    0.00000  0.00000  0.00000 -0.05722 -0.20971 -0.34644  0.00000  0.00000
  4.0* 4.0*   0.00000  0.25876  0.20623  0.00000  0.00000  0.00000  0.22778 -0.00604
  4.0  5.0    0.00000  0.00000  0.00000 -0.05755  0.36158  0.06948  0.00000  0.00000
  4.0* 5.0    0.50463  0.08388 -0.24265  0.00000  0.00000  0.00000 -0.31695 -0.36779
  4.0  6.0   -0.08627 -0.15231  0.36261  0.00000  0.00000  0.00000 -0.08142  0.26634
  4.0* 6.0    0.00000  0.00000  0.00000 -0.08203  0.19549 -0.17137  0.00000  0.00000
  5.0  4.0    0.00000  0.00000  0.00000 -0.05755  0.36158 -0.06948  0.00000  0.00000
  5.0  4.0*   0.50462 -0.08388  0.24265  0.00000  0.00000  0.00000  0.31695  0.36779
  5.0  5.0    0.00000  0.58885 -0.27539  0.00000  0.00000  0.00000 -0.17656  0.46531
  5.0  6.0    0.00000  0.00000  0.00000  0.48963 -0.15850  0.24305  0.00000  0.00000
  6.0  4.0    0.08627 -0.15231  0.36261  0.00000  0.00000  0.00000 -0.08142  0.26634
  6.0  4.0*   0.00000  0.00000  0.00000  0.08203 -0.19549 -0.17136  0.00000  0.00000
  6.0  5.0    0.00000  0.00000  0.00000  0.48963 -0.15850 -0.24305  0.00000  0.00000
  6.0  6.0    0.00000 -0.25829  0.04733  0.00000  0.00000  0.00000 -0.21211 -0.26296
  6.0  8.0    0.00000  0.00000  0.00000 -0.24060 -0.46367  0.19246  0.00000  0.00000
  8.0  6.0    0.00000  0.00000  0.00000  0.24060  0.46367  0.19246  0.00000  0.00000
  8.0  8.0    0.00000 -0.44473  0.00971  0.00000  0.00000  0.00000  0.06721 -0.10981






























             15.44208 17.63609 18.94944
  Jp   Jn 	T=2	 T=2	  T=3
  0.0  2.0    0.03870  0.00000  0.18257
  0.0  2.0*   0.00000  0.01937  0.00000
  2.0  0.0    0.03870  0.00000 -0.18257
  2.0* 0.0    0.00000  0.01937  0.00000
  2.0  2.0    0.00000 -0.02352  0.00000
  2.0  2.0*  -0.10326  0.00000  0.18350
  2.0* 2.0   -0.10326  0.00000 -0.18350
  2.0* 2.0*   0.00000  0.00432  0.00000
  2.0  4.0    0.00000  0.03071  0.00000
  2.0  4.0*   0.21967  0.00000  0.25754
  2.0* 4.0   -0.14882  0.00000 -0.12778
  2.0* 4.0*   0.00000  0.01218  0.00000
  4.0  2.0    0.00000  0.03071  0.00000
  4.0  2.0*  -0.14882  0.00000  0.12778
  4.0* 2.0    0.21967  0.00000 -0.25754
  4.0* 2.0*   0.00000  0.01218  0.00000
  4.0  4.0    0.00000 -0.21807  0.00000
  4.0  4.0*   0.06334  0.00000  0.25234
  4.0* 4.0    0.06334  0.00000 -0.25234
  4.0* 4.0*   0.00000  0.14885  0.00000
  4.0  5.0    0.13623  0.00000  0.26457
  4.0* 5.0    0.00000  0.07077  0.00000
  4.0  6.0    0.00000 -0.03791  0.00000
  4.0* 6.0   -0.35156  0.00000 -0.28284
  5.0  4.0   -0.13623  0.00000  0.26457
  5.0  4.0*   0.00000 -0.07077  0.00000
  5.0  5.0    0.00000  0.24292  0.00000
  5.0  6.0   -0.23109  0.00000 -0.23604
  6.0  4.0    0.00000 -0.03791  0.00000
  6.0  4.0*  -0.35156  0.00000  0.28284
  6.0  5.0    0.23109  0.00000 -0.23604
  6.0  6.0    0.00000 -0.36002  0.00000
  6.0  8.0    0.46677  0.00000  0.28452
  8.0  6.0    0.46677  0.00000 -0.28452
  8.0  8.0    0.00000  0.85163  0.00000






























               I=   3.0

              5.62443  5.91930  5.95398  6.08392  6.42402  6.68882  7.33118  7.78893
  Jp   Jn 			  T=1	   T=1		     T=1
  2.0  2.0    0.00000  0.00000  0.82601  0.00000  0.00000 -0.02893  0.00000  0.00000
  2.0  2.0*  -0.41302  0.00000  0.00000  0.17645  0.45160  0.00000 -0.06523  0.00000
  2.0* 2.0    0.41302  0.00000  0.00000  0.17645 -0.45160  0.00000  0.06523  0.00000
  2.0* 2.0*   0.00000  0.00000 -0.13261  0.00000  0.00000  0.18629  0.00000  0.00000
  2.0  4.0    0.00000  0.63078  0.01004  0.00000  0.00000  0.46884  0.00000  0.04828
  2.0  4.0*   0.45450  0.00000  0.00000  0.52189  0.29283  0.00000 -0.04710  0.00000
  2.0* 4.0   -0.07623  0.00000  0.00000  0.05085  0.10596  0.00000 -0.31671  0.00000
  2.0* 4.0*   0.00000  0.13475  0.19521  0.00000  0.00000 -0.10658  0.00000  0.43047
  2.0  5.0   -0.14463  0.00000  0.00000  0.00761  0.01865  0.00000 -0.41624  0.00000
  2.0* 5.0    0.00000  0.09956 -0.04073  0.00000  0.00000  0.17670  0.00000 -0.11182
  4.0  2.0    0.00000 -0.63078  0.01004  0.00000  0.00000  0.46884  0.00000 -0.04828
  4.0  2.0*   0.07623  0.00000  0.00000  0.05085 -0.10596  0.00000  0.31671  0.00000
  4.0* 2.0   -0.45450  0.00000  0.00000  0.52189 -0.29283  0.00000  0.04710  0.00000
  4.0* 2.0*   0.00000 -0.13476  0.19521  0.00000  0.00000 -0.10658  0.00000 -0.43047
  4.0  4.0    0.00000  0.00000  0.09575  0.00000  0.00000 -0.21233  0.00000  0.00000
  4.0  4.0*   0.11235  0.00000  0.00000  0.20364 -0.26231  0.00000 -0.41566  0.00000
  4.0* 4.0   -0.11235  0.00000  0.00000  0.20364  0.26231  0.00000  0.41566  0.00000
  4.0* 4.0*   0.00000  0.00000  0.40264  0.00000  0.00000  0.31876  0.00000  0.00000
  4.0  5.0   -0.00415  0.00000  0.00000  0.16027  0.08785  0.00000  0.12468  0.00000
  4.0* 5.0    0.00000 -0.26298  0.01497  0.00000  0.00000 -0.27010  0.00000  0.24089
  4.0  6.0    0.00000 -0.02397  0.08448  0.00000  0.00000 -0.22171  0.00000  0.49060
  4.0* 6.0    0.28313  0.00000  0.00000  0.34816  0.32832  0.00000 -0.13687  0.00000
  5.0  2.0   -0.14463  0.00000  0.00000 -0.00761  0.01865  0.00000 -0.41624  0.00000
  5.0  2.0*   0.00000  0.09956  0.04073  0.00000  0.00000 -0.17670  0.00000 -0.11182
  5.0  4.0   -0.00415  0.00000  0.00000 -0.16027  0.08785  0.00000  0.12468  0.00000
  5.0  4.0*   0.00000 -0.26298 -0.01497  0.00000  0.00000  0.27010  0.00000  0.24089
  5.0  5.0    0.00000  0.00000  0.02412  0.00000  0.00000  0.01209  0.00000  0.00000
  5.0  6.0    0.02257  0.00000  0.00000  0.04239 -0.10169  0.00000 -0.11044  0.00000
  5.0  8.0    0.00000 -0.06562  0.02297  0.00000  0.00000 -0.06438  0.00000  0.03380
  6.0  4.0    0.00000  0.02397  0.08448  0.00000  0.00000 -0.22171  0.00000 -0.49060
  6.0  4.0*  -0.28313  0.00000  0.00000  0.34816 -0.32832  0.00000  0.13687  0.00000
  6.0  5.0    0.02257  0.00000  0.00000 -0.04239 -0.10169  0.00000 -0.11044  0.00000
  6.0  6.0    0.00000  0.00000  0.17749  0.00000  0.00000  0.20070  0.00000  0.00000
  6.0  8.0    0.05289  0.00000  0.00000  0.06068  0.06385  0.00000 -0.02674  0.00000
  8.0  5.0    0.00000 -0.06562 -0.02297  0.00000  0.00000  0.06438  0.00000  0.03380
  8.0  6.0   -0.05289  0.00000  0.00000  0.06068 -0.06385  0.00000  0.02674  0.00000
  8.0  8.0    0.00000  0.00000  0.03529  0.00000  0.00000 -0.00666  0.00000  0.00000


























              7.95146  8.15703  8.27593  8.45224  8.56027  8.92314  9.06299  9.18922
  Jp   Jn 	T=1	 T=1	  T=1	   T=1		     T=1      T=1
  2.0  2.0   -0.32890  0.00000  0.00000 -0.33264  0.00000 -0.06322  0.00000  0.00000
  2.0  2.0*   0.00000  0.25766 -0.06083  0.00000  0.11912  0.00000  0.29598  0.00000
  2.0* 2.0    0.00000  0.25766 -0.06083  0.00000 -0.11912  0.00000  0.29598  0.00000
  2.0* 2.0*   0.11848  0.00000  0.00000 -0.08514  0.00000  0.00987  0.00000  0.00000
  2.0  4.0    0.26613  0.00000  0.00000 -0.28506  0.00000 -0.20775  0.00000 -0.04983
  2.0  4.0*   0.00000  0.03677 -0.27125  0.00000  0.12648  0.00000 -0.09257  0.00000
  2.0* 4.0    0.00000  0.45446  0.03224  0.00000  0.18966  0.00000 -0.09190  0.00000
  2.0* 4.0*   0.12989  0.00000  0.00000 -0.16417  0.00000  0.07866  0.00000  0.36757
  2.0  5.0    0.00000  0.26977  0.30633  0.00000 -0.31590  0.00000 -0.45472  0.00000
  2.0* 5.0    0.01743  0.00000  0.00000 -0.13491  0.00000  0.11257  0.00000  0.39536
  4.0  2.0    0.26613  0.00000  0.00000 -0.28506  0.00000 -0.20775  0.00000  0.04983
  4.0  2.0*   0.00000  0.45446  0.03225  0.00000 -0.18965  0.00000 -0.09190  0.00000
  4.0* 2.0    0.00000  0.03677 -0.27125  0.00000 -0.12649  0.00000 -0.09257  0.00000
  4.0* 2.0*   0.12989  0.00000  0.00000 -0.16417  0.00000  0.07866  0.00000 -0.36757
  4.0  4.0    0.59713  0.00000  0.00000 -0.19956  0.00000  0.51767  0.00000  0.00000
  4.0  4.0*   0.00000  0.14166  0.39305  0.00000  0.11030  0.00000  0.36443  0.00000
  4.0* 4.0    0.00000  0.14166  0.39305  0.00000 -0.11030  0.00000  0.36443  0.00000
  4.0* 4.0*   0.33468  0.00000  0.00000  0.60103  0.00000 -0.01786  0.00000  0.00000
  4.0  5.0    0.00000 -0.26736  0.31353  0.00000 -0.48927  0.00000  0.05499  0.00000
  4.0* 5.0    0.19510  0.00000  0.00000 -0.06742  0.00000 -0.01792  0.00000  0.27110
  4.0  6.0    0.26487  0.00000  0.00000  0.13246  0.00000 -0.43967  0.00000 -0.35502
  4.0* 6.0    0.00000 -0.19337  0.00604  0.00000 -0.16256  0.00000 -0.21225  0.00000
  5.0  2.0    0.00000 -0.26977 -0.30633  0.00000 -0.31590  0.00000  0.45472  0.00000
  5.0  2.0*  -0.01743  0.00000  0.00000  0.13491  0.00000 -0.11257  0.00000  0.39536
  5.0  4.0    0.00000  0.26736 -0.31353  0.00000 -0.48927  0.00000 -0.05499  0.00000
  5.0  4.0*  -0.19510  0.00000  0.00000  0.06742  0.00000  0.01792  0.00000  0.27110
  5.0  5.0    0.10097  0.00000  0.00000  0.01849  0.00000  0.28923  0.00000  0.00000
  5.0  6.0    0.00000 -0.15111  0.26214  0.00000 -0.23122  0.00000 -0.08523  0.00000
  5.0  8.0    0.02256  0.00000  0.00000  0.06558  0.00000 -0.05606  0.00000 -0.08105
  6.0  4.0    0.26488  0.00000  0.00000  0.13246  0.00000 -0.43967  0.00000  0.35502
  6.0  4.0*   0.00000 -0.19337  0.00604  0.00000  0.16256  0.00000 -0.21225  0.00000
  6.0  5.0    0.00000  0.15111 -0.26214  0.00000 -0.23122  0.00000  0.08523  0.00000
  6.0  6.0   -0.07459  0.00000  0.00000  0.41447  0.00000  0.34372  0.00000  0.00000
  6.0  8.0    0.00000 -0.03433  0.07939  0.00000 -0.05108  0.00000 -0.02142  0.00000
  8.0  5.0   -0.02256  0.00000  0.00000 -0.06558  0.00000  0.05606  0.00000 -0.08105
  8.0  6.0    0.00000 -0.03433  0.07939  0.00000  0.05108  0.00000 -0.02142  0.00000
  8.0  8.0   -0.00019  0.00000  0.00000  0.05747  0.00000  0.09072  0.00000  0.00000




























              9.48797 10.01755 10.16541 10.62034 10.72833 10.92470 10.95437 11.07615
  Jp   Jn 	T=1	 T=1	  T=1	   T=1	    T=1		      T=1      T=2
  2.0  2.0    0.00000 -0.16633  0.00000  0.00000 -0.13405  0.00000  0.10248  0.00000
  2.0  2.0*   0.13300  0.00000  0.03280  0.54017  0.00000 -0.09159  0.00000 -0.15136
  2.0* 2.0    0.13300  0.00000  0.03280  0.54017  0.00000  0.09158  0.00000  0.15136
  2.0* 2.0*   0.00000  0.16447  0.00000  0.00000 -0.64573  0.00000 -0.23401  0.00000
  2.0  4.0    0.00000  0.02676  0.00000  0.00000 -0.00085  0.00000  0.18310  0.00000
  2.0  4.0*  -0.34599  0.00000  0.01999 -0.07876  0.00000 -0.00229  0.00000  0.30244
  2.0* 4.0    0.21607  0.00000 -0.25169 -0.21996  0.00000  0.24133  0.00000  0.09400
  2.0* 4.0*   0.00000  0.47770  0.00000  0.00000  0.13070  0.00000 -0.29946  0.00000
  2.0  5.0   -0.10600  0.00000  0.24847  0.16723  0.00000 -0.04145  0.00000  0.35651
  2.0* 5.0    0.00000 -0.12328  0.00000  0.00000  0.43773  0.00000 -0.23558  0.00000
  4.0  2.0    0.00000  0.02676  0.00000  0.00000 -0.00085  0.00000  0.18310  0.00000
  4.0  2.0*   0.21607  0.00000 -0.25169 -0.21996  0.00000 -0.24133  0.00000 -0.09400
  4.0* 2.0   -0.34599  0.00000  0.01999 -0.07876  0.00000  0.00229  0.00000 -0.30244
  4.0* 2.0*   0.00000  0.47770  0.00000  0.00000  0.13070  0.00000 -0.29946  0.00000
  4.0  4.0    0.00000 -0.23174  0.00000  0.00000  0.00397  0.00000  0.30752  0.00000
  4.0  4.0*  -0.09455  0.00000  0.05544 -0.27309  0.00000 -0.24114  0.00000 -0.28895
  4.0* 4.0   -0.09455  0.00000  0.05544 -0.27309  0.00000  0.24114  0.00000  0.28895
  4.0* 4.0*   0.00000 -0.24413  0.00000  0.00000 -0.05961  0.00000 -0.39562  0.00000
  4.0  5.0    0.11524  0.00000  0.20182  0.04901  0.00000 -0.11845  0.00000 -0.02508
  4.0* 5.0    0.00000 -0.20237  0.00000  0.00000 -0.13967  0.00000 -0.13843  0.00000
  4.0  6.0    0.00000  0.16824  0.00000  0.00000  0.11905  0.00000  0.16527  0.00000
  4.0* 6.0    0.43489  0.00000 -0.02339 -0.02208  0.00000 -0.11055  0.00000 -0.34020
  5.0  2.0    0.10600  0.00000 -0.24847 -0.16723  0.00000 -0.04145  0.00000  0.35651
  5.0  2.0*   0.00000  0.12328  0.00000  0.00000 -0.43773  0.00000  0.23558  0.00000
  5.0  4.0   -0.11524  0.00000 -0.20183 -0.04901  0.00000 -0.11845  0.00000 -0.02508
  5.0  4.0*   0.00000  0.20237  0.00000  0.00000  0.13967  0.00000  0.13843  0.00000
  5.0  5.0    0.00000  0.29226  0.00000  0.00000 -0.10724  0.00000 -0.02761  0.00000
  5.0  6.0   -0.27576  0.00000 -0.44571  0.21720  0.00000  0.30856  0.00000 -0.12763
  5.0  8.0    0.00000 -0.09575  0.00000  0.00000  0.17017  0.00000  0.01159  0.00000
  6.0  4.0    0.00000  0.16824  0.00000  0.00000  0.11905  0.00000  0.16527  0.00000
  6.0  4.0*   0.43489  0.00000 -0.02339 -0.02208  0.00000  0.11055  0.00000  0.34020
  6.0  5.0    0.27576  0.00000  0.44571 -0.21720  0.00000  0.30856  0.00000 -0.12763
  6.0  6.0    0.00000  0.31491  0.00000  0.00000  0.05585  0.00000  0.43547  0.00000
  6.0  8.0    0.13147  0.00000 -0.36115  0.03190  0.00000  0.50204  0.00000 -0.18316
  8.0  5.0    0.00000  0.09575  0.00000  0.00000 -0.17017  0.00000 -0.01159  0.00000
  8.0  6.0    0.13147  0.00000 -0.36115  0.03190  0.00000 -0.50204  0.00000  0.18316
  8.0  8.0    0.00000  0.04818  0.00000  0.00000  0.06495  0.00000  0.20646  0.00000




























             11.12211 11.15613 11.42252 12.00932 12.91372 13.05377 13.37073 13.47126
  Jp   Jn 	T=1		  T=1	   T=1	    T=2	     T=1      T=2      T=1
  2.0  2.0   -0.02872  0.00000  0.00000  0.07940  0.00000  0.10558  0.00000  0.00000
  2.0  2.0*   0.00000  0.00000  0.00708  0.00000  0.00000  0.00000  0.26016 -0.02395
  2.0* 2.0    0.00000  0.00000  0.00708  0.00000  0.00000  0.00000 -0.26016 -0.02394
  2.0* 2.0*  -0.40869  0.00000  0.00000 -0.07705  0.00000  0.39934  0.00000  0.00000
  2.0  4.0    0.03010 -0.11818  0.00000  0.07002  0.26941 -0.05320  0.00000  0.00000
  2.0  4.0*   0.00000  0.00000 -0.10294  0.00000  0.00000  0.00000  0.29860  0.08502
  2.0* 4.0    0.00000  0.00000 -0.31549  0.00000  0.00000  0.00000 -0.17607 -0.15312
  2.0* 4.0*  -0.04843 -0.01787  0.00000 -0.16979 -0.38105 -0.07247  0.00000  0.00000
  2.0  5.0    0.00000  0.00000  0.10958  0.00000  0.00000  0.00000 -0.10759  0.11663
  2.0* 5.0   -0.22452  0.45353  0.00000  0.18798  0.17187  0.07358  0.00000  0.00000
  4.0  2.0    0.03009  0.11818  0.00000  0.07002 -0.26941 -0.05320  0.00000  0.00000
  4.0  2.0*   0.00000  0.00000 -0.31549  0.00000  0.00000  0.00000  0.17607 -0.15312
  4.0* 2.0    0.00000  0.00000 -0.10294  0.00000  0.00000  0.00000 -0.29860  0.08503
  4.0* 2.0*  -0.04843  0.01787  0.00000 -0.16979  0.38105 -0.07247  0.00000  0.00000
  4.0  4.0    0.05762  0.00000  0.00000 -0.27162  0.00000  0.04503  0.00000  0.00000
  4.0  4.0*   0.00000  0.00000  0.25408  0.00000  0.00000  0.00000  0.19372 -0.00364
  4.0* 4.0    0.00000  0.00000  0.25408  0.00000  0.00000  0.00000 -0.19372 -0.00363
  4.0* 4.0*   0.14657  0.00000  0.00000 -0.10809  0.00000 -0.07699  0.00000  0.00000
  4.0  5.0    0.00000  0.00000 -0.49084  0.00000  0.00000  0.00000  0.10219  0.06454
  4.0* 5.0   -0.25993 -0.24433  0.00000  0.36455  0.48143 -0.15286  0.00000  0.00000
  4.0  6.0   -0.05376  0.22217  0.00000  0.09119  0.10368  0.05902  0.00000  0.00000
  4.0* 6.0    0.00000  0.00000  0.26434  0.00000  0.00000  0.00000 -0.29647 -0.19043
  5.0  2.0    0.00000  0.00000 -0.10958  0.00000  0.00000  0.00000 -0.10759 -0.11663
  5.0  2.0*   0.22452  0.45353  0.00000 -0.18798  0.17187 -0.07357  0.00000  0.00000
  5.0  4.0    0.00000  0.00000  0.49084  0.00000  0.00000  0.00000  0.10218 -0.06454
  5.0  4.0*   0.25993 -0.24433  0.00000 -0.36455  0.48143  0.15286  0.00000  0.00000
  5.0  5.0    0.55576  0.00000  0.00000  0.62547  0.00000  0.27795  0.00000  0.00000
  5.0  6.0    0.00000  0.00000 -0.00887  0.00000  0.00000  0.00000  0.39989 -0.27828
  5.0  8.0   -0.04304  0.41348  0.00000 -0.05582  0.10078  0.57194  0.00000  0.00000
  6.0  4.0   -0.05376 -0.22217  0.00000  0.09119 -0.10368  0.05902  0.00000  0.00000
  6.0  4.0*   0.00000  0.00000  0.26434  0.00000  0.00000  0.00000  0.29647 -0.19043
  6.0  5.0    0.00000  0.00000  0.00887  0.00000  0.00000  0.00000  0.39989  0.27827
  6.0  6.0   -0.47735  0.00000  0.00000  0.23226  0.00000 -0.07224  0.00000  0.00000
  6.0  8.0    0.00000  0.00000  0.04874  0.00000  0.00000  0.00000 -0.06933  0.58075
  8.0  5.0    0.04304  0.41348  0.00000  0.05582  0.10078 -0.57194  0.00000  0.00000
  8.0  6.0    0.00000  0.00000  0.04874  0.00000  0.00000  0.00000  0.06933  0.58075
  8.0  8.0   -0.13670  0.00000  0.00000 -0.17419  0.00000  0.06352  0.00000  0.00000




























             14.16522 15.45188 15.75166 16.26882 19.02016
  Jp   Jn 	T=2	 T=1	  T=2	   T=2	    T=3
  2.0  2.0    0.00000  0.03048  0.00000  0.00000  0.13678
  2.0  2.0*  -0.06945  0.00000  0.00000  0.05675  0.00000
  2.0* 2.0    0.06945  0.00000  0.00000 -0.05675  0.00000
  2.0* 2.0*   0.00000  0.07780  0.00000  0.00000  0.29842
  2.0  4.0    0.00000 -0.03386  0.10368  0.00000 -0.20203
  2.0  4.0*   0.00155  0.00000  0.00000  0.09395  0.00000
  2.0* 4.0    0.48377  0.00000  0.00000 -0.12072  0.00000
  2.0* 4.0*   0.00000 -0.05110  0.12614  0.00000 -0.16288
  2.0  5.0   -0.24941  0.00000  0.00000  0.05560  0.00000
  2.0* 5.0    0.00000  0.09876 -0.29333  0.00000  0.26968
  4.0  2.0    0.00000 -0.03386 -0.10368  0.00000 -0.20203
  4.0  2.0*  -0.48377  0.00000  0.00000  0.12072  0.00000
  4.0* 2.0   -0.00155  0.00000  0.00000 -0.09395  0.00000
  4.0* 2.0*   0.00000 -0.05110 -0.12614  0.00000 -0.16288
  4.0  4.0    0.00000 -0.09109  0.00000  0.00000  0.21369
  4.0  4.0*   0.06281  0.00000  0.00000  0.22476  0.00000
  4.0* 4.0   -0.06281  0.00000  0.00000 -0.22476  0.00000
  4.0* 4.0*   0.00000  0.05770  0.00000  0.00000 -0.02474
  4.0  5.0    0.40805  0.00000  0.00000  0.21385  0.00000
  4.0* 5.0    0.00000  0.02097  0.08860  0.00000 -0.28284
  4.0  6.0    0.00000  0.05485 -0.26941  0.00000  0.27424
  4.0* 6.0   -0.09138  0.00000  0.00000 -0.20661  0.00000
  5.0  2.0   -0.24941  0.00000  0.00000  0.05560  0.00000
  5.0  2.0*   0.00000 -0.09876 -0.29333  0.00000 -0.26968
  5.0  4.0    0.40805  0.00000  0.00000  0.21385  0.00000
  5.0  4.0*   0.00000 -0.02097  0.08860  0.00000  0.28284
  5.0  5.0    0.00000  0.16559  0.00000  0.00000  0.05151
  5.0  6.0   -0.03630  0.00000  0.00000 -0.38828  0.00000
  5.0  8.0    0.00000 -0.14971  0.55395  0.00000 -0.30760
  6.0  4.0    0.00000  0.05485  0.26941  0.00000  0.27424
  6.0  4.0*   0.09138  0.00000  0.00000  0.20660  0.00000
  6.0  5.0   -0.03630  0.00000  0.00000 -0.38828  0.00000
  6.0  6.0    0.00000 -0.22405  0.00000  0.00000 -0.05984
  6.0  8.0   -0.13717  0.00000  0.00000  0.42496  0.00000
  8.0  5.0    0.00000  0.14971  0.55395  0.00000  0.30760
  8.0  6.0    0.13717  0.00000  0.00000 -0.42496  0.00000
  8.0  8.0    0.00000  0.90831  0.00000  0.00000 -0.24480




























               I=   4.0

              2.23345  3.04818  4.89180  5.18328  5.45762  5.54056  6.04306  6.67688
  Jp   Jn 				   T=1	    T=1
  0.0  4.0    0.00000  0.52659  0.00000  0.00000 -0.54400  0.25129  0.00000  0.01275
  0.0  4.0*   0.50228  0.00000  0.13755  0.58387  0.00000  0.00000 -0.18297  0.00000
  2.0  2.0   -0.51446  0.00000  0.54007  0.00000  0.00000  0.00000 -0.24391  0.00000
  2.0  2.0*   0.00000 -0.16786  0.00000  0.00000  0.01347  0.18756  0.00000 -0.47188
  2.0* 2.0    0.00000 -0.16786  0.00000  0.00000 -0.01348  0.18756  0.00000 -0.47188
  2.0* 2.0*  -0.05536  0.00000 -0.02379  0.00000  0.00000  0.00000 -0.06241  0.00000
  2.0  4.0   -0.22312  0.00000 -0.41510 -0.24249  0.00000  0.00000 -0.25752  0.00000
  2.0  4.0*   0.00000 -0.36685  0.00000  0.00000  0.33338  0.40203  0.00000  0.04473
  2.0* 4.0    0.00000  0.10927  0.00000  0.00000 -0.03582  0.12188  0.00000 -0.22645
  2.0* 4.0*  -0.08390  0.00000  0.29322  0.00024  0.00000  0.00000  0.02133  0.00000
  2.0  5.0    0.00000  0.18747  0.00000  0.00000 -0.22640  0.23352  0.00000 -0.15803
  2.0* 5.0   -0.04289  0.00000 -0.06167 -0.05127  0.00000  0.00000 -0.00586  0.00000
  2.0  6.0   -0.19001  0.00000 -0.01265 -0.29599  0.00000  0.00000  0.39029  0.00000
  2.0* 6.0    0.00000 -0.04239  0.00000  0.00000  0.01503  0.05565  0.00000 -0.04893
  4.0  0.0    0.00000  0.52659  0.00000  0.00000  0.54400  0.25130  0.00000  0.01275
  4.0* 0.0    0.50228  0.00000  0.13755 -0.58387  0.00000  0.00000 -0.18297  0.00000
  4.0  2.0   -0.22312  0.00000 -0.41510  0.24249  0.00000  0.00000 -0.25751  0.00000
  4.0  2.0*   0.00000  0.10927  0.00000  0.00000  0.03582  0.12188  0.00000 -0.22645
  4.0* 2.0    0.00000 -0.36685  0.00000  0.00000 -0.33338  0.40203  0.00000  0.04473
  4.0* 2.0*  -0.08390  0.00000  0.29322 -0.00024  0.00000  0.00000  0.02133  0.00000
  4.0  4.0    0.01762  0.00000  0.19584  0.00000  0.00000  0.00000 -0.09147  0.00000
  4.0  4.0*   0.00000 -0.02652  0.00000  0.00000 -0.07877  0.35387  0.00000  0.23570
  4.0* 4.0    0.00000 -0.02652  0.00000  0.00000  0.07877  0.35387  0.00000  0.23570
  4.0* 4.0*  -0.16327  0.00000 -0.03715  0.00000  0.00000  0.00000 -0.54018  0.00000
  4.0  5.0    0.00000 -0.00989  0.00000  0.00000  0.04059  0.06754  0.00000  0.33257
  4.0* 5.0   -0.00118  0.00000  0.17736  0.07297  0.00000  0.00000  0.01213  0.00000
  4.0  6.0   -0.05559  0.00000  0.12238  0.03803  0.00000  0.00000 -0.13649  0.00000
  4.0* 6.0    0.00000 -0.07569  0.00000  0.00000  0.17197  0.10206  0.00000  0.15503
  4.0  8.0    0.00000 -0.05318  0.00000  0.00000  0.04525 -0.06401  0.00000 -0.01729
  4.0* 8.0   -0.04233  0.00000  0.01724 -0.05363  0.00000  0.00000  0.06332  0.00000
  5.0  2.0    0.00000 -0.18747  0.00000  0.00000 -0.22640 -0.23352  0.00000  0.15803
  5.0  2.0*   0.04289  0.00000  0.06167 -0.05127  0.00000  0.00000  0.00586  0.00000
  5.0  4.0    0.00000  0.00989  0.00000  0.00000  0.04059 -0.06754  0.00000 -0.33257
  5.0  4.0*   0.00118  0.00000 -0.17736  0.07297  0.00000  0.00000 -0.01213  0.00000
  5.0  5.0    0.03380  0.00000 -0.07070  0.00000  0.00000  0.00000 -0.01800  0.00000
  5.0  6.0    0.00000  0.03618  0.00000  0.00000 -0.01210  0.13953  0.00000  0.07443
  5.0  8.0   -0.00122  0.00000  0.05137  0.02018  0.00000  0.00000 -0.02319  0.00000
  6.0  2.0   -0.19001  0.00000 -0.01265  0.29599  0.00000  0.00000  0.39029  0.00000
  6.0  2.0*   0.00000 -0.04239  0.00000  0.00000 -0.01503  0.05565  0.00000 -0.04893
  6.0  4.0   -0.05559  0.00000  0.12238 -0.03803  0.00000  0.00000 -0.13649  0.00000
  6.0  4.0*   0.00000 -0.07569  0.00000  0.00000 -0.17198  0.10206  0.00000  0.15503
  6.0  5.0    0.00000 -0.03618  0.00000  0.00000 -0.01210 -0.13953  0.00000 -0.07443
  6.0  6.0    0.01466  0.00000  0.03386  0.00000  0.00000  0.00000 -0.28845  0.00000
  6.0  8.0    0.00000  0.01995  0.00000  0.00000  0.01882  0.06161  0.00000  0.02207
  8.0  4.0    0.00000 -0.05318  0.00000  0.00000 -0.04525 -0.06401  0.00000 -0.01729
  8.0  4.0*  -0.04233  0.00000  0.01724  0.05363  0.00000  0.00000  0.06332  0.00000
  8.0  5.0    0.00122  0.00000 -0.05137  0.02018  0.00000  0.00000  0.02319  0.00000
  8.0  6.0    0.00000  0.01995  0.00000  0.00000 -0.01882  0.06160  0.00000  0.02207
  8.0  8.0    0.00736  0.00000  0.02828  0.00000  0.00000  0.00000 -0.03259  0.00000














              7.07724  7.33168  7.46726  7.68579  7.71964  7.72085  8.47922  8.56953
  Jp   Jn 	T=1		  T=1		    T=1			       T=1
  0.0  4.0   -0.24397  0.00000  0.00000  0.00000  0.19731  0.10069  0.15567  0.16015
  0.0  4.0*   0.00000 -0.03092  0.15951  0.13793  0.00000  0.00000  0.00000  0.00000
  2.0  2.0    0.00000 -0.00297  0.00000  0.02526  0.00000  0.00000  0.00000  0.00000
  2.0  2.0*   0.27193  0.00000  0.00000  0.00000 -0.18127  0.17501 -0.06805  0.00689
  2.0* 2.0   -0.27193  0.00000  0.00000  0.00000  0.18136  0.17492 -0.06805 -0.00689
  2.0* 2.0*   0.00000  0.23388  0.00000  0.23927  0.00000  0.00000  0.00000  0.00000
  2.0  4.0    0.00000  0.16733  0.52075  0.02380  0.00000  0.00000  0.00000  0.00000
  2.0  4.0*  -0.40391  0.00000  0.00000  0.00000  0.11703 -0.10626  0.24391 -0.14708
  2.0* 4.0    0.15233  0.00000  0.00000  0.00000 -0.04517  0.17566 -0.05041 -0.25685
  2.0* 4.0*   0.00000 -0.08082 -0.21418  0.15027  0.00000  0.00000  0.00000  0.00000
  2.0  5.0   -0.21773  0.00000  0.00000  0.00000 -0.18625 -0.30397 -0.28450 -0.41234
  2.0* 5.0    0.00000  0.10309  0.06976  0.14202  0.00000  0.00000  0.00000  0.00000
  2.0  6.0    0.00000 -0.13453 -0.20894  0.26612  0.00000  0.00000  0.00000  0.00000
  2.0* 6.0   -0.14898  0.00000  0.00000  0.00000 -0.10730 -0.14363 -0.34469 -0.25212
  4.0  0.0    0.24398  0.00000  0.00000  0.00000 -0.19726  0.10079  0.15567 -0.16016
  4.0* 0.0    0.00000 -0.03092 -0.15951  0.13793  0.00000  0.00000  0.00000  0.00000
  4.0  2.0    0.00000  0.16733 -0.52075  0.02380  0.00000  0.00000  0.00000  0.00000
  4.0  2.0*  -0.15233  0.00000  0.00000  0.00000  0.04526  0.17563 -0.05040  0.25684
  4.0* 2.0    0.40391  0.00000  0.00000  0.00000 -0.11709 -0.10620  0.24391  0.14708
  4.0* 2.0*   0.00000 -0.08081  0.21418  0.15027  0.00000  0.00000  0.00000  0.00000
  4.0  4.0    0.00000  0.67124  0.00000  0.36146  0.00000  0.00000  0.00000  0.00000
  4.0  4.0*   0.29456  0.00000  0.00000  0.00000  0.42966 -0.06974 -0.04428 -0.31312
  4.0* 4.0   -0.29456  0.00000  0.00000  0.00000 -0.42969 -0.06953 -0.04428  0.31312
  4.0* 4.0*   0.00000 -0.26523  0.00000  0.11412  0.00000  0.00000  0.00000  0.00000
  4.0  5.0   -0.11722  0.00000  0.00000  0.00000 -0.06779  0.00618 -0.22733  0.11517
  4.0* 5.0    0.00000  0.29931 -0.28209 -0.21335  0.00000  0.00000  0.00000  0.00000
  4.0  6.0    0.00000 -0.07423 -0.16387 -0.34760  0.00000  0.00000  0.00000  0.00000
  4.0* 6.0   -0.08403  0.00000  0.00000  0.00000  0.38757  0.52219 -0.25814  0.06431
  4.0  8.0    0.00163  0.00000  0.00000  0.00000 -0.05422 -0.07784 -0.29505 -0.10853
  4.0* 8.0    0.00000 -0.00602 -0.04270  0.00442  0.00000  0.00000  0.00000  0.00000
  5.0  2.0   -0.21773  0.00000  0.00000  0.00000 -0.18610  0.30406  0.28450 -0.41235
  5.0  2.0*   0.00000 -0.10309  0.06976 -0.14202  0.00000  0.00000  0.00000  0.00000
  5.0  4.0   -0.11722  0.00000  0.00000  0.00000 -0.06779 -0.00615  0.22733  0.11517
  5.0  4.0*   0.00000 -0.29931 -0.28209  0.21335  0.00000  0.00000  0.00000  0.00000
  5.0  5.0    0.00000  0.08449  0.00000  0.10391  0.00000  0.00000  0.00000  0.00000
  5.0  6.0   -0.00309  0.00000  0.00000  0.00000  0.10053 -0.00489  0.02544 -0.16072
  5.0  8.0    0.00000 -0.00610 -0.02701 -0.04667  0.00000  0.00000  0.00000  0.00000
  6.0  2.0    0.00000 -0.13453  0.20894  0.26612  0.00000  0.00000  0.00000  0.00000
  6.0  2.0*   0.14898  0.00000  0.00000  0.00000  0.10723 -0.14369 -0.34469  0.25213
  6.0  4.0    0.00000 -0.07423  0.16387 -0.34760  0.00000  0.00000  0.00000  0.00000
  6.0  4.0*   0.08403  0.00000  0.00000  0.00000 -0.38730  0.52239 -0.25814 -0.06430
  6.0  5.0   -0.00310  0.00000  0.00000  0.00000  0.10053  0.00484 -0.02544 -0.16073
  6.0  6.0    0.00000 -0.31308  0.00000  0.42443  0.00000  0.00000  0.00000  0.00000
  6.0  8.0   -0.05481  0.00000  0.00000  0.00000  0.11803  0.14238  0.03705 -0.00718
  8.0  4.0   -0.00163  0.00000  0.00000  0.00000  0.05418 -0.07786 -0.29504  0.10854
  8.0  4.0*   0.00000 -0.00602  0.04270  0.00442  0.00000  0.00000  0.00000  0.00000
  8.0  5.0    0.00000  0.00610 -0.02701  0.04667  0.00000  0.00000  0.00000  0.00000
  8.0  6.0    0.05481  0.00000  0.00000  0.00000 -0.11796  0.14244  0.03705  0.00718
  8.0  8.0    0.00000 -0.02157  0.00000  0.06400  0.00000  0.00000  0.00000  0.00000
















              8.68161  8.84496  9.03326  9.34806  9.52343  9.52449  9.67223 10.11727
  Jp   Jn 	T=1	 T=1				     T=1	       T=1
  0.0  4.0    0.00000  0.09967  0.05133 -0.09696  0.00000  0.00000  0.00000 -0.02900
  0.0  4.0*   0.30449  0.00000  0.00000  0.00000  0.02245 -0.15343 -0.07710  0.00000
  2.0  2.0    0.00000  0.00000  0.00000  0.00000  0.11191  0.00000 -0.21045  0.00000
  2.0  2.0*   0.00000  0.41517  0.15447 -0.00117  0.00000  0.00000  0.00000 -0.24819
  2.0* 2.0    0.00000 -0.41517  0.15447 -0.00117  0.00000  0.00000  0.00000  0.24819
  2.0* 2.0*   0.00000  0.00000  0.00000  0.00000  0.68312 -0.00000  0.28070  0.00000
  2.0  4.0   -0.03690  0.00000  0.00000  0.00000 -0.08125 -0.28673 -0.04220  0.00000
  2.0  4.0*   0.00000 -0.07038 -0.06011 -0.10860  0.00000  0.00000  0.00000 -0.11235
  2.0* 4.0    0.00000  0.00039 -0.48344 -0.14046  0.00000  0.00000  0.00000 -0.27666
  2.0* 4.0*   0.06688  0.00000  0.00000  0.00000 -0.29869 -0.39546  0.22378  0.00000
  2.0  5.0    0.00000  0.03308  0.09778  0.23127  0.00000  0.00000  0.00000 -0.19026
  2.0* 5.0    0.18633  0.00000  0.00000  0.00000 -0.25844  0.02040 -0.38734  0.00000
  2.0  6.0    0.50697  0.00000  0.00000  0.00000  0.04533 -0.09981  0.01756  0.00000
  2.0* 6.0    0.00000  0.27738 -0.06277 -0.37423  0.00000  0.00000  0.00000  0.30650
  4.0  0.0    0.00000 -0.09967  0.05133 -0.09696  0.00000  0.00000  0.00000  0.02900
  4.0* 0.0   -0.30449  0.00000  0.00000  0.00000  0.02245  0.15343 -0.07710  0.00000
  4.0  2.0    0.03690  0.00000  0.00000  0.00000 -0.08125  0.28673 -0.04220  0.00000
  4.0  2.0*   0.00000 -0.00039 -0.48344 -0.14046  0.00000  0.00000  0.00000  0.27666
  4.0* 2.0    0.00000  0.07038 -0.06011 -0.10860  0.00000  0.00000  0.00000  0.11235
  4.0* 2.0*  -0.06688  0.00000  0.00000  0.00000 -0.29869  0.39546  0.22378  0.00000
  4.0  4.0    0.00000  0.00000  0.00000  0.00000 -0.07505  0.00000  0.08725  0.00000
  4.0  4.0*   0.00000 -0.00388 -0.10666  0.29518  0.00000  0.00000  0.00000  0.18708
  4.0* 4.0    0.00000  0.00388 -0.10666  0.29518  0.00000  0.00000  0.00000 -0.18708
  4.0* 4.0*   0.00000  0.00000  0.00000  0.00000 -0.03396  0.00000  0.31101  0.00000
  4.0  5.0    0.00000  0.33924 -0.13427 -0.22439  0.00000  0.00000  0.00000  0.18284
  4.0* 5.0   -0.12769  0.00000  0.00000  0.00000 -0.00497  0.05071 -0.08882  0.00000
  4.0  6.0   -0.27830  0.00000  0.00000  0.00000  0.01138 -0.45802 -0.00342  0.00000
  4.0* 6.0    0.00000  0.33663  0.10610  0.14786  0.00000  0.00000  0.00000 -0.19075
  4.0  8.0    0.00000  0.07851  0.07682  0.05914  0.00000  0.00000  0.00000  0.26270
  4.0* 8.0    0.11719  0.00000  0.00000  0.00000  0.12721 -0.11574 -0.22358  0.00000
  5.0  2.0    0.00000  0.03308 -0.09778 -0.23127  0.00000  0.00000  0.00000 -0.19026
  5.0  2.0*   0.18633  0.00000  0.00000  0.00000  0.25844  0.02039  0.38734  0.00000
  5.0  4.0    0.00000  0.33924  0.13427  0.22439  0.00000  0.00000  0.00000  0.18284
  5.0  4.0*  -0.12769  0.00000  0.00000  0.00000  0.00497  0.05071  0.08882  0.00000
  5.0  5.0    0.00000  0.00000  0.00000  0.00000 -0.36761  0.00000  0.34864  0.00000
  5.0  6.0    0.00000 -0.00634  0.40961 -0.30815  0.00000  0.00000  0.00000  0.03483
  5.0  8.0   -0.04718  0.00000  0.00000  0.00000  0.03939 -0.04156 -0.00672  0.00000
  6.0  2.0   -0.50697  0.00000  0.00000  0.00000  0.04533  0.09981  0.01756  0.00000
  6.0  2.0*   0.00000 -0.27738 -0.06277 -0.37423  0.00000  0.00000  0.00000 -0.30650
  6.0  4.0    0.27830  0.00000  0.00000  0.00000  0.01139  0.45802 -0.00342  0.00000
  6.0  4.0*   0.00000 -0.33663  0.10610  0.14786  0.00000  0.00000  0.00000  0.19075
  6.0  5.0    0.00000 -0.00634 -0.40961  0.30815  0.00000  0.00000  0.00000  0.03483
  6.0  6.0    0.00000  0.00000  0.00000  0.00000  0.10806  0.00000 -0.34425  0.00000
  6.0  8.0    0.00000 -0.00923  0.09130 -0.08799  0.00000  0.00000  0.00000 -0.20790
  8.0  4.0    0.00000 -0.07851  0.07682  0.05914  0.00000  0.00000  0.00000 -0.26270
  8.0  4.0*  -0.11719  0.00000  0.00000  0.00000  0.12722  0.11574 -0.22359  0.00000
  8.0  5.0   -0.04718  0.00000  0.00000  0.00000 -0.03939 -0.04155  0.00672  0.00000
  8.0  6.0    0.00000  0.00923  0.09130 -0.08799  0.00000  0.00000  0.00000  0.20790
  8.0  8.0    0.00000  0.00000  0.00000  0.00000  0.03334  0.00000 -0.01909  0.00000
















             10.12631 10.52099 10.82154 10.82774 10.84321 11.08055 11.10035 11.22229
  Jp   Jn 	T=1	 T=2	  T=1		    T=1	     T=1      T=2
  0.0  4.0    0.00000  0.00000 -0.13532  0.00000  0.00000 -0.05747  0.30875  0.00000
  0.0  4.0*   0.09183 -0.10671  0.00000  0.03070  0.03858  0.00000  0.00000  0.02466
  2.0  2.0    0.00000  0.35513  0.00000  0.07389  0.00000  0.00000  0.00000 -0.09815
  2.0  2.0*   0.00000  0.00000 -0.33470  0.00000  0.00000  0.16011  0.02490  0.00000
  2.0* 2.0    0.00000  0.00000  0.33470 -0.00000  0.00000 -0.16011  0.02490  0.00000
  2.0* 2.0*   0.00000  0.00372  0.00000 -0.02192  0.00000  0.00000  0.00000  0.17207
  2.0  4.0    0.10487 -0.07880  0.00000  0.09177  0.25586  0.00000  0.00000  0.12814
  2.0  4.0*   0.00000  0.00000 -0.29357  0.00000  0.00000  0.09826  0.22828  0.00000
  2.0* 4.0    0.00000  0.00000  0.26052 -0.00000  0.00000 -0.29008 -0.27756  0.00000
  2.0* 4.0*  -0.44820 -0.06465  0.00000  0.03814  0.22016  0.00000  0.00000  0.22168
  2.0  5.0    0.00000  0.00000  0.02618  0.00000  0.00000  0.10926 -0.05673  0.00000
  2.0* 5.0   -0.09420 -0.04572 -0.00000 -0.21229 -0.07698  0.00000  0.00000 -0.04032
  2.0  6.0    0.14516 -0.33874  0.00000 -0.06465 -0.03228  0.00000  0.00000  0.00660
  2.0* 6.0    0.00000  0.00000 -0.02520  0.00000  0.00000 -0.19777  0.16299  0.00000
  4.0  0.0    0.00000  0.00000  0.13532 -0.00000  0.00000  0.05747  0.30875  0.00000
  4.0* 0.0   -0.09183 -0.10671  0.00000  0.03070 -0.03858  0.00000  0.00000  0.02466
  4.0  2.0   -0.10487 -0.07881  0.00000  0.09174 -0.25587  0.00000  0.00000  0.12814
  4.0  2.0*   0.00000  0.00000 -0.26052  0.00000  0.00000  0.29009 -0.27756  0.00000
  4.0* 2.0    0.00000  0.00000  0.29357 -0.00000  0.00000 -0.09826  0.22828  0.00000
  4.0* 2.0*   0.44820 -0.06465  0.00000  0.03812 -0.22017  0.00000  0.00000  0.22168
  4.0  4.0    0.00000 -0.20441  0.00000 -0.05682  0.00000  0.00000  0.00000 -0.27342
  4.0  4.0*   0.00000  0.00000 -0.15064  0.00000  0.00000  0.12588 -0.21695  0.00000
  4.0* 4.0    0.00000  0.00000  0.15064 -0.00000  0.00000 -0.12587 -0.21695  0.00000
  4.0* 4.0*   0.00000 -0.31145 -0.00000 -0.20776  0.00000  0.00000  0.00000 -0.12709
  4.0  5.0    0.00000  0.00000  0.28861 -0.00000  0.00000  0.25574  0.00448  0.00000
  4.0* 5.0    0.28424 -0.16308  0.00000  0.00341  0.51578  0.00000  0.00000  0.31692
  4.0  6.0    0.18958 -0.39132  0.00000  0.02199 -0.27393  0.00000  0.00000 -0.02106
  4.0* 6.0    0.00000  0.00000  0.13748 -0.00000  0.00000 -0.19780  0.11196  0.00000
  4.0  8.0    0.00000  0.00000 -0.05135  0.00000  0.00000 -0.24845  0.13737  0.00000
  4.0* 8.0    0.35864 -0.19613  0.00000  0.48635 -0.04645  0.00000  0.00000 -0.12877
  5.0  2.0    0.00000  0.00000  0.02617  0.00000  0.00000  0.10926  0.05673  0.00000
  5.0  2.0*  -0.09420  0.04572  0.00000  0.21228 -0.07700  0.00000  0.00000  0.04031
  5.0  4.0    0.00000  0.00000  0.28861 -0.00000  0.00000  0.25574 -0.00448  0.00000
  5.0  4.0*   0.28423  0.16308  0.00000 -0.00336  0.51578  0.00000  0.00000 -0.31693
  5.0  5.0    0.00000  0.11661  0.00000  0.56225 -0.00000  0.00000  0.00000 -0.13246
  5.0  6.0    0.00000  0.00000  0.25920 -0.00000  0.00000  0.37863 -0.38048  0.00000
  5.0  8.0    0.06626 -0.05923  0.00000 -0.07203 -0.18541  0.00000  0.00000 -0.44809
  6.0  2.0   -0.14516 -0.33874  0.00000 -0.06465  0.03229  0.00000  0.00000  0.00660
  6.0  2.0*   0.00000  0.00000  0.02520  0.00000  0.00000  0.19777  0.16299  0.00000
  6.0  4.0   -0.18958 -0.39132  0.00000  0.02201  0.27393  0.00000  0.00000 -0.02106
  6.0  4.0*   0.00000  0.00000 -0.13748  0.00000  0.00000  0.19780  0.11196  0.00000
  6.0  5.0    0.00000  0.00000  0.25919 -0.00000  0.00000  0.37862  0.38049  0.00000
  6.0  6.0    0.00000 -0.02893  0.00000  0.15971 -0.00000  0.00000  0.00000  0.24836
  6.0  8.0    0.00000  0.00000  0.13996 -0.00000  0.00000  0.02742 -0.14784  0.00000
  8.0  4.0    0.00000  0.00000  0.05135  0.00000  0.00000  0.24845  0.13737  0.00000
  8.0  4.0*  -0.35864 -0.19614  0.00000  0.48636  0.04640  0.00000  0.00000 -0.12878
  8.0  5.0    0.06626  0.05923  0.00000  0.07201 -0.18542  0.00000  0.00000  0.44808
  8.0  6.0    0.00000  0.00000 -0.13996  0.00000  0.00000 -0.02742 -0.14784  0.00000
  8.0  8.0    0.00000  0.00315  0.00000 -0.03829  0.00000  0.00000  0.00000 -0.13582
















             11.24476 11.67114 11.97343 12.23497 12.24024 12.33645 12.69179 12.82851
  Jp   Jn 	T=1	 T=1	  T=2		    T=1	     T=1      T=2      T=2
  0.0  4.0    0.00000  0.05304  0.00000  0.04315  0.00000 -0.08687 -0.04050  0.00000
  0.0  4.0*   0.02788  0.00000  0.34270  0.00000  0.07484  0.00000  0.00000  0.04891
  2.0  2.0    0.00000  0.00000  0.29759  0.00000  0.00000  0.00000  0.00000 -0.04263
  2.0  2.0*   0.00000 -0.06042  0.00000  0.07473  0.00000 -0.08784 -0.37058  0.00000
  2.0* 2.0    0.00000  0.06042  0.00000  0.07473  0.00000  0.08784 -0.37058  0.00000
  2.0* 2.0*   0.00000  0.00000  0.11348  0.00000  0.00000  0.00000  0.00000  0.12139
  2.0  4.0   -0.00693  0.00000  0.18880  0.00000  0.04750  0.00000  0.00000  0.22356
  2.0  4.0*   0.00000  0.15237  0.00000 -0.00841  0.00000 -0.02569  0.14990  0.00000
  2.0* 4.0    0.00000  0.28785  0.00000 -0.03829  0.00000 -0.05564  0.12931  0.00000
  2.0* 4.0*   0.02397  0.00000  0.06417  0.00000 -0.20759  0.00000  0.00000  0.32002
  2.0  5.0    0.00000 -0.13374  0.00000 -0.07089  0.00000  0.29319  0.07835  0.00000
  2.0* 5.0   -0.65453  0.00000  0.11092  0.00000 -0.01356  0.00000  0.00000 -0.04046
  2.0  6.0    0.10062  0.00000  0.14048  0.00000  0.24074  0.00000  0.00000 -0.09850
  2.0* 6.0    0.00000  0.10431  0.00000 -0.06929  0.00000 -0.36689  0.17690  0.00000
  4.0  0.0    0.00000 -0.05304  0.00000  0.04315  0.00000  0.08687 -0.04050  0.00000
  4.0* 0.0   -0.02788  0.00000  0.34270  0.00000 -0.07484  0.00000  0.00000  0.04891
  4.0  2.0    0.00693  0.00000  0.18880  0.00000 -0.04750  0.00000  0.00000  0.22356
  4.0  2.0*   0.00000 -0.28785  0.00000 -0.03829  0.00000  0.05564  0.12931  0.00000
  4.0* 2.0    0.00000 -0.15237  0.00000 -0.00840  0.00000  0.02569  0.14990  0.00000
  4.0* 2.0*  -0.02397  0.00000  0.06417  0.00000  0.20759  0.00000  0.00000  0.32002
  4.0  4.0    0.00000  0.00000 -0.32011  0.00000  0.00000  0.00000  0.00000  0.07510
  4.0  4.0*   0.00000  0.12040  0.00000  0.06500  0.00000  0.08918 -0.06926  0.00000
  4.0* 4.0    0.00000 -0.12040  0.00000  0.06500  0.00000 -0.08919 -0.06926  0.00000
  4.0* 4.0*   0.00000  0.00000  0.10857  0.00000  0.00000  0.00000  0.00000 -0.48645
  4.0  5.0    0.00000  0.22611  0.00000  0.09027  0.00000  0.18784 -0.44480  0.00000
  4.0* 5.0   -0.18997  0.00000  0.00268  0.00000  0.07157  0.00000  0.00000 -0.32044
  4.0  6.0   -0.09611  0.00000 -0.13756  0.00000  0.23369  0.00000  0.00000  0.21172
  4.0* 6.0    0.00000 -0.12364  0.00000 -0.18673  0.00000  0.16166  0.17513  0.00000
  4.0  8.0    0.00000 -0.41249  0.00000  0.29578  0.00000  0.16674  0.11204  0.00000
  4.0* 8.0    0.03504  0.00000  0.10201  0.00000 -0.53418  0.00000  0.00000 -0.00885
  5.0  2.0    0.00000 -0.13374  0.00000  0.07090  0.00000  0.29319 -0.07835  0.00000
  5.0  2.0*  -0.65453  0.00000 -0.11092  0.00000 -0.01356  0.00000  0.00000  0.04046
  5.0  4.0    0.00000  0.22611  0.00000 -0.09027  0.00000  0.18784  0.44480  0.00000
  5.0  4.0*  -0.18996  0.00000 -0.00268  0.00000  0.07157  0.00000  0.00000  0.32044
  5.0  5.0    0.00000  0.00000 -0.02652  0.00000  0.00000  0.00000  0.00000 -0.30197
  5.0  6.0    0.00000 -0.20159  0.00000 -0.16052  0.00000 -0.22668  0.05567  0.00000
  5.0  8.0   -0.11627  0.00000  0.00995  0.00000 -0.21409  0.00000  0.00000  0.10460
  6.0  2.0   -0.10062  0.00000  0.14048  0.00000 -0.24074  0.00000  0.00000 -0.09850
  6.0  2.0*   0.00000 -0.10431  0.00000 -0.06929  0.00000  0.36689  0.17690  0.00000
  6.0  4.0    0.09611  0.00000 -0.13756  0.00000 -0.23369  0.00000  0.00000  0.21172
  6.0  4.0*   0.00000  0.12364  0.00000 -0.18673  0.00000 -0.16166  0.17513  0.00000
  6.0  5.0    0.00000 -0.20159  0.00000  0.16051  0.00000 -0.22668 -0.05567  0.00000
  6.0  6.0    0.00000  0.00000 -0.57577  0.00000  0.00000  0.00000  0.00000 -0.01357
  6.0  8.0    0.00000 -0.25884  0.00000  0.56630  0.00000 -0.33445  0.18827  0.00000
  8.0  4.0    0.00000  0.41249  0.00000  0.29578  0.00000 -0.16674  0.11204  0.00000
  8.0  4.0*  -0.03504  0.00000  0.10201  0.00000  0.53417  0.00000  0.00000 -0.00885
  8.0  5.0   -0.11627  0.00000 -0.00995  0.00000 -0.21409  0.00000  0.00000 -0.10460
  8.0  6.0    0.00000  0.25884  0.00000  0.56630  0.00000  0.33444  0.18827  0.00000
  8.0  8.0    0.00000  0.00000 -0.12141  0.00000  0.00000  0.00000  0.00000  0.02243
















             13.04843 13.60307 14.20481 14.44162 14.49975 14.72292 15.23741 16.12014
  Jp   Jn 	T=2	 T=1	  T=2	   T=2		     T=1      T=2      T=2
  0.0  4.0    0.10123  0.00000  0.00000  0.00000  0.00000  0.06235 -0.06242  0.00000
  0.0  4.0*   0.00000  0.03310  0.14756 -0.06461 -0.02575  0.00000  0.00000 -0.09745
  2.0  2.0    0.00000  0.00000  0.28252 -0.10204 -0.01953  0.00000  0.00000 -0.06707
  2.0  2.0*   0.09348  0.00000  0.00000  0.00000  0.00000  0.02980  0.05093  0.00000
  2.0* 2.0    0.09348  0.00000  0.00000  0.00000  0.00000 -0.02980  0.05093  0.00000
  2.0* 2.0*   0.00000  0.00000 -0.01683  0.50008  0.13119  0.00000  0.00000  0.09891
  2.0  4.0    0.00000  0.08756  0.02851 -0.10687 -0.08055  0.00000  0.00000 -0.19813
  2.0  4.0*  -0.15277  0.00000  0.00000  0.00000  0.00000  0.13312 -0.13271  0.00000
  2.0* 4.0   -0.03564  0.00000  0.00000  0.00000  0.00000  0.14096 -0.19645  0.00000
  2.0* 4.0*   0.00000  0.01555 -0.26590  0.07782  0.00734  0.00000  0.00000  0.00283
  2.0  5.0   -0.36482  0.00000  0.00000  0.00000  0.00000 -0.06323  0.03824  0.00000
  2.0* 5.0    0.00000 -0.11824 -0.00499  0.36022  0.15526  0.00000  0.00000  0.17346
  2.0  6.0    0.00000  0.10754  0.20342 -0.06734 -0.06149  0.00000  0.00000 -0.14841
  2.0* 6.0    0.22786  0.00000  0.00000  0.00000  0.00000 -0.15006  0.30771  0.00000
  4.0  0.0    0.10123  0.00000  0.00000  0.00000  0.00000 -0.06235 -0.06242  0.00000
  4.0* 0.0    0.00000 -0.03310  0.14756 -0.06461 -0.02575  0.00000  0.00000 -0.09745
  4.0  2.0    0.00000 -0.08757  0.02851 -0.10687 -0.08055  0.00000  0.00000 -0.19813
  4.0  2.0*  -0.03564  0.00000  0.00000  0.00000  0.00000 -0.14096 -0.19645  0.00000
  4.0* 2.0   -0.15277  0.00000  0.00000  0.00000  0.00000 -0.13312 -0.13271  0.00000
  4.0* 2.0*   0.00000 -0.01555 -0.26590  0.07782  0.00734  0.00000  0.00000  0.00283
  4.0  4.0    0.00000  0.00000  0.09901 -0.30632 -0.03128  0.00000  0.00000  0.16128
  4.0  4.0*   0.37995  0.00000  0.00000  0.00000  0.00000  0.12949  0.11296  0.00000
  4.0* 4.0    0.37995  0.00000  0.00000  0.00000  0.00000 -0.12949  0.11296  0.00000
  4.0* 4.0*   0.00000  0.00000 -0.22537 -0.07443  0.05447  0.00000  0.00000  0.18679
  4.0  5.0   -0.23276  0.00000  0.00000  0.00000  0.00000  0.28832 -0.06674  0.00000
  4.0* 5.0    0.00000  0.09053 -0.15030  0.06617 -0.09481  0.00000  0.00000 -0.24429
  4.0  6.0    0.00000 -0.09819  0.29656  0.13291  0.09362  0.00000  0.00000  0.06817
  4.0* 6.0   -0.09395  0.00000  0.00000  0.00000  0.00000 -0.23862  0.01945  0.00000
  4.0  8.0    0.18646  0.00000  0.00000  0.00000  0.00000  0.25257 -0.48640  0.00000
  4.0* 8.0    0.00000 -0.22544 -0.28032 -0.06626  0.08420  0.00000  0.00000  0.18850
  5.0  2.0    0.36482  0.00000  0.00000  0.00000  0.00000 -0.06323 -0.03824  0.00000
  5.0  2.0*   0.00000 -0.11824  0.00499 -0.36022 -0.15526  0.00000  0.00000 -0.17346
  5.0  4.0    0.23276  0.00000  0.00000  0.00000  0.00000  0.28832  0.06674  0.00000
  5.0  4.0*   0.00000  0.09053  0.15030 -0.06617  0.09481  0.00000  0.00000  0.24429
  5.0  5.0    0.00000  0.00000  0.33483  0.38814  0.04365  0.00000  0.00000 -0.12279
  5.0  6.0    0.05750  0.00000  0.00000  0.00000  0.00000 -0.21586 -0.18259  0.00000
  5.0  8.0    0.00000  0.62991 -0.20491  0.22815 -0.28784  0.00000  0.00000 -0.30920
  6.0  2.0    0.00000 -0.10754  0.20342 -0.06734 -0.06149  0.00000  0.00000 -0.14841
  6.0  2.0*   0.22786  0.00000  0.00000  0.00000  0.00000  0.15005  0.30771  0.00000
  6.0  4.0    0.00000  0.09819  0.29656  0.13291  0.09362  0.00000  0.00000  0.06817
  6.0  4.0*  -0.09395  0.00000  0.00000  0.00000  0.00000  0.23862  0.01945  0.00000
  6.0  5.0   -0.05750  0.00000  0.00000  0.00000  0.00000 -0.21586  0.18259  0.00000
  6.0  6.0    0.00000  0.00000  0.03776  0.10310 -0.20615  0.00000  0.00000 -0.18118
  6.0  8.0   -0.16110  0.00000  0.00000  0.00000  0.00000  0.40484  0.23160  0.00000
  8.0  4.0    0.18646  0.00000  0.00000  0.00000  0.00000 -0.25256 -0.48640  0.00000
  8.0  4.0*   0.00000  0.22544 -0.28032 -0.06626  0.08420  0.00000  0.00000  0.18850
  8.0  5.0    0.00000  0.62991  0.20491 -0.22815  0.28784  0.00000  0.00000  0.30920
  8.0  6.0   -0.16110  0.00000  0.00000  0.00000  0.00000 -0.40484  0.23160  0.00000
  8.0  8.0    0.00000  0.00000 -0.11903 -0.09993  0.80529  0.00000  0.00000 -0.53314
















             18.74217
  Jp   Jn 	T=3
  0.0  4.0    0.18257
  0.0  4.0*   0.00000
  2.0  2.0    0.00000
  2.0  2.0*   0.09524
  2.0* 2.0   -0.09524
  2.0* 2.0*   0.00000
  2.0  4.0    0.00000
  2.0  4.0*   0.18808
  2.0* 4.0    0.27040
  2.0* 4.0*   0.00000
  2.0  5.0   -0.19720
  2.0* 5.0    0.00000
  2.0  6.0    0.00000
  2.0* 6.0   -0.15452
  4.0  0.0   -0.18257
  4.0* 0.0    0.00000
  4.0  2.0    0.00000
  4.0  2.0*  -0.27040
  4.0* 2.0   -0.18808
  4.0* 2.0*   0.00000
  4.0  4.0    0.00000
  4.0  4.0*  -0.10768
  4.0* 4.0    0.10768
  4.0* 4.0*   0.00000
  4.0  5.0    0.00000
  4.0* 5.0    0.00000
  4.0  6.0    0.00000
  4.0* 6.0   -0.05505
  4.0  8.0    0.28628
  4.0* 8.0    0.00000
  5.0  2.0   -0.19720
  5.0  2.0*   0.00000
  5.0  4.0    0.00000
  5.0  4.0*   0.00000
  5.0  5.0    0.00000
  5.0  6.0    0.33689
  5.0  8.0    0.00000
  6.0  2.0    0.00000
  6.0  2.0*   0.15452
  6.0  4.0    0.00000
  6.0  4.0*   0.05505
  6.0  5.0    0.33689
  6.0  6.0    0.00000
  6.0  8.0   -0.27617
  8.0  4.0   -0.28628
  8.0  4.0*   0.00000
  8.0  5.0    0.00000
  8.0  6.0    0.27617
  8.0  8.0    0.00000
















               I=   5.0

              4.29481  5.40542  5.78783  6.11952  6.46122  6.47871  6.78112  7.20850
  Jp   Jn 			  T=1	   T=1		     T=1
  0.0  5.0    0.48222  0.00000 -0.32870  0.00000 -0.16828 -0.31413  0.00000  0.25985
  2.0  4.0   -0.42686  0.00000  0.43456  0.00000 -0.38531 -0.13656  0.00000  0.08686
  2.0  4.0*   0.00000  0.47752  0.00000  0.53193  0.00000  0.00000  0.24297  0.00000
  2.0* 4.0    0.00000 -0.13953  0.00000 -0.08518  0.00000  0.00000 -0.06597  0.00000
  2.0* 4.0*   0.15000  0.00000 -0.04451  0.00000  0.11307 -0.14031  0.00000 -0.32948
  2.0  5.0    0.00000  0.18565  0.00000 -0.07156  0.00000  0.00000 -0.35859  0.00000
  2.0* 5.0    0.05584  0.00000  0.01199  0.00000 -0.05674 -0.09297  0.00000 -0.05536
  2.0  6.0    0.21666  0.00000 -0.14345  0.00000 -0.46574 -0.48998  0.00000 -0.29997
  2.0* 6.0    0.00000  0.13103  0.00000  0.12061  0.00000  0.00000  0.01358  0.00000
  4.0  2.0    0.42686  0.00000  0.43456  0.00000  0.38530 -0.13658  0.00000 -0.08686
  4.0  2.0*   0.00000  0.13953  0.00000 -0.08518  0.00000  0.00000  0.06597  0.00000
  4.0* 2.0    0.00000 -0.47752  0.00000  0.53193  0.00000  0.00000 -0.24297  0.00000
  4.0* 2.0*  -0.15000  0.00000 -0.04451  0.00000 -0.11308 -0.14030  0.00000  0.32948
  4.0  4.0    0.00000  0.00000 -0.13500  0.00000  0.00000  0.04893  0.00000  0.00000
  4.0  4.0*   0.00000 -0.44117  0.00000  0.28244  0.00000  0.00000  0.14387  0.00000
  4.0* 4.0    0.00000  0.44117  0.00000  0.28244  0.00000  0.00000 -0.14387  0.00000
  4.0* 4.0*   0.00000  0.00000  0.45268  0.00000 -0.00000 -0.33236  0.00000  0.00000
  4.0  5.0    0.00000  0.04670  0.00000  0.11823  0.00000  0.00000  0.08856  0.00000
  4.0* 5.0    0.08761  0.00000 -0.17114  0.00000  0.15562  0.07425  0.00000 -0.02232
  4.0  6.0   -0.07037  0.00000  0.08964  0.00000  0.13355 -0.09089  0.00000 -0.44104
  4.0* 6.0    0.00000 -0.00343  0.00000  0.27254  0.00000  0.00000  0.50237  0.00000
  4.0  8.0    0.00000 -0.00152  0.00000  0.03616  0.00000  0.00000  0.06325  0.00000
  4.0* 8.0   -0.00010  0.00000 -0.01062  0.00000 -0.21178 -0.15755  0.00000 -0.16674
  5.0  0.0    0.48222  0.00000  0.32870  0.00000 -0.16826  0.31414  0.00000  0.25985
  5.0  2.0    0.00000  0.18565  0.00000  0.07156  0.00000  0.00000 -0.35859  0.00000
  5.0  2.0*   0.05584  0.00000 -0.01199  0.00000 -0.05674  0.09298  0.00000 -0.05536
  5.0  4.0    0.00000  0.04670  0.00000 -0.11823  0.00000  0.00000  0.08856  0.00000
  5.0  4.0*   0.08761  0.00000  0.17114  0.00000  0.15561 -0.07426  0.00000 -0.02232
  5.0  5.0    0.00000  0.00000 -0.03118  0.00000  0.00000  0.10539  0.00000  0.00000
  5.0  6.0    0.00000 -0.05434  0.00000  0.13226  0.00000  0.00000  0.06880  0.00000
  5.0  8.0   -0.00808  0.00000 -0.01037  0.00000  0.05853  0.02986  0.00000 -0.02271
  6.0  2.0   -0.21666  0.00000 -0.14345  0.00000  0.46570 -0.49002  0.00000  0.29997
  6.0  2.0*   0.00000 -0.13103  0.00000  0.12061  0.00000  0.00000 -0.01358  0.00000
  6.0  4.0    0.07037  0.00000  0.08964  0.00000 -0.13356 -0.09088  0.00000  0.44104
  6.0  4.0*   0.00000  0.00343  0.00000  0.27254  0.00000  0.00000 -0.50237  0.00000
  6.0  5.0    0.00000 -0.05434  0.00000 -0.13226  0.00000  0.00000  0.06880  0.00000
  6.0  6.0    0.00000  0.00000  0.24796  0.00000 -0.00000 -0.15926  0.00000  0.00000
  6.0  8.0    0.00000  0.03308  0.00000  0.05747  0.00000  0.00000  0.13488  0.00000
  8.0  4.0    0.00000  0.00152  0.00000  0.03616  0.00000  0.00000 -0.06325  0.00000
  8.0  4.0*   0.00010  0.00000 -0.01062  0.00000  0.21177 -0.15756  0.00000  0.16674
  8.0  5.0   -0.00808  0.00000  0.01037  0.00000  0.05853 -0.02986  0.00000 -0.02271
  8.0  6.0    0.00000 -0.03308  0.00000  0.05747  0.00000  0.00000 -0.13488  0.00000
  8.0  8.0    0.00000  0.00000  0.01146  0.00000  0.00000  0.01309  0.00000  0.00000




















              7.79690  7.86780  7.90604  8.42916  8.43436  8.65737  8.69743  9.17979
  Jp   Jn 	T=1		  T=1		    T=1		      T=1      T=1
  0.0  5.0    0.00000  0.00000 -0.39381  0.00000  0.11107  0.04846  0.00000 -0.25370
  2.0  4.0    0.00000  0.00000 -0.06291 -0.00000 -0.25162  0.04160  0.00000 -0.06668
  2.0  4.0*   0.08390  0.15667  0.00000 -0.03664  0.00000  0.00000 -0.39920 -0.00000
  2.0* 4.0   -0.02327  0.07719  0.00000 -0.64373  0.00000  0.00000  0.12764 -0.00000
  2.0* 4.0*   0.00000  0.00000  0.18303 -0.00000 -0.15531  0.40794  0.00000  0.03101
  2.0  5.0    0.53946  0.37265  0.00000  0.03521  0.00000  0.00000  0.02719  0.00000
  2.0* 5.0    0.00000  0.00000  0.03468 -0.00000 -0.14814 -0.12618  0.00000  0.00398
  2.0  6.0    0.00000  0.00000  0.18960 -0.00000 -0.10146 -0.10076  0.00000  0.22161
  2.0* 6.0    0.23575  0.34798  0.00000 -0.08948  0.00000  0.00000 -0.01195  0.00000
  4.0  2.0    0.00000  0.00000 -0.06291 -0.00000 -0.25162 -0.04160  0.00000 -0.06668
  4.0  2.0*  -0.02327 -0.07719  0.00000  0.64373 -0.00000  0.00000  0.12764 -0.00000
  4.0* 2.0    0.08390 -0.15667  0.00000  0.03664  0.00000  0.00000 -0.39920 -0.00000
  4.0* 2.0*   0.00000  0.00000  0.18303 -0.00000 -0.15531 -0.40794  0.00000  0.03101
  4.0  4.0    0.00000  0.00000  0.19586 -0.00000 -0.59060  0.00000  0.00000 -0.59168
  4.0  4.0*   0.11914  0.37489  0.00000  0.14539 -0.00000  0.00000  0.35783 -0.00000
  4.0* 4.0    0.11913 -0.37490  0.00000 -0.14539  0.00000  0.00000  0.35783 -0.00000
  4.0* 4.0*   0.00000  0.00000 -0.01142  0.00000  0.35042  0.00000  0.00000 -0.39405
  4.0  5.0    0.09874 -0.05987  0.00000  0.11751 -0.00000  0.00000  0.21492  0.00000
  4.0* 5.0    0.00000  0.00000  0.31467  0.00000  0.09332 -0.52787  0.00000 -0.29741
  4.0  6.0    0.00000  0.00000  0.31821  0.00000  0.32984 -0.12053  0.00000 -0.09742
  4.0* 6.0   -0.32945  0.03532  0.00000 -0.11401  0.00000  0.00000  0.20235  0.00000
  4.0  8.0   -0.04030  0.05452  0.00000  0.08949 -0.00000  0.00000 -0.04065  0.00000
  4.0* 8.0    0.00000  0.00000  0.14304  0.00000 -0.04835 -0.09910  0.00000  0.14777
  5.0  0.0    0.00000  0.00000  0.39381 -0.00000 -0.11107  0.04846  0.00000  0.25370
  5.0  2.0   -0.53945  0.37266  0.00000  0.03521  0.00000  0.00000 -0.02719  0.00000
  5.0  2.0*   0.00000  0.00000 -0.03468  0.00000  0.14814 -0.12618  0.00000 -0.00398
  5.0  4.0   -0.09874 -0.05986  0.00000  0.11751 -0.00000  0.00000 -0.21492 -0.00000
  5.0  4.0*   0.00000  0.00000 -0.31467  0.00000 -0.09332 -0.52787  0.00000  0.29741
  5.0  5.0    0.00000  0.00000 -0.11726  0.00000 -0.07188  0.00000  0.00000  0.06371
  5.0  6.0    0.09460  0.23634  0.00000  0.12466 -0.00000  0.00000  0.31676 -0.00000
  5.0  8.0    0.00000  0.00000  0.02717  0.00000  0.08868  0.02093  0.00000 -0.00488
  6.0  2.0    0.00000  0.00000  0.18960 -0.00000 -0.10146  0.10076  0.00000  0.22161
  6.0  2.0*   0.23575 -0.34798  0.00000  0.08948 -0.00000  0.00000 -0.01195  0.00000
  6.0  4.0    0.00000  0.00000  0.31821  0.00000  0.32984  0.12053  0.00000 -0.09742
  6.0  4.0*  -0.32945 -0.03531  0.00000  0.11401 -0.00000  0.00000  0.20235  0.00000
  6.0  5.0   -0.09460  0.23634  0.00000  0.12466 -0.00000  0.00000 -0.31676  0.00000
  6.0  6.0    0.00000  0.00000 -0.20815  0.00000 -0.05816  0.00000  0.00000 -0.09111
  6.0  8.0   -0.05266  0.07299  0.00000 -0.05939  0.00000  0.00000  0.07934  0.00000
  8.0  4.0   -0.04030 -0.05452  0.00000 -0.08949  0.00000  0.00000 -0.04065  0.00000
  8.0  4.0*   0.00000  0.00000  0.14304  0.00000 -0.04835  0.09910  0.00000  0.14777
  8.0  5.0    0.00000  0.00000 -0.02717 -0.00000 -0.08868  0.02093  0.00000  0.00488
  8.0  6.0   -0.05266 -0.07299  0.00000  0.05939  0.00000  0.00000  0.07934  0.00000
  8.0  8.0    0.00000  0.00000 -0.04572  0.00000 -0.02049  0.00000  0.00000 -0.06979






















              9.18762  9.42118  9.54271  9.69410 10.06083 10.26418 10.43649 10.86380
  Jp   Jn 	T=1		  T=1		    T=1	     T=1      T=1
  0.0  5.0   -0.00000  0.00000 -0.08625 -0.03996  0.00000 -0.03564  0.00000 -0.00000
  2.0  4.0    0.00000  0.00000 -0.32026 -0.12150  0.00000  0.02270  0.00000 -0.00000
  2.0  4.0*   0.13180  0.13849  0.00000  0.00000  0.02643  0.00000  0.11501  0.05990
  2.0* 4.0    0.29289 -0.01403  0.00000  0.00000 -0.28137  0.00000  0.45447  0.03981
  2.0* 4.0*   0.00000  0.00000  0.08718 -0.20062  0.00000 -0.59550  0.00000  0.00000
  2.0  5.0    0.07494  0.08675  0.00000  0.00000 -0.24222  0.00000 -0.24521 -0.06625
  2.0* 5.0    0.00000  0.00000  0.06898  0.56544  0.00000  0.21859  0.00000  0.00000
  2.0  6.0    0.00000  0.00000 -0.03773 -0.00226  0.00000  0.11239  0.00000  0.00000
  2.0* 6.0   -0.26078 -0.41594  0.00000  0.00000  0.00706  0.00000  0.10476 -0.05787
  4.0  2.0    0.00000  0.00000 -0.32026  0.12151  0.00000  0.02270  0.00000 -0.00000
  4.0  2.0*   0.29289  0.01403  0.00000  0.00000 -0.28137  0.00000  0.45447 -0.03982
  4.0* 2.0    0.13180 -0.13850  0.00000  0.00000  0.02643  0.00000  0.11501 -0.05990
  4.0* 2.0*   0.00000  0.00000  0.08718  0.20062  0.00000 -0.59550  0.00000  0.00000
  4.0  4.0   -0.00000  0.00000  0.18917  0.00000  0.00000  0.07771  0.00000  0.00000
  4.0  4.0*   0.16815  0.01659  0.00000  0.00000 -0.16282  0.00000 -0.02113  0.00074
  4.0* 4.0    0.16815 -0.01659  0.00000  0.00000 -0.16282  0.00000 -0.02113 -0.00074
  4.0* 4.0*  -0.00000  0.00000 -0.09635  0.00000  0.00000 -0.13382  0.00000  0.00000
  4.0  5.0   -0.47433 -0.45470  0.00000  0.00000  0.00674  0.00000  0.30215  0.23561
  4.0* 5.0   -0.00000  0.00000 -0.20548 -0.29842  0.00000  0.08764  0.00000  0.00000
  4.0  6.0   -0.00000  0.00000  0.15878  0.10585  0.00000  0.02739  0.00000 -0.00000
  4.0* 6.0   -0.07015 -0.00957  0.00000  0.00000 -0.26771  0.00000 -0.22454 -0.10278
  4.0  8.0   -0.18041 -0.01303  0.00000  0.00000 -0.13650  0.00000 -0.24101 -0.56086
  4.0* 8.0    0.00000  0.00000 -0.03318 -0.15299  0.00000  0.13923  0.00000 -0.00000
  5.0  0.0    0.00000  0.00000  0.08625 -0.03996  0.00000  0.03564  0.00000  0.00000
  5.0  2.0   -0.07494  0.08675  0.00000  0.00000  0.24222  0.00000  0.24521 -0.06625
  5.0  2.0*   0.00000  0.00000 -0.06898  0.56544  0.00000 -0.21859  0.00000  0.00000
  5.0  4.0    0.47433 -0.45470  0.00000  0.00000 -0.00674  0.00000 -0.30215  0.23561
  5.0  4.0*   0.00000  0.00000  0.20548 -0.29842  0.00000 -0.08764  0.00000  0.00000
  5.0  5.0    0.00000  0.00000 -0.18990  0.00000  0.00000 -0.23778  0.00000  0.00000
  5.0  6.0    0.17123  0.17416  0.00000  0.00000  0.49376  0.00000 -0.06463  0.31890
  5.0  8.0    0.00000  0.00000  0.02110  0.00126  0.00000 -0.10689  0.00000  0.00000
  6.0  2.0    0.00000  0.00000 -0.03773  0.00226  0.00000  0.11239  0.00000  0.00000
  6.0  2.0*  -0.26078  0.41594  0.00000  0.00000  0.00706  0.00000  0.10476  0.05787
  6.0  4.0   -0.00000  0.00000  0.15878 -0.10585  0.00000  0.02739  0.00000 -0.00000
  6.0  4.0*  -0.07015  0.00956  0.00000  0.00000 -0.26771  0.00000 -0.22454  0.10278
  6.0  5.0   -0.17123  0.17416  0.00000  0.00000 -0.49376  0.00000  0.06463  0.31890
  6.0  6.0   -0.00000  0.00000  0.72725  0.00000  0.00000  0.08299  0.00000  0.00000
  6.0  8.0    0.05634  0.24993  0.00000  0.00000  0.02738  0.00000 -0.06862  0.06894
  8.0  4.0   -0.18041  0.01303  0.00000  0.00000 -0.13650  0.00000 -0.24101  0.56086
  8.0  4.0*   0.00000  0.00000 -0.03318  0.15300  0.00000  0.13923  0.00000 -0.00000
  8.0  5.0    0.00000  0.00000 -0.02110  0.00126  0.00000  0.10689  0.00000  0.00000
  8.0  6.0    0.05634 -0.24993  0.00000  0.00000  0.02738  0.00000 -0.06862 -0.06894
  8.0  8.0    0.00000  0.00000  0.06668  0.00000  0.00000 -0.02228  0.00000  0.00000






















             10.88221 10.89934 10.99941 11.51824 11.60497 12.01840 12.26819 12.33748
  Jp   Jn 	T=1	 T=1	  T=1	   T=1	    T=1	     T=1      T=2
  0.0  5.0    0.21748  0.00000 -0.06167  0.00000  0.03301  0.01277  0.34785  0.03181
  2.0  4.0    0.25298  0.00000 -0.08234  0.00000  0.00318 -0.06764  0.10286  0.09451
  2.0  4.0*   0.00000  0.04514  0.00000  0.08822  0.00000  0.00000  0.00000  0.00000
  2.0* 4.0    0.00000 -0.22267  0.00000  0.06231  0.00000  0.00000  0.00000  0.00000
  2.0* 4.0*   0.07333  0.00000 -0.12393  0.00000  0.09084 -0.12649 -0.18746  0.14213
  2.0  5.0    0.00000 -0.02172  0.00000  0.20095  0.00000  0.00000  0.00000  0.00000
  2.0* 5.0   -0.00884  0.00000 -0.04513  0.00000  0.60304  0.01291 -0.16246  0.20801
  2.0  6.0   -0.22172  0.00000  0.13826  0.00000 -0.05495 -0.02213 -0.18009 -0.10238
  2.0* 6.0    0.00000 -0.48359  0.00000 -0.23509  0.00000  0.00000  0.00000  0.00000
  4.0  2.0    0.25298  0.00000 -0.08234  0.00000  0.00318 -0.06764 -0.10286 -0.09451
  4.0  2.0*   0.00000 -0.22267  0.00000  0.06231  0.00000  0.00000  0.00000  0.00000
  4.0* 2.0    0.00000  0.04515  0.00000  0.08821  0.00000  0.00000  0.00000  0.00000
  4.0* 2.0*   0.07333  0.00000 -0.12393  0.00000  0.09084 -0.12649  0.18746 -0.14213
  4.0  4.0    0.01608  0.00000  0.32135  0.00000 -0.16602  0.21479  0.00000  0.00000
  4.0  4.0*   0.00000  0.27618  0.00000 -0.27536  0.00000  0.00000  0.00000  0.00000
  4.0* 4.0    0.00000  0.27618  0.00000 -0.27536  0.00000  0.00000  0.00000  0.00000
  4.0* 4.0*  -0.46370 -0.00000  0.15661  0.00000 -0.02731  0.08761  0.00000  0.00000
  4.0  5.0    0.00000  0.21643  0.00000  0.21706  0.00000  0.00000  0.00000  0.00000
  4.0* 5.0   -0.12296  0.00000 -0.35955  0.00000  0.01141 -0.12796 -0.15232  0.10672
  4.0  6.0    0.33072  0.00000  0.05337  0.00000  0.10318  0.15280  0.47098 -0.13737
  4.0* 6.0    0.00000 -0.21539  0.00000  0.08324  0.00000  0.00000  0.00000  0.00000
  4.0  8.0   -0.00000 -0.06299  0.00000 -0.08117  0.00000  0.00000  0.00000  0.00000
  4.0* 8.0    0.19802  0.00000 -0.22194  0.00000 -0.26087  0.29006  0.09963  0.20217
  5.0  0.0   -0.21748  0.00000  0.06167  0.00000 -0.03301 -0.01277  0.34785  0.03181
  5.0  2.0    0.00000  0.02172  0.00000 -0.20095  0.00000  0.00000  0.00000  0.00000
  5.0  2.0*   0.00884  0.00000  0.04513  0.00000 -0.60304 -0.01291 -0.16246  0.20801
  5.0  4.0    0.00000 -0.21643  0.00000 -0.21706  0.00000  0.00000  0.00000  0.00000
  5.0  4.0*   0.12297  0.00000  0.35955  0.00000 -0.01141  0.12796 -0.15232  0.10672
  5.0  5.0   -0.26752  0.00000 -0.24140  0.00000  0.18997  0.77810  0.00000  0.00000
  5.0  6.0    0.00000 -0.17345  0.00000  0.03365  0.00000  0.00000  0.00000  0.00000
  5.0  8.0    0.13123  0.00000  0.29461  0.00000  0.06918  0.15489  0.13965  0.58734
  6.0  2.0   -0.22172  0.00000  0.13826  0.00000 -0.05495 -0.02213  0.18009  0.10238
  6.0  2.0*   0.00000 -0.48359  0.00000 -0.23509  0.00000  0.00000  0.00000  0.00000
  6.0  4.0    0.33072  0.00000  0.05337  0.00000  0.10318  0.15280 -0.47098  0.13737
  6.0  4.0*   0.00000 -0.21539  0.00000  0.08324  0.00000  0.00000  0.00000  0.00000
  6.0  5.0    0.00000  0.17345  0.00000 -0.03365  0.00000  0.00000  0.00000  0.00000
  6.0  6.0   -0.09397  0.00000 -0.42710  0.00000 -0.10137  0.00204  0.00000  0.00000
  6.0  8.0    0.00000 -0.10238  0.00000  0.50507  0.00000  0.00000  0.00000  0.00000
  8.0  4.0    0.00000 -0.06300  0.00000 -0.08117  0.00000  0.00000  0.00000  0.00000
  8.0  4.0*   0.19802  0.00000 -0.22194  0.00000 -0.26087  0.29006 -0.09963 -0.20217
  8.0  5.0   -0.13123  0.00000 -0.29461  0.00000 -0.06918 -0.15490  0.13965  0.58734
  8.0  6.0    0.00000 -0.10238  0.00000  0.50507  0.00000  0.00000  0.00000  0.00000
  8.0  8.0   -0.10317  0.00000  0.03133  0.00000 -0.07777  0.04755  0.00000  0.00000






















             12.66959 12.80386 13.10548 13.30159 13.91007 14.13886 14.85810 14.89801
  Jp   Jn 	T=1	 T=2	  T=1	   T=1	    T=2	     T=2      T=2      T=2
  0.0  5.0    0.00000  0.00000 -0.01562  0.00000  0.18745  0.00000  0.00000  0.10261
  2.0  4.0    0.00000  0.00000 -0.00919  0.00000  0.34627  0.00000  0.00000  0.07667
  2.0  4.0*   0.02230 -0.34866  0.00000 -0.09506  0.00000  0.13234 -0.15725  0.00000
  2.0* 4.0    0.15063 -0.00775  0.00000 -0.16811  0.00000  0.06359 -0.22280  0.00000
  2.0* 4.0*   0.00000  0.00000  0.03670  0.00000  0.25215  0.00000  0.00000  0.17485
  2.0  5.0   -0.12249  0.27506  0.00000 -0.15118  0.00000  0.31982  0.07980  0.00000
  2.0* 5.0    0.00000  0.00000  0.12508  0.00000  0.17246  0.00000  0.00000  0.23570
  2.0  6.0    0.00000  0.00000 -0.06618  0.00000 -0.01566  0.00000  0.00000 -0.30474
  2.0* 6.0   -0.02296 -0.05182  0.00000  0.24708  0.00000 -0.36305  0.20656  0.00000
  4.0  2.0    0.00000  0.00000 -0.00919  0.00000 -0.34627  0.00000  0.00000 -0.07667
  4.0  2.0*   0.15063  0.00775  0.00000 -0.16811  0.00000 -0.06359  0.22280  0.00000
  4.0* 2.0    0.02230  0.34866  0.00000 -0.09506  0.00000 -0.13234  0.15725  0.00000
  4.0* 2.0*   0.00000  0.00000  0.03670  0.00000 -0.25215  0.00000  0.00000 -0.17485
  4.0  4.0    0.00000  0.00000 -0.13036  0.00000  0.00000  0.00000  0.00000  0.00000
  4.0  4.0*   0.10314 -0.27024  0.00000  0.24499  0.00000  0.19658  0.01620  0.00000
  4.0* 4.0    0.10314  0.27024  0.00000  0.24499  0.00000 -0.19658 -0.01620  0.00000
  4.0* 4.0*   0.00000  0.00000  0.08617  0.00000  0.00000  0.00000  0.00000  0.00000
  4.0  5.0   -0.00356  0.17077  0.00000 -0.14065  0.00000  0.23827 -0.26477  0.00000
  4.0* 5.0    0.00000  0.00000  0.15168  0.00000  0.24726  0.00000  0.00000  0.06466
  4.0  6.0    0.00000  0.00000 -0.25008  0.00000  0.12606  0.00000  0.00000 -0.01959
  4.0* 6.0   -0.27217  0.31551  0.00000 -0.14773  0.00000  0.17935  0.19988  0.00000
  4.0  8.0    0.57480  0.09626  0.00000 -0.21261  0.00000 -0.09566 -0.38120 -0.00000
  4.0* 8.0    0.00000  0.00000  0.23242  0.00000 -0.41261  0.00000 -0.00000  0.41602
  5.0  0.0    0.00000  0.00000  0.01562  0.00000  0.18745  0.00000  0.00000  0.10261
  5.0  2.0    0.12248  0.27506  0.00000  0.15118  0.00000  0.31982  0.07980  0.00000
  5.0  2.0*   0.00000  0.00000 -0.12508  0.00000  0.17246  0.00000  0.00000  0.23570
  5.0  4.0    0.00356  0.17077  0.00000  0.14065  0.00000  0.23827 -0.26477  0.00000
  5.0  4.0*   0.00000  0.00000 -0.15168  0.00000  0.24726  0.00000  0.00000  0.06466
  5.0  5.0    0.00000  0.00000 -0.20883  0.00000  0.00000  0.00000  0.00000  0.00000
  5.0  6.0    0.05882  0.21488  0.00000 -0.24749  0.00000 -0.28347 -0.32550  0.00000
  5.0  8.0    0.00000  0.00000  0.47447  0.00000 -0.06411  0.00000  0.00000 -0.35633
  6.0  2.0    0.00000  0.00000 -0.06617  0.00000  0.01566  0.00000  0.00000  0.30474
  6.0  2.0*  -0.02296  0.05182  0.00000  0.24708  0.00000  0.36305 -0.20657  0.00000
  6.0  4.0    0.00000  0.00000 -0.25008  0.00000 -0.12606  0.00000  0.00000  0.01959
  6.0  4.0*  -0.27217 -0.31551  0.00000 -0.14774  0.00000 -0.17935 -0.19988  0.00000
  6.0  5.0   -0.05882  0.21488  0.00000  0.24749  0.00000 -0.28347 -0.32550 -0.00000
  6.0  6.0    0.00000  0.00000  0.09262  0.00000  0.00000  0.00000  0.00000  0.00000
  6.0  8.0    0.20664  0.20702  0.00000  0.41318  0.00000 -0.16512  0.12253  0.00000
  8.0  4.0    0.57480 -0.09626  0.00000 -0.21261  0.00000  0.09566  0.38120  0.00000
  8.0  4.0*   0.00000  0.00000  0.23242  0.00000  0.41261  0.00000  0.00000 -0.41602
  8.0  5.0    0.00000  0.00000 -0.47447  0.00000 -0.06411  0.00000  0.00000 -0.35633
  8.0  6.0    0.20665 -0.20702  0.00000  0.41318  0.00000  0.16512 -0.12253  0.00000
  8.0  8.0    0.00000  0.00000  0.38810  0.00000  0.00000  0.00000  0.00000  0.00000






















             14.99537 15.98878 18.71010
  Jp   Jn 	T=1	 T=2	  T=3
  0.0  5.0    0.01351  0.00000  0.00000
  2.0  4.0   -0.00724  0.00000 -0.20545
  2.0  4.0*   0.00000  0.02189  0.00000
  2.0* 4.0    0.00000  0.01737  0.00000
  2.0* 4.0*   0.02831  0.00000  0.10193
  2.0  5.0    0.00000 -0.02461  0.00000
  2.0* 5.0    0.04593  0.00000  0.17838
  2.0  6.0   -0.02683  0.00000 -0.23028
  2.0* 6.0    0.00000 -0.00612  0.00000
  4.0  2.0   -0.00724  0.00000 -0.20545
  4.0  2.0*   0.00000 -0.01737  0.00000
  4.0* 2.0    0.00000 -0.02189  0.00000
  4.0* 2.0*   0.02831  0.00000  0.10193
  4.0  4.0   -0.02035  0.00000  0.07528
  4.0  4.0*   0.00000  0.10381  0.00000
  4.0* 4.0    0.00000 -0.10381  0.00000
  4.0* 4.0*  -0.03304  0.00000  0.35034
  4.0  5.0    0.00000  0.23298  0.00000
  4.0* 5.0   -0.09103  0.00000 -0.16408
  4.0  6.0    0.12239  0.00000 -0.12026
  4.0* 6.0    0.00000 -0.22594  0.00000
  4.0  8.0    0.00000  0.08096  0.00000
  4.0* 8.0    0.00662  0.00000  0.33945
  5.0  0.0   -0.01351  0.00000  0.00000
  5.0  2.0    0.00000 -0.02461  0.00000
  5.0  2.0*  -0.04593  0.00000 -0.17838
  5.0  4.0    0.00000  0.23298  0.00000
  5.0  4.0*   0.09103  0.00000  0.16408
  5.0  5.0   -0.01503  0.00000 -0.23905
  5.0  6.0    0.00000 -0.23751  0.00000
  5.0  8.0   -0.26868  0.00000 -0.22000
  6.0  2.0   -0.02683  0.00000 -0.23028
  6.0  2.0*   0.00000  0.00612  0.00000
  6.0  4.0    0.12239  0.00000 -0.12026
  6.0  4.0*   0.00000  0.22594  0.00000
  6.0  5.0    0.00000 -0.23751  0.00000
  6.0  6.0   -0.19320  0.00000 -0.27374
  6.0  8.0    0.00000  0.56525  0.00000
  8.0  4.0    0.00000 -0.08096  0.00000
  8.0  4.0*   0.00662  0.00000  0.33945
  8.0  5.0    0.26868  0.00000  0.22000
  8.0  6.0    0.00000 -0.56525  0.00000
  8.0  8.0    0.87305  0.00000 -0.23368






















               I=   6.0

              3.48867  5.02606  5.53820  5.64787  6.49716  6.70108  6.79072  6.97541
  Jp   Jn 				   T=1			      T=1
  0.0  6.0    0.44158  0.00000  0.37025 -0.54108  0.00000  0.00000  0.32448  0.17141
  2.0  4.0    0.00000  0.48710  0.00000  0.00000 -0.10489 -0.26219  0.00000  0.00000
  2.0  4.0*  -0.49307  0.00000  0.36972  0.19663  0.00000  0.00000 -0.11048  0.04932
  2.0* 4.0   -0.06693  0.00000  0.07535 -0.05864  0.00000  0.00000 -0.12790 -0.28386
  2.0* 4.0*   0.00000  0.21499  0.00000  0.00000  0.27811 -0.16644  0.00000  0.00000
  2.0  5.0   -0.13007  0.00000 -0.27078  0.24447  0.00000  0.00000  0.20147  0.49904
  2.0* 5.0    0.00000 -0.12116  0.00000  0.00000  0.05996  0.04328  0.00000  0.00000
  2.0  6.0    0.00000  0.22729  0.00000  0.00000  0.42915  0.09638  0.00000  0.00000
  2.0* 6.0   -0.07859  0.00000  0.10274  0.03201  0.00000  0.00000 -0.04056 -0.01226
  2.0  8.0   -0.10737  0.00000 -0.10808  0.15026  0.00000  0.00000 -0.08094 -0.15272
  2.0* 8.0    0.00000  0.04503  0.00000  0.00000  0.00048 -0.01097  0.00000  0.00000
  4.0  2.0    0.00000  0.48710  0.00000  0.00000 -0.10489 -0.26219  0.00000  0.00000
  4.0  2.0*  -0.06693  0.00000  0.07535  0.05864  0.00000  0.00000  0.12790 -0.28386
  4.0* 2.0   -0.49307  0.00000  0.36972 -0.19663  0.00000  0.00000  0.11048  0.04932
  4.0* 2.0*   0.00000  0.21499  0.00000  0.00000  0.27811 -0.16644  0.00000  0.00000
  4.0  4.0    0.00000 -0.08326  0.00000  0.00000  0.50212 -0.14199  0.00000  0.00000
  4.0  4.0*  -0.13170  0.00000  0.09255 -0.21970  0.00000  0.00000 -0.42154  0.26652
  4.0* 4.0   -0.13170  0.00000  0.09255  0.21970  0.00000  0.00000  0.42154  0.26652
  4.0* 4.0*   0.00000  0.50390  0.00000  0.00000 -0.25657  0.51232  0.00000  0.00000
  4.0  5.0    0.05185  0.00000  0.13055 -0.02438  0.00000  0.00000  0.07726  0.18264
  4.0* 5.0    0.00000 -0.05506  0.00000  0.00000  0.17280  0.29208  0.00000  0.00000
  4.0  6.0    0.00000  0.08895  0.00000  0.00000  0.01004  0.37882  0.00000  0.00000
  4.0* 6.0   -0.04394  0.00000  0.28478 -0.14892  0.00000  0.00000 -0.30951  0.00284
  4.0  8.0    0.01314  0.00000  0.10918 -0.05863  0.00000  0.00000 -0.01818  0.05004
  4.0* 8.0    0.00000  0.04257  0.00000  0.00000  0.07636  0.02112  0.00000  0.00000
  5.0  2.0    0.13007  0.00000  0.27078  0.24447  0.00000  0.00000  0.20147 -0.49904
  5.0  2.0*   0.00000  0.12116  0.00000  0.00000 -0.05996 -0.04328  0.00000  0.00000
  5.0  4.0   -0.05185  0.00000 -0.13055 -0.02438  0.00000  0.00000  0.07726 -0.18264
  5.0  4.0*   0.00000  0.05506  0.00000  0.00000 -0.17280 -0.29208  0.00000  0.00000
  5.0  5.0    0.00000 -0.01648  0.00000  0.00000 -0.13706 -0.10826  0.00000  0.00000
  5.0  6.0    0.01252  0.00000 -0.01274 -0.06414  0.00000  0.00000 -0.17079  0.05720
  5.0  8.0    0.00000 -0.02436  0.00000  0.00000  0.02323  0.09976  0.00000  0.00000
  6.0  0.0    0.44158  0.00000  0.37025  0.54108  0.00000  0.00000 -0.32448  0.17141
  6.0  2.0    0.00000  0.22729  0.00000  0.00000  0.42915  0.09638  0.00000  0.00000
  6.0  2.0*  -0.07859  0.00000  0.10274 -0.03201  0.00000  0.00000  0.04056 -0.01226
  6.0  4.0    0.00000  0.08895  0.00000  0.00000  0.01004  0.37882  0.00000  0.00000
  6.0  4.0*  -0.04394  0.00000  0.28478  0.14892  0.00000  0.00000  0.30951  0.00284
  6.0  5.0   -0.01252  0.00000  0.01274 -0.06414  0.00000  0.00000 -0.17079 -0.05720
  6.0  6.0    0.00000  0.09140  0.00000  0.00000 -0.19304 -0.10482  0.00000  0.00000
  6.0  8.0    0.02223  0.00000  0.07874 -0.05627  0.00000  0.00000 -0.09166  0.07010
  8.0  2.0   -0.10737  0.00000 -0.10808 -0.15026  0.00000  0.00000  0.08094 -0.15272
  8.0  2.0*   0.00000  0.04503  0.00000  0.00000  0.00048 -0.01097  0.00000  0.00000
  8.0  4.0    0.01314  0.00000  0.10918  0.05863  0.00000  0.00000  0.01818  0.05004
  8.0  4.0*   0.00000  0.04257  0.00000  0.00000  0.07636  0.02112  0.00000  0.00000
  8.0  5.0    0.00000  0.02436  0.00000  0.00000 -0.02323 -0.09976  0.00000  0.00000
  8.0  6.0    0.02223  0.00000  0.07874  0.05627  0.00000  0.00000  0.09166  0.07010
  8.0  8.0    0.00000 -0.01089  0.00000  0.00000 -0.03326 -0.02802  0.00000  0.00000
















              7.54852  7.70548  7.92774  7.95413  8.52717  8.63991  8.95542  9.10276
  Jp   Jn 	T=1			   T=1	    T=1
  0.0  6.0    0.00000 -0.02777  0.00000  0.00000  0.12408  0.01222 -0.04814  0.00000
  2.0  4.0    0.08009  0.00000  0.09535 -0.66325  0.00000  0.00000  0.00000  0.06621
  2.0  4.0*   0.00000 -0.14396  0.00000  0.00000  0.47394  0.01269 -0.07101  0.00000
  2.0* 4.0    0.00000  0.37837  0.00000  0.00000  0.17564  0.29125 -0.16327  0.00000
  2.0* 4.0*  -0.20208  0.00000 -0.09652  0.01142  0.00000  0.00000  0.00000 -0.16889
  2.0  5.0    0.00000  0.00435  0.00000  0.00000 -0.24400  0.01778 -0.16483  0.00000
  2.0* 5.0    0.01273  0.00000 -0.25119  0.12782  0.00000  0.00000  0.00000 -0.17182
  2.0  6.0   -0.60006  0.00000  0.14090 -0.07462  0.00000  0.00000  0.00000  0.06885
  2.0* 6.0    0.00000 -0.23372  0.00000  0.00000  0.23351 -0.04542  0.39801  0.00000
  2.0  8.0    0.00000 -0.09045  0.00000  0.00000 -0.02926  0.15105  0.13056  0.00000
  2.0* 8.0   -0.05905  0.00000  0.07183 -0.02861  0.00000  0.00000  0.00000  0.06756
  4.0  2.0   -0.08009  0.00000  0.09535  0.66325  0.00000  0.00000  0.00000  0.06621
  4.0  2.0*   0.00000  0.37837  0.00000  0.00000 -0.17563  0.29125 -0.16327  0.00000
  4.0* 2.0    0.00000 -0.14396  0.00000  0.00000 -0.47394  0.01269 -0.07101  0.00000
  4.0* 2.0*   0.20208  0.00000 -0.09652 -0.01142  0.00000  0.00000  0.00000 -0.16889
  4.0  4.0    0.00000  0.00000 -0.50397  0.00000  0.00000  0.00000  0.00000 -0.04499
  4.0  4.0*   0.00000  0.39841  0.00000  0.00000 -0.27549  0.01215  0.11318  0.00000
  4.0* 4.0    0.00000  0.39841  0.00000  0.00000  0.27549  0.01215  0.11318  0.00000
  4.0* 4.0*   0.00000  0.00000 -0.27553  0.00000  0.00000  0.00000  0.00000 -0.41299
  4.0  5.0    0.00000 -0.10911  0.00000  0.00000  0.08619  0.55889  0.11510  0.00000
  4.0* 5.0   -0.14441  0.00000  0.19506  0.15010  0.00000  0.00000  0.00000 -0.21664
  4.0  6.0   -0.19755  0.00000 -0.10340 -0.07936  0.00000  0.00000  0.00000  0.35914
  4.0* 6.0    0.00000  0.13385  0.00000  0.00000  0.13928 -0.24225 -0.08484  0.00000
  4.0  8.0    0.00000 -0.09322  0.00000  0.00000 -0.00205 -0.09853 -0.07887  0.00000
  4.0* 8.0   -0.16322  0.00000  0.08446 -0.08880  0.00000  0.00000  0.00000  0.23062
  5.0  2.0    0.00000 -0.00435  0.00000  0.00000 -0.24400 -0.01778  0.16483  0.00000
  5.0  2.0*   0.01273  0.00000  0.25119  0.12782  0.00000  0.00000  0.00000  0.17182
  5.0  4.0    0.00000  0.10911  0.00000  0.00000  0.08619 -0.55889 -0.11510  0.00000
  5.0  4.0*  -0.14441  0.00000 -0.19506  0.15010  0.00000  0.00000  0.00000  0.21665
  5.0  5.0    0.00000  0.00000  0.17244  0.00000  0.00000  0.00000  0.00000 -0.39671
  5.0  6.0    0.00000  0.27116  0.00000  0.00000 -0.09332 -0.09298  0.47265  0.00000
  5.0  8.0   -0.05007  0.00000  0.01274  0.02317  0.00000  0.00000  0.00000  0.03900
  6.0  0.0    0.00000 -0.02777  0.00000  0.00000 -0.12408  0.01222 -0.04814  0.00000
  6.0  2.0    0.60006  0.00000  0.14090  0.07462  0.00000  0.00000  0.00000  0.06885
  6.0  2.0*   0.00000 -0.23372  0.00000  0.00000 -0.23351 -0.04541  0.39801  0.00000
  6.0  4.0    0.19755  0.00000 -0.10340  0.07936  0.00000  0.00000  0.00000  0.35914
  6.0  4.0*   0.00000  0.13385  0.00000  0.00000 -0.13928 -0.24225 -0.08484  0.00000
  6.0  5.0    0.00000 -0.27116  0.00000  0.00000 -0.09332  0.09298 -0.47265  0.00000
  6.0  6.0    0.00000  0.00000 -0.55469  0.00000  0.00000  0.00000  0.00000  0.21880
  6.0  8.0    0.00000  0.04188  0.00000  0.00000  0.05273 -0.01121 -0.02210  0.00000
  8.0  2.0    0.00000 -0.09045  0.00000  0.00000  0.02926  0.15105  0.13056  0.00000
  8.0  2.0*   0.05905  0.00000  0.07183  0.02861  0.00000  0.00000  0.00000  0.06756
  8.0  4.0    0.00000 -0.09322  0.00000  0.00000  0.00205 -0.09853 -0.07887  0.00000
  8.0  4.0*   0.16322  0.00000  0.08446  0.08880  0.00000  0.00000  0.00000  0.23062
  8.0  5.0   -0.05007  0.00000 -0.01274  0.02317  0.00000  0.00000  0.00000 -0.03900
  8.0  6.0    0.00000  0.04188  0.00000  0.00000 -0.05273 -0.01121 -0.02210  0.00000
  8.0  8.0    0.00000  0.00000 -0.08704  0.00000  0.00000  0.00000  0.00000 -0.13208


















              9.32724  9.61295  9.74260 10.16166 10.16936 10.30983 10.40371 10.49768
  Jp   Jn 	T=1		  T=1	   T=1	    T=1			       T=1
  0.0  6.0    0.00000  0.00000  0.04785 -0.05481  0.00000  0.00000 -0.12407  0.05564
  2.0  4.0    0.11892 -0.09142  0.00000  0.00000 -0.01662 -0.16615  0.00000  0.00000
  2.0  4.0*   0.00000  0.00000 -0.04609 -0.11107  0.00000  0.00000 -0.09855  0.21456
  2.0* 4.0    0.00000  0.00000  0.28674  0.24592  0.00000  0.00000  0.01592  0.22304
  2.0* 4.0*  -0.08983  0.39338  0.00000  0.00000 -0.63706  0.04320  0.00000  0.00000
  2.0  5.0    0.00000  0.00000 -0.12097 -0.26960 -0.00000  0.00000 -0.04256  0.30726
  2.0* 5.0   -0.01470  0.23418  0.00000  0.00000 -0.01080 -0.16079  0.00000  0.00000
  2.0  6.0    0.19132 -0.09213  0.00000  0.00000  0.09168  0.11733  0.00000  0.00000
  2.0* 6.0    0.00000  0.00000  0.24840 -0.36325 -0.00000  0.00000  0.25809 -0.01974
  2.0  8.0    0.00000  0.00000  0.21260  0.08625  0.00000  0.00000 -0.41955 -0.41256
  2.0* 8.0    0.00720  0.04755  0.00000  0.00000  0.06492 -0.09132  0.00000  0.00000
  4.0  2.0   -0.11892 -0.09142  0.00000  0.00000  0.01662 -0.16615  0.00000  0.00000
  4.0  2.0*   0.00000  0.00000 -0.28674 -0.24592 -0.00000  0.00000  0.01592 -0.22304
  4.0* 2.0    0.00000  0.00000  0.04609  0.11107  0.00000  0.00000 -0.09855 -0.21456
  4.0* 2.0*   0.08984  0.39338  0.00000 -0.00000  0.63706  0.04320  0.00000  0.00000
  4.0  4.0    0.00000 -0.33923  0.00000  0.00000  0.00000 -0.04445  0.00000  0.00000
  4.0  4.0*   0.00000  0.00000  0.20405 -0.27756 -0.00000  0.00000  0.07865  0.11782
  4.0* 4.0    0.00000  0.00000 -0.20405  0.27756  0.00000  0.00000  0.07865 -0.11782
  4.0* 4.0*   0.00000 -0.12386  0.00000  0.00000  0.00000  0.16974  0.00000  0.00000
  4.0  5.0    0.00000  0.00000  0.01134 -0.31615 -0.00000  0.00000  0.07783 -0.21454
  4.0* 5.0    0.30555 -0.14078  0.00000 -0.00000  0.17122 -0.40442  0.00000  0.00000
  4.0  6.0   -0.57490  0.21442  0.00000 -0.00000  0.22437 -0.05857  0.00000  0.00000
  4.0* 6.0    0.00000  0.00000 -0.40095 -0.04678  0.00000  0.00000  0.10816 -0.13985
  4.0  8.0    0.00000  0.00000 -0.23367 -0.12079  0.00000  0.00000 -0.33135 -0.10761
  4.0* 8.0   -0.08054  0.16359  0.00000  0.00000  0.00775 -0.28505  0.00000  0.00000
  5.0  2.0    0.00000  0.00000 -0.12097 -0.26960 -0.00000  0.00000  0.04256  0.30726
  5.0  2.0*  -0.01470 -0.23418  0.00000  0.00000 -0.01080  0.16079  0.00000  0.00000
  5.0  4.0    0.00000  0.00000  0.01134 -0.31615 -0.00000  0.00000 -0.07783 -0.21454
  5.0  4.0*   0.30555  0.14078  0.00000 -0.00000  0.17122  0.40442  0.00000  0.00000
  5.0  5.0    0.00000  0.36014  0.00000  0.00000  0.00000 -0.22759  0.00000  0.00000
  5.0  6.0    0.00000  0.00000 -0.04666  0.10403  0.00000  0.00000 -0.22204  0.17534
  5.0  8.0   -0.10278  0.21201  0.00000  0.00000 -0.03773  0.27551  0.00000  0.00000
  6.0  0.0    0.00000  0.00000 -0.04785  0.05481  0.00000  0.00000 -0.12408 -0.05564
  6.0  2.0   -0.19132 -0.09213  0.00000  0.00000 -0.09168  0.11733  0.00000  0.00000
  6.0  2.0*   0.00000  0.00000 -0.24840  0.36325  0.00000  0.00000  0.25809  0.01974
  6.0  4.0    0.57489  0.21442  0.00000  0.00000 -0.22437 -0.05857  0.00000  0.00000
  6.0  4.0*   0.00000  0.00000  0.40095  0.04678  0.00000  0.00000  0.10816  0.13985
  6.0  5.0    0.00000  0.00000 -0.04666  0.10403  0.00000  0.00000  0.22204  0.17534
  6.0  6.0    0.00000 -0.04065  0.00000  0.00000  0.00000 -0.33542  0.00000  0.00000
  6.0  8.0    0.00000  0.00000 -0.18035  0.08669  0.00000  0.00000 -0.21716  0.11970
  8.0  2.0    0.00000  0.00000 -0.21260 -0.08625  0.00000  0.00000 -0.41955  0.41256
  8.0  2.0*  -0.00720  0.04755  0.00000  0.00000 -0.06492 -0.09132  0.00000  0.00000
  8.0  4.0    0.00000  0.00000  0.23367  0.12079  0.00000  0.00000 -0.33135  0.10761
  8.0  4.0*   0.08054  0.16359  0.00000  0.00000 -0.00775 -0.28505  0.00000  0.00000
  8.0  5.0   -0.10278 -0.21201  0.00000  0.00000 -0.03773 -0.27551  0.00000  0.00000
  8.0  6.0    0.00000  0.00000  0.18035 -0.08669  0.00000  0.00000 -0.21716 -0.11970
  8.0  8.0    0.00000 -0.07630  0.00000  0.00000  0.00000 -0.04201  0.00000  0.00000


















             10.56440 11.02890 11.13997 11.19476 11.28252 11.29862 11.35008 11.36550
  Jp   Jn 	T=1	 T=1	  T=1	   T=1	    T=2	     T=2
  0.0  6.0    0.00000 -0.18338  0.00257  0.00000 -0.26128  0.00000 -0.09378  0.00000
  2.0  4.0    0.13966  0.00000  0.00000  0.11893  0.00000  0.24799  0.00000 -0.09429
  2.0  4.0*   0.00000 -0.10008  0.30840  0.00000 -0.23614  0.00000  0.00840  0.00000
  2.0* 4.0    0.00000 -0.07081 -0.26611  0.00000 -0.12179  0.00000 -0.13072  0.00000
  2.0* 4.0*   0.18705  0.00000  0.00000  0.00878  0.00000  0.04868  0.00000  0.07587
  2.0  5.0    0.00000 -0.21206 -0.25101  0.00000 -0.04711  0.00000 -0.15244  0.00000
  2.0* 5.0   -0.03249  0.00000  0.00000  0.64187  0.00000 -0.03026 -0.00000 -0.34819
  2.0  6.0   -0.24127  0.00000  0.00000  0.03809 -0.00000 -0.38331 -0.00000 -0.06777
  2.0* 6.0    0.00000 -0.02110 -0.28019  0.00000 -0.02660  0.00000 -0.21392  0.00000
  2.0  8.0    0.00000 -0.41405 -0.07049  0.00000  0.12905  0.00000 -0.10435  0.00000
  2.0* 8.0    0.04773  0.00000  0.00000  0.23026  0.00000 -0.03295 -0.00000 -0.48009
  4.0  2.0   -0.13966  0.00000  0.00000 -0.11893  0.00000  0.24799  0.00000 -0.09429
  4.0  2.0*   0.00000  0.07081  0.26611  0.00000 -0.12180  0.00000 -0.13072  0.00000
  4.0* 2.0    0.00000  0.10008 -0.30840  0.00000 -0.23614  0.00000  0.00840  0.00000
  4.0* 2.0*  -0.18705  0.00000  0.00000 -0.00878  0.00000  0.04868  0.00000  0.07587
  4.0  4.0    0.00000  0.00000  0.00000  0.00000  0.00000  0.40020  0.00000  0.12392
  4.0  4.0*   0.00000  0.03761  0.14063  0.00000  0.00788  0.00000  0.10248  0.00000
  4.0* 4.0    0.00000 -0.03761 -0.14063  0.00000  0.00788  0.00000  0.10248  0.00000
  4.0* 4.0*   0.00000  0.00000  0.00000  0.00000  0.00000 -0.06606  0.00000  0.07623
  4.0  5.0    0.00000 -0.00188  0.07308  0.00000  0.25486 -0.00000  0.12697  0.00000
  4.0* 5.0    0.56491  0.00000  0.00000 -0.03185  0.00000  0.10449  0.00000  0.01719
  4.0  6.0    0.21439  0.00000  0.00000  0.01721  0.00000  0.22722  0.00000 -0.00901
  4.0* 6.0    0.00000  0.05932 -0.31717  0.00000  0.46719 -0.00000 -0.03920  0.00000
  4.0  8.0    0.00000 -0.26396  0.14212  0.00000  0.13429 -0.00000  0.33245  0.00000
  4.0* 8.0   -0.08760  0.00000  0.00000 -0.12936  0.00000 -0.08539  0.00000  0.27400
  5.0  2.0    0.00000 -0.21206 -0.25101  0.00000  0.04711  0.00000  0.15244  0.00000
  5.0  2.0*  -0.03249  0.00000  0.00000  0.64187  0.00000  0.03026  0.00000  0.34818
  5.0  4.0    0.00000 -0.00188  0.07308  0.00000 -0.25486  0.00000 -0.12697  0.00000
  5.0  4.0*   0.56491  0.00000  0.00000 -0.03185  0.00000 -0.10449  0.00000 -0.01719
  5.0  5.0    0.00000  0.00000  0.00000  0.00000  0.00000 -0.08125  0.00000  0.22618
  5.0  6.0    0.00000 -0.36483  0.13590  0.00000 -0.08298  0.00000  0.07194  0.00000
  5.0  8.0    0.10587  0.00000  0.00000  0.03561  0.00000  0.10836  0.00000  0.05425
  6.0  0.0    0.00000  0.18338 -0.00258  0.00000 -0.26128  0.00000 -0.09378  0.00000
  6.0  2.0    0.24127  0.00000  0.00000 -0.03809 -0.00000 -0.38331 -0.00000 -0.06777
  6.0  2.0*   0.00000  0.02110  0.28019  0.00000 -0.02660  0.00000 -0.21392  0.00000
  6.0  4.0   -0.21439  0.00000  0.00000 -0.01721  0.00000  0.22722  0.00000 -0.00901
  6.0  4.0*   0.00000 -0.05932  0.31718  0.00000  0.46718 -0.00000 -0.03920  0.00000
  6.0  5.0    0.00000 -0.36483  0.13590  0.00000  0.08298  0.00000 -0.07194  0.00000
  6.0  6.0    0.00000  0.00000  0.00000  0.00000 -0.00000 -0.48602  0.00000  0.09705
  6.0  8.0    0.00000 -0.16363 -0.15231  0.00000  0.18264  0.00000 -0.50030  0.00000
  8.0  2.0    0.00000  0.41405  0.07050  0.00000  0.12905  0.00000 -0.10435  0.00000
  8.0  2.0*  -0.04773  0.00000  0.00000 -0.23026  0.00000 -0.03295 -0.00000 -0.48009
  8.0  4.0    0.00000  0.26396 -0.14212  0.00000  0.13429 -0.00000  0.33245 -0.00000
  8.0  4.0*   0.08760  0.00000  0.00000  0.12936  0.00000 -0.08539  0.00000  0.27400
  8.0  5.0    0.10587  0.00000  0.00000  0.03561  0.00000 -0.10836  0.00000 -0.05425
  8.0  6.0    0.00000  0.16363  0.15232  0.00000  0.18263  0.00000 -0.50030  0.00000
  8.0  8.0    0.00000  0.00000  0.00000  0.00000  0.00000 -0.06261  0.00000  0.13985


















             11.57253 11.76477 12.51844 12.57160 12.69947 12.92867 13.45177 13.55953
  Jp   Jn 	T=1	 T=1	  T=1	   T=1	    T=2	     	      T=1      T=1
  0.0  6.0   -0.01775 -0.00164  0.00000  0.00000  0.14712  0.00000  0.10424  0.00000
  2.0  4.0    0.00000  0.00000 -0.01947  0.06751  0.00000  0.05873  0.00000 -0.02618
  2.0  4.0*  -0.08775 -0.00923  0.00000  0.00000 -0.13774  0.00000  0.14260  0.00000
  2.0* 4.0   -0.35345 -0.05748  0.00000  0.00000  0.13762  0.00000 -0.19059  0.00000
  2.0* 4.0*   0.00000  0.00000  0.05433 -0.05735  0.00000 -0.10064  0.00000 -0.06174
  2.0  5.0   -0.16694  0.01298  0.00000  0.00000  0.11415  0.00000  0.03061  0.00000
  2.0* 5.0    0.00000  0.00000 -0.20224  0.08433  0.00000  0.08245  0.00000 -0.14867
  2.0  6.0    0.00000  0.00000  0.11751  0.12539  0.00000  0.13820  0.00000 -0.01267
  2.0* 6.0    0.37901 -0.08967  0.00000  0.00000  0.29457  0.00000 -0.10919  0.00000
  2.0  8.0   -0.06676 -0.00332  0.00000  0.00000  0.33491  0.00000  0.18751  0.00000
  2.0* 8.0    0.00000  0.00000  0.22356 -0.50982  0.00000 -0.28187  0.00000  0.35530
  4.0  2.0    0.00000  0.00000  0.01947 -0.06751  0.00000  0.05872  0.00000  0.02618
  4.0  2.0*   0.35345  0.05748  0.00000  0.00000  0.13762  0.00000  0.19059  0.00000
  4.0* 2.0    0.08775  0.00923  0.00000  0.00000 -0.13774  0.00000 -0.14260  0.00000
  4.0* 2.0*   0.00000  0.00000 -0.05433  0.05735  0.00000 -0.10064  0.00000  0.06174
  4.0  4.0    0.00000  0.00000  0.00000  0.00000  0.00000  0.02030  0.00000  0.00000
  4.0  4.0*  -0.10589 -0.07300  0.00000  0.00000  0.25404  0.00000  0.16049  0.00000
  4.0* 4.0    0.10589  0.07300  0.00000  0.00000  0.25404  0.00000 -0.16049  0.00000
  4.0* 4.0*   0.00000  0.00000  0.00000  0.00000  0.00000 -0.11563  0.00000  0.00000
  4.0  5.0   -0.29883  0.39925  0.00000  0.00000 -0.14422  0.00000 -0.08535  0.00000
  4.0* 5.0    0.00000  0.00000 -0.09277 -0.01665  0.00000 -0.05771  0.00000 -0.07015
  4.0  6.0    0.00000  0.00000  0.09573  0.02462  0.00000  0.17076  0.00000 -0.13342
  4.0* 6.0   -0.07768  0.07674  0.00000  0.00000  0.05712  0.00000 -0.06809  0.00000
  4.0  8.0   -0.09667 -0.45724  0.00000  0.00000  0.14914  0.00000 -0.23317  0.00000
  4.0* 8.0    0.00000  0.00000 -0.59201 -0.28928  0.00000 -0.25009  0.00000  0.01896
  5.0  2.0   -0.16694  0.01298  0.00000  0.00000 -0.11415  0.00000  0.03061  0.00000
  5.0  2.0*   0.00000  0.00000 -0.20224  0.08433  0.00000 -0.08245  0.00000 -0.14867
  5.0  4.0   -0.29883  0.39925  0.00000  0.00000  0.14422  0.00000 -0.08535  0.00000
  5.0  4.0*   0.00000  0.00000 -0.09277 -0.01665  0.00000  0.05771  0.00000 -0.07015
  5.0  5.0    0.00000  0.00000  0.00000  0.00000  0.00000  0.35979  0.00000  0.00000
  5.0  6.0    0.25339  0.32514  0.00000  0.00000 -0.25996  0.00000 -0.30459  0.00000
  5.0  8.0    0.00000  0.00000 -0.15405  0.35332  0.00000 -0.20002  0.00000  0.56914
  6.0  0.0    0.01775  0.00164  0.00000  0.00000  0.14712  0.00000 -0.10424  0.00000
  6.0  2.0    0.00000  0.00000 -0.11751 -0.12539  0.00000  0.13820  0.00000  0.01267
  6.0  2.0*  -0.37901  0.08967  0.00000  0.00000  0.29457  0.00000  0.10919  0.00000
  6.0  4.0    0.00000  0.00000 -0.09573 -0.02462  0.00000  0.17076  0.00000  0.13342
  6.0  4.0*   0.07768 -0.07674  0.00000  0.00000  0.05712  0.00000  0.06809  0.00000
  6.0  5.0    0.25339  0.32514  0.00000  0.00000  0.25996  0.00000 -0.30459  0.00000
  6.0  6.0    0.00000  0.00000  0.00000  0.00000  0.00000  0.03154  0.00000  0.00000
  6.0  8.0    0.10485  0.05461  0.00000  0.00000 -0.22375  0.00000  0.44680  0.00000
  8.0  2.0    0.06676  0.00332  0.00000  0.00000  0.33491  0.00000 -0.18751  0.00000
  8.0  2.0*   0.00000  0.00000 -0.22356  0.50982  0.00000 -0.28187  0.00000 -0.35530
  8.0  4.0    0.09667  0.45724  0.00000  0.00000  0.14914  0.00000  0.23318  0.00000
  8.0  4.0*   0.00000  0.00000  0.59201  0.28928  0.00000 -0.25009  0.00000 -0.01896
  8.0  5.0    0.00000  0.00000 -0.15405  0.35332  0.00000  0.20002  0.00000  0.56914
  8.0  6.0   -0.10485 -0.05461  0.00000  0.00000 -0.22375  0.00000 -0.44680  0.00000
  8.0  8.0    0.00000  0.00000  0.00000  0.00000  0.00000 -0.58977  0.00000  0.00000


















             13.85138 14.32424 14.46666 14.53728 15.30347 16.77458 18.62190
  Jp   Jn 	T=2	 T=2	  T=2	   T=2	    T=2	     T=2      T=3
  0.0  6.0    0.00000 -0.12657  0.00000 -0.07196  0.00000  0.00000 -0.18257
  2.0  4.0    0.10069  0.00000  0.20586  0.00000  0.08354  0.01474  0.00000
  2.0  4.0*   0.00000 -0.08332  0.00000 -0.01939  0.00000  0.00000 -0.17541
  2.0* 4.0    0.00000  0.23013  0.00000 -0.22483  0.00000  0.00000  0.12856
  2.0* 4.0*  -0.35418  0.00000 -0.05756  0.00000 -0.08515 -0.00315  0.00000
  2.0  5.0    0.00000  0.04905  0.00000 -0.30085  0.00000  0.00000 -0.14638
  2.0* 5.0    0.22568  0.00000  0.31782  0.00000 -0.14948  0.05754  0.00000
  2.0  6.0    0.13279  0.00000  0.05295  0.00000  0.09029  0.09396  0.00000
  2.0* 6.0    0.00000  0.25029  0.00000 -0.07433  0.00000  0.00000  0.07873
  2.0  8.0    0.00000 -0.29948  0.00000 -0.00328  0.00000  0.00000 -0.17645
  2.0* 8.0    0.03225  0.00000 -0.38007  0.00000  0.10750 -0.09727  0.00000
  4.0  2.0    0.10069  0.00000  0.20586  0.00000  0.08354  0.01474  0.00000
  4.0  2.0*   0.00000  0.23013  0.00000 -0.22483  0.00000  0.00000 -0.12856
  4.0* 2.0    0.00000 -0.08332  0.00000 -0.01939  0.00000  0.00000  0.17541
  4.0* 2.0*  -0.35418  0.00000 -0.05755  0.00000 -0.08515 -0.00315  0.00000
  4.0  4.0    0.28327  0.00000 -0.27121  0.00000  0.10156 -0.08766  0.00000
  4.0  4.0*   0.00000 -0.04957  0.00000  0.38423  0.00000  0.00000 -0.04580
  4.0* 4.0    0.00000 -0.04957  0.00000  0.38423  0.00000  0.00000  0.04580
  4.0* 4.0*   0.13448  0.00000 -0.15277  0.00000 -0.20585 -0.14073  0.00000
  4.0  5.0    0.00000  0.00187  0.00000 -0.03823  0.00000  0.00000  0.28031
  4.0* 5.0   -0.21263  0.00000  0.13009  0.00000  0.15158 -0.11739  0.00000
  4.0  6.0   -0.05438  0.00000 -0.09382  0.00000  0.08325  0.24464  0.00000
  4.0* 6.0    0.00000 -0.15775  0.00000 -0.27115  0.00000  0.00000 -0.24380
  4.0  8.0    0.00000  0.44742  0.00000  0.00202  0.00000  0.00000  0.22979
  4.0* 8.0    0.27905  0.00000 -0.01871  0.00000 -0.27790 -0.15240  0.00000
  5.0  2.0    0.00000 -0.04905  0.00000  0.30085  0.00000  0.00000 -0.14638
  5.0  2.0*  -0.22568  0.00000 -0.31782  0.00000  0.14948 -0.05754  0.00000
  5.0  4.0    0.00000 -0.00187  0.00000  0.03823  0.00000  0.00000  0.28031
  5.0  4.0*   0.21263  0.00000 -0.13009  0.00000 -0.15158  0.11739  0.00000
  5.0  5.0    0.35459  0.00000 -0.37602  0.00000  0.36728  0.10668  0.00000
  5.0  6.0    0.00000  0.01046  0.00000 -0.24857  0.00000  0.00000  0.00000
  5.0  8.0    0.15837  0.00000  0.23106  0.00000  0.38917 -0.28595  0.00000
  6.0  0.0    0.00000 -0.12657  0.00000 -0.07196  0.00000  0.00000  0.18257
  6.0  2.0    0.13279  0.00000  0.05295  0.00000  0.09029  0.09396  0.00000
  6.0  2.0*   0.00000  0.25029  0.00000 -0.07433  0.00000  0.00000 -0.07873
  6.0  4.0   -0.05438  0.00000 -0.09382  0.00000  0.08325  0.24464  0.00000
  6.0  4.0*   0.00000 -0.15775  0.00000 -0.27115  0.00000  0.00000  0.24380
  6.0  5.0    0.00000 -0.01046  0.00000  0.24857  0.00000  0.00000  0.00000
  6.0  6.0   -0.23555  0.00000  0.05082  0.00000  0.36573 -0.18769  0.00000
  6.0  8.0    0.00000  0.20420  0.00000  0.25189  0.00000  0.00000  0.40951
  8.0  2.0    0.00000 -0.29948  0.00000 -0.00328  0.00000  0.00000  0.17645
  8.0  2.0*   0.03225  0.00000 -0.38007  0.00000  0.10750 -0.09727  0.00000
  8.0  4.0    0.00000  0.44742  0.00000  0.00202  0.00000  0.00000 -0.22979
  8.0  4.0*   0.27905  0.00000 -0.01871  0.00000 -0.27790 -0.15240  0.00000
  8.0  5.0   -0.15837  0.00000 -0.23106  0.00000 -0.38917  0.28595  0.00000
  8.0  6.0    0.00000  0.20420  0.00000  0.25189  0.00000  0.00000 -0.40951
  8.0  8.0    0.08858  0.00000  0.11091  0.00000  0.22118  0.72457  0.00000


















               I=   7.0

              5.95540  6.32945  6.35946  7.92238  7.95275  8.03017  8.38936  8.76911
  Jp   Jn 			  T=1			     T=1      T=1      T=1
  2.0  5.0    0.39149  0.00000  0.00000  0.39218  0.00000  0.30613  0.00000 -0.40835
  2.0* 5.0    0.00000 -0.05991  0.14468  0.00000  0.20010  0.00000  0.08868  0.00000
  2.0  6.0    0.00000  0.61871 -0.38433  0.00000 -0.08669  0.00000 -0.14982  0.00000
  2.0* 6.0   -0.13436  0.00000  0.00000 -0.24797 -0.00000  0.03359  0.00000  0.34346
  2.0  8.0    0.02457  0.00000  0.00000 -0.18554  0.00000  0.02909  0.00000  0.26296
  2.0* 8.0    0.00000  0.10987 -0.10001  0.00000 -0.11609  0.00000 -0.02502  0.00000
  4.0  4.0    0.00000  0.00000  0.21248  0.00000  0.00000  0.00000  0.44052  0.00000
  4.0  4.0*  -0.52270  0.00000  0.00000  0.16963  0.00000  0.50775  0.00000 -0.01395
  4.0* 4.0    0.52270  0.00000  0.00000 -0.16964  0.00000  0.50775  0.00000 -0.01395
  4.0* 4.0*   0.00000  0.00000 -0.42996  0.00000  0.00000  0.00000  0.49248  0.00000
  4.0  5.0   -0.06377  0.00000  0.00000  0.07625  0.00000 -0.16926  0.00000 -0.03586
  4.0* 5.0    0.00000  0.29481 -0.22466  0.00000  0.20362  0.00000 -0.25470  0.00000
  4.0  6.0    0.00000 -0.06217 -0.33824  0.00000 -0.60287  0.00000  0.28339  0.00000
  4.0* 6.0   -0.19791  0.00000  0.00000  0.42752  0.00000  0.31098  0.00000  0.34995
  4.0  8.0   -0.01343  0.00000  0.00000  0.14027  0.00000  0.03491  0.00000  0.12995
  4.0* 8.0    0.00000  0.08744 -0.10625  0.00000 -0.15254  0.00000  0.00685  0.00000
  5.0  2.0    0.39149  0.00000  0.00000  0.39218  0.00000 -0.30612  0.00000  0.40835
  5.0  2.0*   0.00000 -0.05991 -0.14468  0.00000  0.20010  0.00000 -0.08868  0.00000
  5.0  4.0   -0.06377  0.00000  0.00000  0.07625  0.00000  0.16926  0.00000  0.03586
  5.0  4.0*   0.00000  0.29482  0.22465  0.00000  0.20362  0.00000  0.25470  0.00000
  5.0  5.0    0.00000  0.00000  0.05784  0.00000  0.00000  0.00000 -0.24383  0.00000
  5.0  6.0   -0.10508  0.00000  0.00000 -0.00051  0.00000  0.10235  0.00000 -0.07226
  5.0  8.0    0.00000  0.05576 -0.11009  0.00000 -0.10383  0.00000  0.00640  0.00000
  6.0  2.0    0.00000 -0.61872 -0.38431  0.00000  0.08669  0.00000 -0.14982  0.00000
  6.0  2.0*   0.13436  0.00000  0.00000  0.24797  0.00000  0.03359  0.00000  0.34347
  6.0  4.0    0.00000  0.06216 -0.33824 -0.00000  0.60288  0.00000  0.28339  0.00000
  6.0  4.0*   0.19791  0.00000  0.00000 -0.42753 -0.00000  0.31098  0.00000  0.34996
  6.0  5.0   -0.10508  0.00000  0.00000 -0.00051  0.00000 -0.10235  0.00000  0.07226
  6.0  6.0    0.00000  0.00000  0.16508  0.00000  0.00000  0.00000  0.38780  0.00000
  6.0  8.0   -0.02019  0.00000  0.00000  0.11508  0.00000  0.09721  0.00000  0.00889
  8.0  2.0   -0.02457  0.00000  0.00000  0.18554  0.00000  0.02909  0.00000  0.26297
  8.0  2.0*   0.00000 -0.10988 -0.10001  0.00000  0.11609  0.00000 -0.02503  0.00000
  8.0  4.0    0.01343  0.00000  0.00000 -0.14027  0.00000  0.03491  0.00000  0.12995
  8.0  4.0*   0.00000 -0.08744 -0.10625  0.00000  0.15254  0.00000  0.00685  0.00000
  8.0  5.0    0.00000  0.05576  0.11009  0.00000 -0.10383  0.00000 -0.00640  0.00000
  8.0  6.0    0.02019  0.00000  0.00000 -0.11508  0.00000  0.09721  0.00000  0.00889
  8.0  8.0    0.00000  0.00000  0.07448  0.00000  0.00000  0.00000  0.03403  0.00000


























              8.85171  8.87498  9.02285  9.02942  9.19762  9.55993  9.62539  9.80628
  Jp   Jn 		 T=1		   T=1	    T=1	     T=1
  2.0  5.0    0.10489  0.00000  0.13608  0.15263  0.00000 -0.27055 -0.17059  0.00000
  2.0* 5.0    0.00000  0.04844  0.00000  0.00000  0.02549  0.00000  0.00000  0.56584
  2.0  6.0    0.00000  0.49896  0.00000  0.00000  0.07942  0.00000  0.00000  0.13801
  2.0* 6.0    0.36277  0.00000  0.05520 -0.21451  0.00000 -0.30846 -0.31851  0.00000
  2.0  8.0    0.46007  0.00000 -0.09760 -0.04984  0.00000 -0.38350  0.27540  0.00000
  2.0* 8.0    0.00000  0.02667  0.00000  0.00000  0.05471  0.00000  0.00000  0.09648
  4.0  4.0    0.00000  0.35244  0.00000  0.00000  0.63558  0.00000  0.00000  0.00000
  4.0  4.0*  -0.06173  0.00000  0.21922 -0.13152  0.00000 -0.07444 -0.15522  0.00000
  4.0* 4.0    0.06173  0.00000 -0.21919 -0.13156  0.00000 -0.07444  0.15522  0.00000
  4.0* 4.0*   0.00000  0.11125  0.00000  0.00000 -0.49921  0.00000  0.00000  0.00000
  4.0  5.0    0.03331  0.00000  0.36910  0.32372  0.00000 -0.31793  0.46807  0.00000
  4.0* 5.0    0.00000 -0.06594  0.00000  0.00000  0.14986  0.00000  0.00000 -0.29996
  4.0  6.0    0.00000 -0.35604  0.00000  0.00000  0.18530  0.00000  0.00000 -0.02458
  4.0* 6.0    0.25490  0.00000 -0.23252  0.35955  0.00000  0.25866  0.12611  0.00000
  4.0  8.0    0.18577  0.00000  0.01811  0.02264  0.00000  0.00702 -0.14453  0.00000
  4.0* 8.0    0.00000 -0.02446  0.00000  0.00000 -0.02064  0.00000  0.00000  0.23414
  5.0  2.0    0.10490  0.00000  0.13611 -0.15261  0.00000  0.27056 -0.17059  0.00000
  5.0  2.0*   0.00000 -0.04844  0.00000  0.00000 -0.02549  0.00000  0.00000  0.56584
  5.0  4.0    0.03331  0.00000  0.36916 -0.32365  0.00000  0.31792  0.46807  0.00000
  5.0  4.0*   0.00000  0.06594  0.00000  0.00000 -0.14986  0.00000  0.00000 -0.29996
  5.0  5.0    0.00000 -0.01043  0.00000  0.00000 -0.30791  0.00000  0.00000  0.00000
  5.0  6.0   -0.19406  0.00000 -0.42094 -0.40145  0.00000  0.10116  0.11164  0.00000
  5.0  8.0    0.00000 -0.11135  0.00000  0.00000  0.10966  0.00000  0.00000  0.07790
  6.0  2.0    0.00000  0.49896  0.00000  0.00000  0.07942  0.00000  0.00000 -0.13801
  6.0  2.0*  -0.36276  0.00000 -0.05516 -0.21452  0.00000 -0.30846  0.31851  0.00000
  6.0  4.0    0.00000 -0.35604  0.00000  0.00000  0.18530  0.00000  0.00000  0.02458
  6.0  4.0*  -0.25490  0.00000  0.23245  0.35959  0.00000  0.25866 -0.12611  0.00000
  6.0  5.0   -0.19406  0.00000 -0.42102  0.40137  0.00000 -0.10116  0.11164  0.00000
  6.0  6.0    0.00000  0.24844  0.00000  0.00000 -0.29440  0.00000  0.00000  0.00000
  6.0  8.0    0.06061  0.00000 -0.23023  0.12327  0.00000 -0.02785 -0.03411  0.00000
  8.0  2.0   -0.46006  0.00000  0.09761 -0.04983  0.00000 -0.38350 -0.27540  0.00000
  8.0  2.0*   0.00000  0.02667  0.00000  0.00000  0.05471  0.00000  0.00000 -0.09648
  8.0  4.0   -0.18576  0.00000 -0.01812  0.02263  0.00000  0.00702  0.14453  0.00000
  8.0  4.0*   0.00000 -0.02446  0.00000  0.00000 -0.02064  0.00000  0.00000 -0.23414
  8.0  5.0    0.00000  0.11135  0.00000  0.00000 -0.10966  0.00000  0.00000  0.07790
  8.0  6.0   -0.06061  0.00000  0.23021  0.12331  0.00000 -0.02786  0.03411  0.00000
  8.0  8.0    0.00000  0.09651  0.00000  0.00000 -0.08344  0.00000  0.00000  0.00000




























             10.28364 10.57630 10.84693 11.02989 11.32888 11.36202 11.38181 11.60303
  Jp   Jn 	T=1	 T=1		   T=1	    T=1		      T=1      T=1
  2.0  5.0    0.26442  0.00000  0.00000  0.00000  0.00000  0.06261  0.14961 -0.10363
  2.0* 5.0    0.00000 -0.34837 -0.27265  0.21535 -0.14487  0.00000  0.00000  0.00000
  2.0  6.0    0.00000  0.12163  0.04146 -0.02567 -0.01085  0.00000  0.00000  0.00000
  2.0* 6.0    0.01408  0.00000  0.00000  0.00000  0.00000  0.08716  0.29417  0.06727
  2.0  8.0    0.17583  0.00000  0.00000  0.00000  0.00000 -0.02659 -0.37054 -0.15924
  2.0* 8.0    0.00000  0.11918 -0.28015 -0.01851 -0.25096  0.00000  0.00000  0.00000
  4.0  4.0    0.00000 -0.20226  0.00000 -0.04733  0.31215  0.00000  0.00000  0.00000
  4.0  4.0*  -0.24755  0.00000  0.00000  0.00000  0.00000 -0.03281 -0.09342  0.28405
  4.0* 4.0   -0.24755  0.00000  0.00000  0.00000  0.00000  0.03281 -0.09342  0.28404
  4.0* 4.0*   0.00000 -0.45531  0.00000 -0.20649  0.02214  0.00000  0.00000  0.00000
  4.0  5.0   -0.46284  0.00000  0.00000  0.00000  0.00000  0.14730  0.13592  0.04600
  4.0* 5.0    0.00000 -0.30488 -0.21055  0.40682 -0.07247  0.00000  0.00000  0.00000
  4.0  6.0    0.00000  0.13382 -0.22010  0.11236  0.01464  0.00000  0.00000  0.00000
  4.0* 6.0   -0.00396  0.00000  0.00000  0.00000  0.00000 -0.10745  0.03245 -0.05113
  4.0  8.0    0.15734  0.00000  0.00000  0.00000  0.00000  0.46918  0.44895 -0.14366
  4.0* 8.0    0.00000  0.14547  0.49175  0.22218  0.43893  0.00000  0.00000  0.00000
  5.0  2.0   -0.26442  0.00000  0.00000  0.00000  0.00000  0.06261 -0.14961  0.10363
  5.0  2.0*   0.00000  0.34837 -0.27265 -0.21535  0.14487  0.00000  0.00000  0.00000
  5.0  4.0    0.46284  0.00000  0.00000  0.00000  0.00000  0.14730 -0.13592 -0.04600
  5.0  4.0*   0.00000  0.30488 -0.21055 -0.40682  0.07247  0.00000  0.00000  0.00000
  5.0  5.0    0.00000 -0.13870  0.00000  0.05571  0.55162  0.00000  0.00000  0.00000
  5.0  6.0   -0.26662  0.00000  0.00000  0.00000  0.00000  0.38729  0.10545 -0.31944
  5.0  8.0    0.00000  0.00104 -0.10422 -0.14275  0.06392  0.00000  0.00000  0.00000
  6.0  2.0    0.00000  0.12163 -0.04146 -0.02567 -0.01085  0.00000  0.00000  0.00000
  6.0  2.0*   0.01408  0.00000  0.00000  0.00000  0.00000 -0.08716  0.29417  0.06727
  6.0  4.0    0.00000  0.13382  0.22010  0.11236  0.01464  0.00000  0.00000  0.00000
  6.0  4.0*  -0.00396  0.00000  0.00000  0.00000  0.00000  0.10745  0.03245 -0.05113
  6.0  5.0    0.26662  0.00000  0.00000  0.00000  0.00000  0.38729 -0.10545  0.31944
  6.0  6.0    0.00000  0.39706  0.00000  0.58523 -0.14931  0.00000  0.00000  0.00000
  6.0  8.0   -0.16616  0.00000  0.00000  0.00000  0.00000 -0.28867 -0.11337 -0.50129
  8.0  2.0    0.17583  0.00000  0.00000  0.00000  0.00000  0.02659 -0.37054 -0.15924
  8.0  2.0*   0.00000  0.11918  0.28015 -0.01851 -0.25096  0.00000  0.00000  0.00000
  8.0  4.0    0.15734  0.00000  0.00000  0.00000  0.00000 -0.46919  0.44895 -0.14366
  8.0  4.0*   0.00000  0.14547 -0.49175  0.22218  0.43893  0.00000  0.00000  0.00000
  8.0  5.0    0.00000 -0.00104 -0.10422  0.14275 -0.06392  0.00000  0.00000  0.00000
  8.0  6.0   -0.16616  0.00000  0.00000  0.00000  0.00000  0.28866 -0.11337 -0.50129
  8.0  8.0    0.00000 -0.10062  0.00000  0.13802  0.05380  0.00000  0.00000  0.00000




























             11.88888 12.40488 12.48432 12.61086 12.71085 13.29781 13.31899 13.66655
  Jp   Jn 	T=1	 T=1		   T=1	    T=1	     T=2      T=1      T=2
  2.0  5.0    0.00000  0.00000  0.00000 -0.19839 -0.02545 -0.34958  0.00000  0.00000
  2.0* 5.0   -0.42938  0.14531  0.00318  0.00000  0.00000  0.00000 -0.06826  0.15948
  2.0  6.0   -0.04287  0.08184 -0.07472  0.00000  0.00000  0.00000 -0.08022 -0.24961
  2.0* 6.0    0.00000  0.00000  0.00000 -0.14839 -0.35562 -0.06142  0.00000  0.00000
  2.0  8.0    0.00000  0.00000  0.00000 -0.01140  0.29452 -0.25623  0.00000  0.00000
  2.0* 8.0   -0.29743  0.15516  0.39488  0.00000  0.00000  0.00000  0.37224 -0.07443
  4.0  4.0    0.16473  0.06694  0.00000  0.00000  0.00000  0.00000  0.17310  0.00000
  4.0  4.0*   0.00000  0.00000  0.00000  0.25902  0.03698 -0.28598  0.00000  0.00000
  4.0* 4.0    0.00000  0.00000  0.00000  0.25902  0.03698  0.28598  0.00000  0.00000
  4.0* 4.0*   0.04493 -0.11969  0.00000  0.00000  0.00000  0.00000  0.07425  0.00000
  4.0  5.0    0.00000  0.00000  0.00000 -0.06364  0.15926 -0.03148  0.00000  0.00000
  4.0* 5.0    0.21897 -0.05336  0.07328  0.00000  0.00000  0.00000  0.00925  0.47679
  4.0  6.0    0.03957  0.15133  0.01721  0.00000  0.00000  0.00000  0.06039  0.14502
  4.0* 6.0    0.00000  0.00000  0.00000 -0.27828  0.05924  0.23457  0.00000  0.00000
  4.0  8.0    0.00000  0.00000  0.00000  0.37887  0.30139  0.26570  0.00000  0.00000
  4.0* 8.0   -0.34611 -0.29569  0.15429  0.00000  0.00000  0.00000  0.02499  0.36814
  5.0  2.0    0.00000  0.00000  0.00000  0.19839  0.02545 -0.34958  0.00000  0.00000
  5.0  2.0*   0.42938 -0.14531  0.00318  0.00000  0.00000  0.00000  0.06826  0.15948
  5.0  4.0    0.00000  0.00000  0.00000  0.06364 -0.15926 -0.03148  0.00000  0.00000
  5.0  4.0*  -0.21897  0.05336  0.07328  0.00000  0.00000  0.00000 -0.00925  0.47679
  5.0  5.0    0.09525  0.64903  0.00000  0.00000  0.00000  0.00000  0.26117  0.00000
  5.0  6.0    0.00000  0.00000  0.00000 -0.27813  0.22658 -0.29705  0.00000  0.00000
  5.0  8.0   -0.13963  0.27613 -0.55588  0.00000  0.00000 -0.00000 -0.49195  0.15112
  6.0  2.0   -0.04287  0.08184  0.07472  0.00000  0.00000  0.00000 -0.08022  0.24961
  6.0  2.0*   0.00000  0.00000  0.00000 -0.14839 -0.35562  0.06142  0.00000  0.00000
  6.0  4.0    0.03957  0.15133 -0.01721  0.00000  0.00000  0.00000  0.06039 -0.14502
  6.0  4.0*   0.00000  0.00000  0.00000 -0.27828  0.05924 -0.23457  0.00000  0.00000
  6.0  5.0    0.00000  0.00000  0.00000  0.27813 -0.22658 -0.29705  0.00000  0.00000
  6.0  6.0    0.18638  0.22522  0.00000  0.00000  0.00000  0.00000 -0.14488  0.00000
  6.0  8.0    0.00000  0.00000  0.00000  0.26269 -0.33725 -0.10831  0.00000  0.00000
  8.0  2.0    0.00000  0.00000  0.00000 -0.01140  0.29452  0.25623  0.00000  0.00000
  8.0  2.0*  -0.29744  0.15516 -0.39488  0.00000  0.00000  0.00000  0.37224  0.07443
  8.0  4.0    0.00000  0.00000  0.00000  0.37887  0.30139 -0.26570  0.00000  0.00000
  8.0  4.0*  -0.34611 -0.29569 -0.15429  0.00000  0.00000  0.00000  0.02499 -0.36814
  8.0  5.0    0.13963 -0.27613 -0.55588  0.00000  0.00000  0.00000  0.49195  0.15112
  8.0  6.0    0.00000  0.00000  0.00000  0.26269 -0.33725  0.10831  0.00000  0.00000
  8.0  8.0    0.00936 -0.16306  0.00000  0.00000  0.00000  0.00000 -0.28855  0.00000




























             14.27636 14.37676 15.40486 15.50608 19.81002
  Jp   Jn 	T=1	 T=2	  T=2	   T=2	    T=3
  2.0  5.0    0.00000  0.06829 -0.05927  0.00000  0.00000
  2.0* 5.0   -0.18631  0.00000  0.00000  0.19081 -0.18610
  2.0  6.0   -0.10345  0.00000  0.00000  0.14502 -0.18257
  2.0* 6.0    0.00000  0.40786  0.08151  0.00000  0.00000
  2.0  8.0    0.00000 -0.29390 -0.12331  0.00000  0.00000
  2.0* 8.0    0.33597  0.00000  0.00000 -0.47454  0.21013
  4.0  4.0    0.10103  0.00000  0.00000  0.00000  0.14230
  4.0  4.0*   0.00000 -0.18990 -0.05595  0.00000  0.00000
  4.0* 4.0    0.00000  0.18990  0.05595  0.00000  0.00000
  4.0* 4.0*   0.04012  0.00000  0.00000  0.00000  0.19265
  4.0  5.0    0.00000  0.22623  0.24453  0.00000  0.00000
  4.0* 5.0    0.05402  0.00000  0.00000  0.06797  0.20088
  4.0  6.0   -0.03201  0.00000  0.00000  0.24961 -0.29034
  4.0* 6.0    0.00000  0.19538 -0.19593  0.00000  0.00000
  4.0  8.0    0.00000 -0.30132  0.20710  0.00000  0.00000
  4.0* 8.0   -0.01490  0.00000  0.00000 -0.11450  0.12799
  5.0  2.0    0.00000  0.06829 -0.05927  0.00000  0.00000
  5.0  2.0*   0.18631  0.00000  0.00000  0.19081  0.18610
  5.0  4.0    0.00000  0.22623  0.24453  0.00000  0.00000
  5.0  4.0*  -0.05402  0.00000  0.00000  0.06797 -0.20088
  5.0  5.0    0.07616  0.00000  0.00000  0.00000 -0.10646
  5.0  6.0    0.00000  0.15268  0.00818  0.00000  0.00000
  5.0  8.0    0.10412  0.00000  0.00000 -0.37060  0.30058
  6.0  2.0   -0.10345  0.00000  0.00000 -0.14502 -0.18257
  6.0  2.0*   0.00000 -0.40786 -0.08151  0.00000  0.00000
  6.0  4.0   -0.03201  0.00000  0.00000 -0.24961 -0.29034
  6.0  4.0*   0.00000 -0.19538  0.19593  0.00000  0.00000
  6.0  5.0    0.00000  0.15268  0.00818  0.00000  0.00000
  6.0  6.0   -0.02430  0.00000  0.00000  0.00000  0.21093
  6.0  8.0    0.00000 -0.05558  0.57477  0.00000  0.00000
  8.0  2.0    0.00000  0.29390  0.12331  0.00000  0.00000
  8.0  2.0*   0.33597  0.00000  0.00000  0.47454  0.21013
  8.0  4.0    0.00000  0.30132 -0.20710  0.00000  0.00000
  8.0  4.0*  -0.01490  0.00000  0.00000  0.11450  0.12799
  8.0  5.0   -0.10412  0.00000  0.00000 -0.37060 -0.30058
  8.0  6.0    0.00000  0.05557 -0.57477  0.00000  0.00000
  8.0  8.0    0.79700  0.00000  0.00000  0.00000 -0.44700




























               I=   8.0

              5.00978  6.20366  6.64387  7.11874  7.50374  7.52437  8.29654  8.38389
  Jp   Jn 					    T=1
  0.0  8.0   -0.19865  0.00000 -0.15521  0.44519 -0.39304  0.00000  0.00000  0.22977
  2.0  6.0    0.49841  0.00000 -0.13452 -0.15834  0.50904  0.00000  0.00000  0.11462
  2.0* 6.0    0.00000  0.11861  0.00000  0.00000  0.00000 -0.04544 -0.52390  0.00000
  2.0  8.0    0.00000  0.13209  0.00000  0.00000  0.00000 -0.03443 -0.18845  0.00000
  2.0* 8.0    0.04783  0.00000 -0.09889 -0.01068  0.05639  0.00000  0.00000  0.07676
  4.0  4.0    0.11530  0.00000  0.73976  0.06464  0.00000  0.00000  0.00000 -0.24998
  4.0  4.0*   0.00000  0.56992  0.00000  0.00000  0.00000 -0.20047 -0.03972  0.00000
  4.0* 4.0    0.00000  0.56992  0.00000  0.00000  0.00000 -0.20047 -0.03972  0.00000
  4.0* 4.0*   0.59927  0.00000  0.11112  0.36811  0.00000  0.00000  0.00000  0.12077
  4.0  5.0    0.00000 -0.20053  0.00000  0.00000  0.00000  0.15174 -0.42285  0.00000
  4.0* 5.0    0.08099  0.00000 -0.37485 -0.00493  0.20815  0.00000  0.00000 -0.27394
  4.0  6.0    0.11960  0.00000 -0.05989  0.39642 -0.19148  0.00000  0.00000 -0.26675
  4.0* 6.0    0.00000  0.30907  0.00000  0.00000  0.00000  0.57516  0.07407  0.00000
  4.0  8.0    0.00000  0.00197  0.00000  0.00000  0.00000  0.11614 -0.04997  0.00000
  4.0* 8.0    0.02706  0.00000 -0.00400  0.13804 -0.05644  0.00000  0.00000 -0.01190
  5.0  4.0    0.00000  0.20053  0.00000  0.00000  0.00000 -0.15174  0.42285  0.00000
  5.0  4.0*  -0.08099  0.00000  0.37485  0.00493  0.20815  0.00000  0.00000  0.27394
  5.0  5.0    0.01643  0.00000 -0.16138 -0.19111  0.00000  0.00000  0.00000  0.24707
  5.0  6.0    0.00000  0.07720  0.00000  0.00000  0.00000 -0.29864  0.03687  0.00000
  5.0  8.0    0.01107  0.00000 -0.00519  0.05306 -0.00627  0.00000  0.00000 -0.16746
  6.0  2.0    0.49841  0.00000 -0.13452 -0.15834 -0.50904  0.00000  0.00000  0.11462
  6.0  2.0*   0.00000  0.11861  0.00000  0.00000  0.00000 -0.04544 -0.52390  0.00000
  6.0  4.0    0.11960  0.00000 -0.05989  0.39642  0.19148  0.00000  0.00000 -0.26675
  6.0  4.0*   0.00000  0.30907  0.00000  0.00000  0.00000  0.57516  0.07407  0.00000
  6.0  5.0    0.00000 -0.07720  0.00000  0.00000  0.00000  0.29864 -0.03687  0.00000
  6.0  6.0    0.05851  0.00000  0.14419  0.13718  0.00000  0.00000  0.00000  0.60418
  6.0  8.0    0.00000  0.04443  0.00000  0.00000  0.00000 -0.00719 -0.01710  0.00000
  8.0  0.0   -0.19865  0.00000 -0.15521  0.44519  0.39304  0.00000  0.00000  0.22977
  8.0  2.0    0.00000  0.13209  0.00000  0.00000  0.00000 -0.03443 -0.18845  0.00000
  8.0  2.0*   0.04783  0.00000 -0.09889 -0.01069 -0.05639  0.00000  0.00000  0.07676
  8.0  4.0    0.00000  0.00197  0.00000  0.00000  0.00000  0.11614 -0.04997  0.00000
  8.0  4.0*   0.02706  0.00000 -0.00400  0.13804  0.05644  0.00000  0.00000 -0.01190
  8.0  5.0   -0.01107  0.00000  0.00519 -0.05306 -0.00627  0.00000  0.00000  0.16746
  8.0  6.0    0.00000  0.04443  0.00000  0.00000  0.00000 -0.00719 -0.01710  0.00000
  8.0  8.0   -0.01107  0.00000  0.03682 -0.01145  0.00000  0.00000  0.00000  0.06653




























              8.61996  8.70567  8.89987  9.55295  9.74063  9.80671  9.80771  9.94109
  Jp   Jn 	T=1	 T=1	  T=1		    T=1	     T=1
  0.0  8.0    0.00000  0.13668  0.00000  0.00000  0.00000  0.54749  0.06406  0.12077
  2.0  6.0    0.00000 -0.24132  0.00000  0.00000  0.00000  0.36342 -0.03140  0.25246
  2.0* 6.0   -0.33897  0.00000 -0.10859  0.14260 -0.15280  0.00000  0.00000  0.00000
  2.0  8.0   -0.14492  0.00000 -0.00911 -0.52645 -0.45864  0.00000  0.00000  0.00000
  2.0* 8.0    0.00000 -0.05455  0.00000  0.00000  0.00000  0.08985 -0.22480 -0.00242
  4.0  4.0    0.00000  0.00000  0.00000  0.00000  0.00000  0.00000  0.23628  0.19011
  4.0  4.0*  -0.41323  0.00000  0.16289 -0.00986  0.36510  0.00000  0.00000  0.00000
  4.0* 4.0    0.41322  0.00000 -0.16289 -0.00986 -0.36510  0.00000  0.00000  0.00000
  4.0* 4.0*   0.00000  0.00000  0.00000  0.00000  0.00000  0.00000  0.02200 -0.46696
  4.0  5.0   -0.33267  0.00000 -0.25948  0.12137  0.12667  0.00000  0.00000  0.00000
  4.0* 5.0    0.00000  0.33448  0.00000  0.00000  0.00000  0.21734  0.45296 -0.05719
  4.0  6.0    0.00000 -0.52177  0.00000  0.00000  0.00000  0.11117 -0.16092  0.25962
  4.0* 6.0   -0.18761  0.00000  0.51247  0.15666 -0.20725  0.00000  0.00000  0.00000
  4.0  8.0   -0.17558  0.00000  0.01297 -0.03798 -0.14888  0.00000  0.00000  0.00000
  4.0* 8.0    0.00000 -0.16972  0.00000  0.00000  0.00000 -0.02161 -0.18799 -0.36745
  5.0  4.0   -0.33267  0.00000 -0.25948 -0.12137  0.12667  0.00000  0.00000  0.00000
  5.0  4.0*   0.00000  0.33448  0.00000  0.00000  0.00000  0.21731 -0.45297  0.05719
  5.0  5.0    0.00000  0.00000  0.00000  0.00000  0.00000 -0.00000 -0.27444  0.14261
  5.0  6.0    0.08638  0.00000  0.34091  0.39207  0.21007  0.00000  0.00000  0.00000
  5.0  8.0    0.00000 -0.08471  0.00000  0.00000  0.00000  0.00683 -0.14078  0.20953
  6.0  2.0    0.00000  0.24132  0.00000  0.00000  0.00000 -0.36342 -0.03138  0.25245
  6.0  2.0*   0.33897  0.00000  0.10859  0.14260  0.15280  0.00000  0.00000  0.00000
  6.0  4.0    0.00000  0.52177  0.00000  0.00000  0.00000 -0.11118 -0.16091  0.25962
  6.0  4.0*   0.18761  0.00000 -0.51247  0.15666  0.20725  0.00000  0.00000  0.00000
  6.0  5.0    0.08638  0.00000  0.34091 -0.39207  0.21007  0.00000  0.00000  0.00000
  6.0  6.0    0.00000  0.00000  0.00000  0.00000  0.00000  0.00000  0.38899  0.22151
  6.0  8.0    0.09585  0.00000  0.12351  0.08935 -0.08784  0.00000  0.00000  0.00000
  8.0  0.0    0.00000 -0.13669  0.00000  0.00000  0.00000 -0.54749  0.06409  0.12077
  8.0  2.0    0.14492  0.00000  0.00912 -0.52645  0.45864  0.00000  0.00000  0.00000
  8.0  2.0*   0.00000  0.05455  0.00000  0.00000  0.00000 -0.08986 -0.22479 -0.00242
  8.0  4.0    0.17558  0.00000 -0.01297 -0.03798  0.14888  0.00000  0.00000  0.00000
  8.0  4.0*   0.00000  0.16972  0.00000  0.00000  0.00000  0.02160 -0.18799 -0.36746
  8.0  5.0    0.00000 -0.08471  0.00000  0.00000  0.00000  0.00684  0.14078 -0.20953
  8.0  6.0   -0.09585  0.00000 -0.12351  0.08935  0.08784  0.00000  0.00000  0.00000
  8.0  8.0    0.00000  0.00000  0.00000  0.00000  0.00000  0.00000  0.18263 -0.14339






























             10.25110 10.84443 11.13261 11.38413 11.38699 11.51506 11.57484 11.75885
  Jp   Jn 			  T=1	   T=1	    T=1	     T=1	       T=1
  0.0  8.0    0.00000  0.00958  0.00000  0.09343  0.00000 -0.13305  0.00000  0.00000
  2.0  6.0    0.00000 -0.03123  0.00000  0.12695  0.00000 -0.14472  0.00000  0.00000
  2.0* 6.0    0.27347  0.00000  0.12644  0.00000 -0.50324  0.00000  0.06232  0.11327
  2.0  8.0   -0.02602  0.00000  0.40191 -0.00000  0.19857  0.00000  0.07301 -0.07270
  2.0* 8.0    0.00000 -0.33655  0.00000  0.05971  0.00000  0.06913  0.00000  0.00000
  4.0  4.0    0.00000  0.18236  0.00000  0.00000  0.00000  0.00000  0.00000  0.00000
  4.0  4.0*  -0.16112  0.00000  0.13043  0.00000  0.04042  0.00000 -0.06760 -0.37843
  4.0* 4.0   -0.16112  0.00000 -0.13043  0.00000 -0.04042  0.00000 -0.06761  0.37843
  4.0* 4.0*   0.00000 -0.01912  0.00000  0.00000  0.00000  0.00000  0.00000  0.00000
  4.0  5.0   -0.34084  0.00000 -0.01874 -0.00000  0.35289  0.00000  0.00079  0.37024
  4.0* 5.0    0.00000  0.11876  0.00000 -0.43796 -0.00000  0.30924  0.00000  0.00000
  4.0  6.0    0.00000  0.02971  0.00000 -0.16744 -0.00000  0.38233 -0.00000  0.00000
  4.0* 6.0    0.00579  0.00000 -0.23982 -0.00000  0.15711  0.00000  0.12132  0.13079
  4.0  8.0    0.41824  0.00000 -0.37374  0.00000 -0.16933 -0.00000 -0.46132 -0.03628
  4.0* 8.0    0.00000  0.25556  0.00000 -0.49899 -0.00000 -0.45951  0.00000  0.00000
  5.0  4.0    0.34084  0.00000 -0.01874 -0.00000  0.35289  0.00000 -0.00079  0.37024
  5.0  4.0*   0.00000 -0.11876  0.00000 -0.43796 -0.00000  0.30924  0.00000  0.00000
  5.0  5.0    0.00000  0.74178  0.00000  0.00000  0.00000  0.00000  0.00000  0.00000
  5.0  6.0    0.07783  0.00000  0.30433  0.00000 -0.15639  0.00000  0.09416  0.37576
  5.0  8.0    0.00000  0.10132  0.00000  0.05245  0.00000 -0.06020  0.00000  0.00000
  6.0  2.0    0.00000 -0.03123  0.00000 -0.12696 -0.00000  0.14472  0.00000  0.00000
  6.0  2.0*   0.27347  0.00000 -0.12644 -0.00000  0.50324  0.00000  0.06232 -0.11327
  6.0  4.0    0.00000  0.02971  0.00000  0.16744  0.00000 -0.38233  0.00000  0.00000
  6.0  4.0*   0.00579  0.00000  0.23982  0.00000 -0.15711  0.00000  0.12132 -0.13078
  6.0  5.0   -0.07783  0.00000  0.30433  0.00000 -0.15639  0.00000 -0.09416  0.37576
  6.0  6.0    0.00000  0.06047  0.00000  0.00000  0.00000  0.00000  0.00000  0.00000
  6.0  8.0   -0.31841  0.00000  0.12375 -0.00000  0.05782 -0.00000 -0.49981 -0.20489
  8.0  0.0    0.00000  0.00958  0.00000 -0.09343 -0.00000  0.13306  0.00000  0.00000
  8.0  2.0   -0.02602  0.00000 -0.40190  0.00000 -0.19857  0.00000  0.07301  0.07270
  8.0  2.0*   0.00000 -0.33655  0.00000 -0.05971 -0.00000 -0.06913  0.00000  0.00000
  8.0  4.0    0.41824  0.00000  0.37373 -0.00000  0.16933 -0.00000 -0.46132  0.03628
  8.0  4.0*   0.00000  0.25556  0.00000  0.49899  0.00000  0.45951 -0.00000  0.00000
  8.0  5.0    0.00000 -0.10132  0.00000  0.05245  0.00000 -0.06021  0.00000  0.00000
  8.0  6.0   -0.31841  0.00000 -0.12375  0.00000 -0.05782 -0.00000 -0.49981  0.20488
  8.0  8.0    0.00000  0.05188  0.00000  0.00000  0.00000  0.00000  0.00000  0.00000






























             12.59780 12.94532 13.02198 13.16895 13.33350 13.43713 13.52151 14.11746
  Jp   Jn 	T=2	 T=1	  T=1	   T=2	    T=1		      T=1      T=2
  0.0  8.0   -0.34192  0.01622  0.00000  0.00000 -0.01978 -0.00249  0.00000  0.22269
  2.0  6.0   -0.06456  0.07265  0.00000  0.00000 -0.09071 -0.08109  0.00000  0.32832
  2.0* 6.0    0.00000  0.00000 -0.23619  0.07215  0.00000  0.00000  0.11002  0.00000
  2.0  8.0    0.00000  0.00000  0.24583  0.35224  0.00000  0.00000 -0.04346  0.00000
  2.0* 8.0    0.02942 -0.62529  0.00000  0.00000  0.29401  0.32392  0.00000  0.02535
  4.0  4.0   -0.21064  0.00000  0.00000  0.00000  0.00000  0.09266  0.00000  0.23046
  4.0  4.0*   0.00000  0.00000  0.08678 -0.31090  0.00000  0.00000  0.00559  0.00000
  4.0* 4.0    0.00000  0.00000 -0.08678 -0.31090  0.00000  0.00000 -0.00559  0.00000
  4.0* 4.0*  -0.26755  0.00000  0.00000  0.00000  0.00000  0.06504  0.00000 -0.41207
  4.0  5.0    0.00000  0.00000 -0.14165 -0.15832  0.00000  0.00000 -0.15471  0.00000
  4.0* 5.0    0.01349  0.05331  0.00000  0.00000  0.08534  0.08363  0.00000  0.00880
  4.0  6.0    0.27040  0.04877  0.00000  0.00000 -0.04624 -0.09484  0.00000 -0.12558
  4.0* 6.0    0.00000  0.00000 -0.13875  0.16355  0.00000  0.00000  0.20167  0.00000
  4.0  8.0    0.00000  0.00000  0.27713 -0.10740  0.00000  0.00000 -0.44762  0.00000
  4.0* 8.0    0.26411 -0.08473  0.00000  0.00000  0.01511 -0.00416  0.00000  0.39866
  5.0  4.0    0.00000  0.00000 -0.14165  0.15832  0.00000  0.00000 -0.15471  0.00000
  5.0  4.0*  -0.01349  0.05331  0.00000  0.00000  0.08534 -0.08363  0.00000 -0.00880
  5.0  5.0   -0.17915  0.00000  0.00000  0.00000  0.00000  0.08858  0.00000 -0.28133
  5.0  6.0    0.00000  0.00000  0.15601  0.34252  0.00000  0.00000 -0.22267  0.00000
  5.0  8.0   -0.01371  0.30179  0.00000  0.00000  0.62871  0.40413  0.00000 -0.02640
  6.0  2.0   -0.06456 -0.07265  0.00000  0.00000  0.09071 -0.08109  0.00000  0.32832
  6.0  2.0*   0.00000  0.00000  0.23619  0.07215  0.00000  0.00000 -0.11002  0.00000
  6.0  4.0    0.27040 -0.04877  0.00000  0.00000  0.04625 -0.09484  0.00000 -0.12558
  6.0  4.0*   0.00000  0.00000  0.13875  0.16355  0.00000  0.00000 -0.20167  0.00000
  6.0  5.0    0.00000  0.00000  0.15601 -0.34252  0.00000  0.00000 -0.22267  0.00000
  6.0  6.0    0.56432  0.00000  0.00000  0.00000  0.00000  0.08664  0.00000 -0.12328
  6.0  8.0    0.00000  0.00000 -0.48558  0.30560  0.00000  0.00000 -0.41403  0.00000
  8.0  0.0   -0.34192 -0.01622  0.00000  0.00000  0.01978 -0.00249  0.00000  0.22269
  8.0  2.0    0.00000  0.00000 -0.24584  0.35224  0.00000  0.00000  0.04346  0.00000
  8.0  2.0*   0.02943  0.62529  0.00000  0.00000 -0.29402  0.32391  0.00000  0.02535
  8.0  4.0    0.00000  0.00000 -0.27713 -0.10740  0.00000  0.00000  0.44762  0.00000
  8.0  4.0*   0.26411  0.08473  0.00000  0.00000 -0.01511 -0.00416  0.00000  0.39866
  8.0  5.0    0.01371  0.30179  0.00000  0.00000  0.62872 -0.40412  0.00000  0.02640
  8.0  6.0    0.00000  0.00000  0.48558  0.30561  0.00000  0.00000  0.41403  0.00000
  8.0  8.0    0.05598  0.00000  0.00000  0.00000 -0.00000  0.62465  0.00000  0.12542






























             14.88107 15.09788 16.73055
  Jp   Jn 	T=2	 T=2	  T=2
  0.0  8.0    0.00000  0.00718 -0.01079
  2.0  6.0    0.00000 -0.08455  0.06250
  2.0* 6.0   -0.32432  0.00000  0.00000
  2.0  8.0    0.19653  0.00000  0.00000
  2.0* 8.0    0.00000  0.44616 -0.11241
  4.0  4.0    0.00000  0.36930 -0.07154
  4.0  4.0*   0.07834  0.00000  0.00000
  4.0* 4.0    0.07834  0.00000  0.00000
  4.0* 4.0*   0.00000 -0.08438 -0.08247
  4.0  5.0    0.31936  0.00000  0.00000
  4.0* 5.0    0.00000  0.17862 -0.12708
  4.0  6.0    0.00000  0.08867  0.23212
  4.0* 6.0    0.04627  0.00000  0.00000
  4.0  8.0    0.28860  0.00000  0.00000
  4.0* 8.0    0.00000  0.02995 -0.12157
  5.0  4.0   -0.31936  0.00000  0.00000
  5.0  4.0*   0.00000 -0.17862  0.12708
  5.0  5.0    0.00000  0.32234  0.08504
  5.0  6.0    0.34283  0.00000  0.00000
  5.0  8.0    0.00000 -0.34169 -0.33771
  6.0  2.0    0.00000 -0.08455  0.06250
  6.0  2.0*  -0.32432  0.00000  0.00000
  6.0  4.0    0.00000  0.08867  0.23212
  6.0  4.0*   0.04627  0.00000  0.00000
  6.0  5.0   -0.34283  0.00000  0.00000
  6.0  6.0    0.00000  0.02048 -0.21523
  6.0  8.0   -0.21238  0.00000  0.00000
  8.0  0.0    0.00000  0.00718 -0.01079
  8.0  2.0    0.19653  0.00000  0.00000
  8.0  2.0*   0.00000  0.44616 -0.11240
  8.0  4.0    0.28860  0.00000  0.00000
  8.0  4.0*   0.00000  0.02995 -0.12157
  8.0  5.0    0.00000  0.34169  0.33771
  8.0  6.0   -0.21238  0.00000  0.00000
  8.0  8.0    0.00000 -0.15754  0.70957

               I=   9.0

              6.98920  7.44105  7.85704  8.49068  9.22815  9.85570  9.94644  9.98388
  Jp   Jn 			  T=1		    T=1	     T=1
  2.0  8.0    0.00000  0.12387  0.22382 -0.50709  0.00000  0.00000  0.00572  0.00000
  2.0* 8.0   -0.00421  0.00000  0.00000  0.00000  0.04998 -0.01920  0.00000 -0.11389
  4.0  5.0    0.00000 -0.47503 -0.12013 -0.39646  0.00000  0.00000  0.13735  0.00000
  4.0* 5.0   -0.45528  0.00000  0.00000  0.00000  0.14087 -0.19209  0.00000  0.40019
  4.0  6.0    0.53756  0.00000  0.00000  0.00000  0.54380  0.38812  0.00000  0.28881
  4.0* 6.0    0.00000  0.44246  0.57783 -0.28010  0.00000  0.00000 -0.04930  0.00000
  4.0  8.0    0.00000  0.07246  0.19902 -0.07613  0.00000  0.00000 -0.47568 -0.00000
  4.0* 8.0    0.06001  0.00000  0.00000  0.00000  0.06973  0.21521 -0.00000  0.46970
  5.0  4.0    0.00000 -0.47503  0.12013 -0.39646  0.00000  0.00000  0.13735  0.00000
  5.0  4.0*  -0.45528  0.00000  0.00000  0.00000 -0.14087  0.19209  0.00000  0.40020
  5.0  5.0    0.00000  0.00000  0.00000  0.00000  0.11852 -0.10781  0.00000  0.00000
  5.0  6.0    0.00000  0.23894 -0.24141  0.01201  0.00000  0.00000  0.50105  0.00000
  5.0  8.0    0.01137  0.00000  0.00000  0.00000  0.16625  0.00206  0.00000 -0.15115
  6.0  4.0   -0.53757  0.00000  0.00000  0.00000  0.54380  0.38812  0.00000 -0.28881
  6.0  4.0*   0.00000 -0.44246  0.57783  0.28010  0.00000  0.00000  0.04930  0.00000
  6.0  5.0    0.00000  0.23894  0.24141  0.01201  0.00000  0.00000  0.50105  0.00000
  6.0  6.0    0.00000  0.00000  0.00000  0.00000 -0.53048  0.72036  0.00000  0.00000
  6.0  8.0    0.00000  0.02983 -0.06077  0.03576  0.00000  0.00000  0.03679  0.00000
  8.0  2.0    0.00000 -0.12387  0.22382  0.50709  0.00000  0.00000 -0.00572  0.00000
  8.0  2.0*   0.00421  0.00000  0.00000  0.00000  0.04998 -0.01920  0.00000  0.11389
  8.0  4.0    0.00000 -0.07247  0.19902  0.07613  0.00000  0.00000  0.47568  0.00000
  8.0  4.0*  -0.06001  0.00000  0.00000  0.00000  0.06973  0.21521  0.00000 -0.46970
  8.0  5.0    0.01137  0.00000  0.00000  0.00000 -0.16625 -0.00206  0.00000 -0.15115
  8.0  6.0    0.00000 -0.02983 -0.06077 -0.03576  0.00000  0.00000 -0.03679  0.00000
  8.0  8.0    0.00000  0.00000  0.00000  0.00000 -0.05859  0.03177  0.00000  0.00000

             10.22988 10.51849 10.95338 11.37825 11.45579 11.66820 11.80236 12.07312
  Jp   Jn 	T=1	 T=1	  T=1		    T=1	     T=1
  2.0  8.0   -0.09981  0.00000 -0.57946  0.00000  0.26931  0.00000 -0.20242  0.00000
  2.0* 8.0    0.00000  0.01408  0.00000  0.38277  0.00000  0.00827  0.00000  0.54118
  4.0  5.0    0.32152  0.00000  0.10382  0.00000  0.49456  0.00000  0.07944  0.00000
  4.0* 5.0    0.00000 -0.66183  0.00000 -0.16452  0.00000  0.02174  0.00000  0.06906
  4.0  6.0    0.00000  0.00724  0.00000 -0.19259  0.00000 -0.09038  0.00000  0.08478
  4.0* 6.0   -0.20915  0.00000  0.26711  0.00000  0.12224  0.00000  0.17976  0.00000
  4.0  8.0    0.25390  0.00000  0.08359  0.00000 -0.23320  0.00000 -0.02789  0.00000
  4.0* 8.0    0.00000 -0.06601  0.00000  0.44746  0.00000  0.27723  0.00000 -0.11685
  5.0  4.0   -0.32152  0.00000 -0.10382  0.00000 -0.49456  0.00000  0.07944  0.00000
  5.0  4.0*   0.00000  0.66183  0.00000 -0.16452  0.00000 -0.02174  0.00000  0.06906
  5.0  5.0    0.00000  0.09919  0.00000  0.00000  0.00000  0.90471  0.00000  0.00000
  5.0  6.0   -0.51582  0.00000  0.05160  0.00000  0.01922  0.00000  0.01928  0.00000
  5.0  8.0    0.00000  0.02508  0.00000  0.29850  0.00000 -0.04010  0.00000 -0.42604
  6.0  4.0    0.00000  0.00724  0.00000  0.19259  0.00000 -0.09038  0.00000 -0.08478
  6.0  4.0*  -0.20915  0.00000  0.26711  0.00000  0.12224  0.00000 -0.17976  0.00000
  6.0  5.0    0.51582  0.00000 -0.05160  0.00000 -0.01922  0.00000  0.01928  0.00000
  6.0  6.0    0.00000 -0.30080  0.00000  0.00000  0.00000  0.08053  0.00000  0.00000
  6.0  8.0   -0.11129  0.00000  0.26916  0.00000  0.33643  0.00000 -0.64749  0.00000
  8.0  2.0   -0.09981  0.00000 -0.57946  0.00000  0.26930  0.00000  0.20242  0.00000
  8.0  2.0*   0.00000  0.01408  0.00000 -0.38277  0.00000  0.00827  0.00000 -0.54119
  8.0  4.0    0.25389  0.00000  0.08359  0.00000 -0.23320  0.00000  0.02789  0.00000
  8.0  4.0*   0.00000 -0.06601  0.00000 -0.44746  0.00000  0.27723  0.00000  0.11685
  8.0  5.0    0.00000 -0.02508  0.00000  0.29850  0.00000  0.04010  0.00000 -0.42604
  8.0  6.0   -0.11129  0.00000  0.26916  0.00000  0.33643  0.00000  0.64750  0.00000
  8.0  8.0    0.00000 -0.11476  0.00000  0.00000  0.00000 -0.02572  0.00000  0.00000

             12.16664 12.38873 12.68804 12.96094 13.79074 14.30765 14.90104 14.96767
  Jp   Jn 	T=1	 T=1	  T=1	   T=1	    T=1	     T=2      T=1      T=2
  2.0  8.0    0.00000  0.16969  0.00000  0.05337  0.00000 -0.39563  0.00000  0.00000
  2.0* 8.0    0.51800  0.00000  0.47674  0.00000 -0.03501  0.00000 -0.00660  0.21822
  4.0  5.0    0.00000  0.02883  0.00000 -0.35495  0.00000  0.29931  0.00000  0.00000
  4.0* 5.0   -0.02187  0.00000  0.02231  0.00000  0.03532  0.00000 -0.05045  0.31738
  4.0  6.0   -0.08240  0.00000  0.06283  0.00000  0.16526  0.00000  0.08592  0.28868
  4.0* 6.0    0.00000 -0.12100  0.00000 -0.14639  0.00000  0.24707  0.00000  0.00000
  4.0  8.0    0.00000  0.57113  0.00000 -0.09146  0.00000  0.30690  0.00000  0.00000
  4.0* 8.0    0.37871  0.00000 -0.42710  0.00000 -0.17097  0.00000 -0.11196 -0.24881
  5.0  4.0    0.00000 -0.02883  0.00000  0.35495  0.00000  0.29931  0.00000  0.00000
  5.0  4.0*   0.02187  0.00000 -0.02231  0.00000 -0.03532  0.00000  0.05045  0.31738
  5.0  5.0   -0.25729  0.00000  0.25114  0.00000  0.07515  0.00000  0.10523  0.00000
  5.0  6.0    0.00000  0.26210  0.00000 -0.32236  0.00000  0.22181  0.00000  0.00000
  5.0  8.0   -0.18279  0.00000  0.13311  0.00000 -0.62005  0.00000 -0.18583  0.45432
  6.0  4.0   -0.08240  0.00000  0.06283  0.00000  0.16526  0.00000  0.08592 -0.28868
  6.0  4.0*   0.00000 -0.12100  0.00000 -0.14639  0.00000 -0.24707  0.00000  0.00000
  6.0  5.0    0.00000 -0.26210  0.00000  0.32236  0.00000  0.22181  0.00000  0.00000
  6.0  6.0   -0.16138  0.00000  0.26421  0.00000 -0.02977  0.00000 -0.07724  0.00000
  6.0  8.0    0.00000  0.24666  0.00000  0.48728  0.00000  0.22238  0.00000  0.00000
  8.0  2.0    0.00000  0.16969  0.00000  0.05337  0.00000  0.39563  0.00000  0.00000
  8.0  2.0*   0.51799  0.00000  0.47673  0.00000 -0.03501  0.00000 -0.00660 -0.21822
  8.0  4.0    0.00000  0.57113  0.00000 -0.09146  0.00000 -0.30690  0.00000  0.00000
  8.0  4.0*   0.37871  0.00000 -0.42710  0.00000 -0.17097  0.00000 -0.11196  0.24881
  8.0  5.0    0.18279  0.00000 -0.13311  0.00000  0.62005  0.00000  0.18583  0.45432
  8.0  6.0    0.00000  0.24666  0.00000  0.48728  0.00000 -0.22238  0.00000  0.00000
  8.0  8.0    0.05393  0.00000 -0.05840  0.00000 -0.32638  0.00000  0.93214  0.00000











             15.21897
  Jp   Jn 	T=2
  2.0  8.0    0.17316
  2.0* 8.0    0.00000
  4.0  5.0   -0.04901
  4.0* 5.0    0.00000
  4.0  6.0    0.00000
  4.0* 6.0   -0.36053
  4.0  8.0    0.40953
  4.0* 8.0    0.00000
  5.0  4.0   -0.04901
  5.0  4.0*   0.00000
  5.0  5.0    0.00000
  5.0  6.0    0.37702
  5.0  8.0    0.00000
  6.0  4.0    0.00000
  6.0  4.0*   0.36053
  6.0  5.0    0.37702
  6.0  6.0    0.00000
  6.0  8.0   -0.16665
  8.0  2.0   -0.17316
  8.0  2.0*   0.00000
  8.0  4.0   -0.40953
  8.0  4.0*   0.00000
  8.0  5.0    0.00000
  8.0  6.0    0.16665
  8.0  8.0    0.00000



               I=  10.0

              6.45340  7.61918  8.42468  8.89828  9.62896  9.74960 10.12165 10.67799
  Jp   Jn 					    T=1	     T=1
  2.0  8.0    0.22449  0.00000  0.00000  0.37554 -0.45593  0.00000  0.46843  0.00000
  2.0* 8.0    0.00000  0.15630 -0.01186  0.00000  0.00000 -0.10015  0.00000 -0.33090
  4.0  6.0    0.00000  0.60521  0.13400  0.00000  0.00000 -0.66111  0.00000 -0.13281
  4.0* 6.0    0.64003  0.00000  0.00000  0.02748 -0.48381  0.00000 -0.17399  0.00000
  4.0  8.0    0.12082  0.00000  0.00000 -0.15120 -0.03616  0.00000 -0.18812  0.00000
  4.0* 8.0    0.00000  0.14209  0.25908  0.00000  0.00000 -0.22970  0.00000  0.23600
  5.0  5.0    0.00000  0.34755 -0.26660  0.00000  0.00000  0.00000  0.00000  0.74798
  5.0  6.0   -0.15387  0.00000  0.00000  0.57034 -0.22919  0.00000 -0.28573  0.00000
  5.0  8.0    0.00000  0.12605 -0.01104  0.00000  0.00000  0.01195  0.00000 -0.16811
  6.0  4.0    0.00000  0.60521  0.13400  0.00000  0.00000  0.66111  0.00000 -0.13281
  6.0  4.0*   0.64003  0.00000  0.00000  0.02749  0.48381  0.00000 -0.17399  0.00000
  6.0  5.0    0.15387  0.00000  0.00000 -0.57034 -0.22919  0.00000  0.28573  0.00000
  6.0  6.0    0.00000 -0.15813  0.87003  0.00000  0.00000  0.00000  0.00000  0.11893
  6.0  8.0    0.04118  0.00000  0.00000  0.10030 -0.06497  0.00000 -0.36506  0.00000
  8.0  2.0    0.22449  0.00000  0.00000  0.37554  0.45593  0.00000  0.46843  0.00000
  8.0  2.0*   0.00000  0.15630 -0.01186  0.00000  0.00000  0.10015  0.00000 -0.33091
  8.0  4.0    0.12082  0.00000  0.00000 -0.15120  0.03616  0.00000 -0.18812  0.00000
  8.0  4.0*   0.00000  0.14209  0.25908  0.00000  0.00000  0.22970  0.00000  0.23600
  8.0  5.0    0.00000 -0.12605  0.01104  0.00000  0.00000  0.01195  0.00000  0.16811
  8.0  6.0    0.04118  0.00000  0.00000  0.10030  0.06497  0.00000 -0.36506  0.00000
  8.0  8.0    0.00000  0.02529  0.03581  0.00000  0.00000  0.00000  0.00000 -0.06471












             10.68710 11.13687 11.50602 11.63356 11.97426 12.06522 12.41446 13.16338
  Jp   Jn 	T=1		  T=1	   T=1		     T=1      T=1      T=1
  2.0  8.0   -0.12387  0.04289  0.43498  0.00000  0.00000 -0.28936  0.00000  0.00000
  2.0* 8.0    0.00000  0.00000  0.00000  0.07491 -0.43074  0.00000 -0.44591 -0.53435
  4.0  6.0    0.00000  0.00000  0.00000  0.20902  0.07772  0.00000  0.13183  0.04320
  4.0* 6.0   -0.12720 -0.05410 -0.26353  0.00000  0.00000  0.37998  0.00000  0.00000
  4.0  8.0   -0.39248  0.57235 -0.34730  0.00000  0.00000 -0.20566  0.00000  0.00000
  4.0* 8.0    0.00000  0.00000  0.00000 -0.64410 -0.23850  0.00000 -0.15854  0.08506
  5.0  5.0    0.00000  0.00000  0.00000  0.00000  0.00413  0.00000  0.00000  0.00000
  5.0  6.0    0.55581  0.18989 -0.16800  0.00000  0.00000 -0.05925  0.00000  0.00000
  5.0  8.0    0.00000  0.00000  0.00000 -0.18930  0.49333  0.00000  0.50858 -0.45318
  6.0  4.0    0.00000  0.00000  0.00000 -0.20902  0.07772  0.00000 -0.13183 -0.04320
  6.0  4.0*   0.12721 -0.05410  0.26353  0.00000  0.00000 -0.37997  0.00000  0.00000
  6.0  5.0    0.55581 -0.18989 -0.16800  0.00000  0.00000 -0.05925  0.00000  0.00000
  6.0  6.0    0.00000  0.00000  0.00000  0.00000  0.11816  0.00000  0.00000  0.00000
  6.0  8.0    0.07422 -0.36275 -0.30415  0.00000  0.00000 -0.47548  0.00000  0.00000
  8.0  2.0    0.12387  0.04289 -0.43498  0.00000  0.00000  0.28935  0.00000  0.00000
  8.0  2.0*   0.00000  0.00000  0.00000 -0.07491 -0.43074  0.00000  0.44591  0.53435
  8.0  4.0    0.39249  0.57235  0.34730  0.00000  0.00000  0.20566  0.00000  0.00000
  8.0  4.0*   0.00000  0.00000  0.00000  0.64410 -0.23850  0.00000  0.15854 -0.08506
  8.0  5.0    0.00000  0.00000  0.00000 -0.18929 -0.49334  0.00000  0.50858 -0.45318
  8.0  6.0   -0.07422 -0.36275  0.30415  0.00000  0.00000  0.47549  0.00000  0.00000
  8.0  8.0    0.00000  0.00000  0.00000  0.00000  0.04827  0.00000  0.00000  0.00000

             14.15559 14.20457 14.52632 14.94116 15.78675
  Jp   Jn 	T=1		  T=2	   T=2	    T=2
  2.0  8.0    0.06206  0.00000  0.29547  0.00000  0.00000
  2.0* 8.0    0.00000 -0.20636  0.00000 -0.07743  0.36306
  4.0  6.0    0.00000  0.09356  0.00000 -0.12747 -0.25901
  4.0* 6.0   -0.18953  0.00000 -0.23751  0.00000  0.00000
  4.0  8.0    0.42631  0.00000  0.31555  0.00000  0.00000
  4.0* 8.0    0.00000  0.04401  0.00000  0.54565  0.02081
  5.0  5.0    0.00000 -0.16600  0.00000 -0.28646  0.37287
  5.0  6.0    0.32682  0.00000 -0.18257  0.00000  0.00000
  5.0  8.0    0.00000 -0.19746  0.00000  0.26442  0.32161
  6.0  4.0    0.00000  0.09356  0.00000 -0.12747 -0.25901
  6.0  4.0*   0.18953  0.00000 -0.23751  0.00000  0.00000
  6.0  5.0    0.32682  0.00000  0.18258  0.00000  0.00000
  6.0  6.0    0.00000 -0.15253  0.00000 -0.36629  0.18027
  6.0  8.0   -0.41434  0.00000  0.47264  0.00000  0.00000
  8.0  2.0   -0.06206  0.00000  0.29547  0.00000  0.00000
  8.0  2.0*   0.00000 -0.20636  0.00000 -0.07743  0.36306
  8.0  4.0   -0.42631  0.00000  0.31554  0.00000  0.00000
  8.0  4.0*   0.00000  0.04401  0.00000  0.54565  0.02081
  8.0  5.0    0.00000  0.19746  0.00000 -0.26442 -0.32161
  8.0  6.0    0.41434  0.00000  0.47264  0.00000  0.00000
  8.0  8.0   -0.00000  0.87444  0.00000 -0.06304  0.47217



               I=  11.0

              8.61918  9.61213 10.42613 10.53598 11.10878 12.25739 12.42377 12.43922
  Jp   Jn 		 T=1		   T=1			      T=1      T=1
  4.0  8.0   -0.21780  0.00000  0.00000  0.42301  0.54173  0.00000  0.00000  0.30724
  4.0* 8.0    0.00000  0.32360 -0.70711  0.00000  0.00000  0.00000  0.60755 -0.00000
  5.0  6.0    0.65822  0.00000  0.00000 -0.40904  0.08500  0.00000 -0.00000 -0.24557
  5.0  8.0    0.00000 -0.15624  0.00000  0.00000  0.00000  0.70711 -0.01805  0.00000
  6.0  5.0    0.65822  0.00000  0.00000  0.40904  0.08500  0.00000  0.00000  0.24557
  6.0  6.0    0.00000  0.86066  0.00000  0.00000  0.00000  0.00000 -0.45486  0.00000
  6.0  8.0    0.13897  0.00000  0.00000 -0.39211  0.44643  0.00000  0.00000  0.58762
  8.0  4.0    0.21780  0.00000  0.00000  0.42301 -0.54173  0.00000  0.00000  0.30724
  8.0  4.0*   0.00000  0.32360  0.70711  0.00000  0.00000  0.00000  0.60755 -0.00000
  8.0  5.0    0.00000  0.15624  0.00000  0.00000  0.00000  0.70711  0.01806  0.00000
  8.0  6.0   -0.13897  0.00000  0.00000 -0.39211 -0.44643  0.00000  0.00000  0.58762
  8.0  8.0    0.00000  0.03166  0.00000  0.00000  0.00000  0.00000 -0.23282  0.00000

             12.63954 13.06674 14.71010 15.47851
  Jp   Jn 	T=1	 T=1	  T=1	   T=2
  4.0  8.0    0.47609  0.00000  0.00000  0.39886
  4.0* 8.0    0.00000  0.10105  0.12629  0.00000
  5.0  6.0    0.52191  0.00000  0.00000  0.24398
  5.0  8.0    0.00000  0.68659 -0.06214  0.00000
  6.0  5.0   -0.52191  0.00000  0.00000  0.24397
  6.0  6.0    0.00000  0.17003 -0.15314  0.00000
  6.0  8.0   -0.03082  0.00000  0.00000 -0.53046
  8.0  4.0    0.47609  0.00000  0.00000 -0.39886
  8.0  4.0*   0.00000  0.10105  0.12629  0.00000
  8.0  5.0    0.00000 -0.68659  0.06214  0.00000
  8.0  6.0   -0.03082  0.00000  0.00000  0.53046
  8.0  8.0    0.00000  0.08869  0.96795  0.00000


               I=  12.0

              7.88777 10.27328 10.89678 11.20800 12.01067 12.35922 13.05695 13.24299
  Jp   Jn 					    T=1	     T=1      T=1
  4.0  8.0    0.00000  0.69079  0.00000  0.15101  0.00000 -0.62077  0.00000  0.00000
  4.0* 8.0    0.32501  0.00000  0.56604  0.00000 -0.70691  0.00000  0.01651 -0.14183
  5.0  8.0   -0.18024  0.00000  0.36307  0.00000  0.01651  0.00000  0.70692  0.46031
  6.0  6.0    0.84515  0.00000 -0.26150  0.00000  0.00000  0.00000  0.00000  0.22511
  6.0  8.0    0.00000 -0.15101  0.00000  0.69079  0.00000 -0.33859  0.00000  0.00000
  8.0  4.0    0.00000  0.69079  0.00000  0.15101  0.00000  0.62077  0.00000  0.00000
  8.0  4.0*   0.32501  0.00000  0.56604  0.00000  0.70691  0.00000 -0.01651 -0.14183
  8.0  5.0    0.18024  0.00000 -0.36307  0.00000  0.01651  0.00000  0.70691 -0.46031
  8.0  6.0    0.00000 -0.15101  0.00000  0.69079  0.00000  0.33859  0.00000  0.00000
  8.0  8.0    0.09742  0.00000 -0.16482  0.00000  0.00000  0.00000  0.00000  0.69665

             13.40294 16.37310
  Jp   Jn 	T=1	 T=2
  4.0  8.0    0.33859  0.00000
  4.0* 8.0    0.00000  0.23205
  5.0  8.0    0.00000 -0.35187
  6.0  6.0    0.00000 -0.40825
  6.0  8.0   -0.62077  0.00000
  8.0  4.0   -0.33859  0.00000
  8.0  4.0*   0.00000  0.23205
  8.0  5.0    0.00000  0.35187
  8.0  6.0    0.62077  0.00000
  8.0  8.0    0.00000  0.69139


               I=  13.0

             11.56699 11.88847 11.92413 13.18342 14.57833
  Jp   Jn 			  T=1	   T=1	    T=1
  5.0  8.0    0.00000  0.70711 -0.00000  0.65444 -0.26779
  6.0  8.0    0.70711  0.00000  0.70710  0.00000  0.00000
  8.0  5.0    0.00000  0.70711 -0.00000 -0.65444  0.26779
  8.0  6.0   -0.70710  0.00000  0.70711  0.00000  0.00000
  8.0  8.0    0.00000  0.00000  0.00000  0.37871  0.92552


               I=  14.0

             10.25479 13.81789 14.03001
  Jp   Jn 		 T=1
  6.0  8.0    0.70711 -0.70711  0.00000
  8.0  6.0    0.70711  0.70711  0.00000
  8.0  8.0    0.00000  0.00000  1.00000




               I=  15.0

             14.53906
  Jp   Jn 	T=1
  8.0  8.0    1.00000


               I=  16.0

             13.57253
  Jp   Jn 
  8.0  8.0    1.00000



==> ti46-1.txt <==
TITANIUM 46


               I=   0.0

              0.00000  4.62474  6.27338  7.89321  9.31823 13.20357
  Jp   Jn 						     T=3
  0.0  0.0    0.85513  0.35495  0.11344 -0.05972  0.16228  0.31623
  2.0  2.0   -0.49577  0.57947  0.10509 -0.34470  0.34914  0.40825
  2.0  2.0*   0.04679 -0.39638  0.68279 -0.60668 -0.08017  0.00000
  4.0  4.0   -0.09589 -0.42929  0.27672  0.53429  0.38010  0.54772
  4.0  4.0*  -0.10504  0.40865  0.55755  0.42807 -0.57259  0.00000
  6.0  6.0    0.02354  0.17269  0.34992  0.20210  0.61074 -0.65828


               I=   1.0

              3.65521  6.05887  7.78516  8.73868  9.46213 10.61597 11.36444
  Jp   Jn 					    T=2	     T=2      T=2
  2.0  2.0    0.83207 -0.03231 -0.01344  0.16331 -0.47902  0.21261  0.07138
  2.0  2.0*  -0.20997  0.74266 -0.26993  0.22746 -0.14532  0.47576 -0.17972
  4.0  4.0   -0.05845  0.46710  0.59141 -0.00752 -0.38531 -0.52912  0.01160
  4.0  4.0*   0.46756  0.37697 -0.19807 -0.41410  0.47176 -0.28564 -0.35273
  4.0  5.0   -0.01137 -0.11521  0.59082 -0.40032  0.01424  0.54596 -0.42308
  6.0  5.0    0.12384 -0.07691  0.27515  0.76723  0.38199 -0.07196 -0.40410
  6.0  6.0    0.16148  0.26062  0.33642  0.03397  0.48195  0.25226  0.70410


               I=   2.0

              1.14826  2.49693  3.42179  4.88264  5.15177  6.15814  6.79141  7.25799
  Jp   Jn 
  0.0  2.0    0.64023  0.52113 -0.00589  0.07226  0.23777  0.09409  0.10194 -0.02004
  0.0  2.0*  -0.05067  0.11752  0.56776  0.38403 -0.36693  0.33982  0.02538 -0.05464
  2.0  0.0   -0.63847  0.46562 -0.25065 -0.04454 -0.11967  0.07231 -0.09061 -0.16449
  2.0  2.0   -0.20500  0.41215  0.56080 -0.32119  0.02508 -0.18751  0.05480  0.37743
  2.0  2.0*   0.13733  0.18160 -0.00169 -0.33536  0.02788  0.36986 -0.31407 -0.16322
  2.0  4.0   -0.02612 -0.15825  0.33980  0.41457  0.28765 -0.30617 -0.38832 -0.05790
  2.0  4.0*   0.24695  0.33816 -0.22601  0.16541 -0.50041 -0.37513 -0.13958  0.16641
  4.0  2.0    0.22397 -0.24852  0.23936 -0.41591 -0.37670  0.11892 -0.25667 -0.10611
  4.0  2.0*   0.00271  0.06626  0.03984 -0.04715  0.06569 -0.09405  0.08866  0.22864
  4.0  4.0    0.02121  0.02462 -0.08149 -0.25265  0.11408 -0.26467 -0.51844  0.21984
  4.0  4.0*  -0.01717  0.19402  0.20607 -0.06305  0.34357 -0.15042 -0.02996 -0.50598
  4.0  5.0    0.03874  0.07212 -0.03784 -0.03831  0.01116  0.15071  0.23638 -0.03758
  4.0  6.0    0.04448  0.10924 -0.05207  0.24616 -0.32912 -0.16930 -0.17055 -0.31654
  6.0  4.0    0.03351 -0.06837  0.08633 -0.14867 -0.05858 -0.45998  0.43133 -0.13803
  6.0  4.0*   0.03982 -0.10555  0.11792 -0.30561 -0.24809 -0.23948  0.14375 -0.32755
  6.0  5.0    0.00040  0.06956 -0.00266  0.01082  0.01085 -0.08717  0.19598 -0.09896
  6.0  6.0   -0.01368  0.11330 -0.01385 -0.05548  0.09285 -0.07500 -0.13454 -0.40314
  6.0  8.0   -0.00701 -0.02325  0.00776  0.08176 -0.02224 -0.12174 -0.13131  0.03570












              7.53733  8.22517  8.25484  8.49974  9.50002  9.91064 10.18382 10.40254
  Jp   Jn 			  T=2		    T=2			       T=2
  0.0  2.0    0.11067  0.01315  0.37830  0.08086 -0.10875  0.13452 -0.00595  0.05974
  0.0  2.0*   0.02077 -0.01823  0.04851 -0.07460  0.37009  0.02006  0.05765  0.33190
  2.0  0.0    0.12219 -0.03600  0.43682  0.05187 -0.12557  0.03504 -0.04948  0.06899
  2.0  2.0   -0.09868  0.08313 -0.20465  0.14605 -0.16402  0.00794 -0.04080 -0.22047
  2.0  2.0*  -0.32673  0.04130  0.05321 -0.19407  0.37196 -0.24521 -0.05304 -0.42029
  2.0  4.0    0.06814 -0.03528  0.36143  0.15847 -0.06905 -0.12908 -0.09021 -0.26754
  2.0  4.0*  -0.16945 -0.19344 -0.16523 -0.02864 -0.07209 -0.22570 -0.06158  0.12007
  4.0  2.0    0.22363 -0.10829  0.10633  0.17924 -0.37576  0.10677 -0.13727  0.07938
  4.0  2.0*   0.64047 -0.27922 -0.03987 -0.56462  0.16652 -0.03994 -0.09654 -0.18805
  4.0  4.0    0.15737  0.23961  0.02743  0.08230  0.43268  0.20929  0.25467  0.37630
  4.0  4.0*  -0.09386  0.03217 -0.31378 -0.33103 -0.25326 -0.00982  0.20610  0.32422
  4.0  5.0    0.45113  0.44791 -0.13244  0.36680  0.03487 -0.44975  0.16811 -0.00781
  4.0  6.0    0.16595  0.45245 -0.22250 -0.10049 -0.02816  0.29923  0.05965 -0.44281
  6.0  4.0   -0.18626  0.24591  0.25236  0.00384  0.33884 -0.02606 -0.35721  0.05730
  6.0  4.0*   0.09509 -0.10747  0.32715 -0.15485  0.02826 -0.11922  0.35635 -0.04623
  6.0  5.0   -0.02211 -0.45837 -0.09767  0.39322  0.24442  0.28182  0.48924 -0.27166
  6.0  6.0    0.22476 -0.32639 -0.31632  0.33129  0.24510 -0.12785 -0.47858  0.08021
  6.0  8.0   -0.05449 -0.09377  0.04023 -0.00015 -0.05011 -0.62699  0.29579  0.00898

             11.89813 14.78987
  Jp   Jn 	T=2	 T=3
  0.0  2.0    0.09034 -0.18257
  0.0  2.0*   0.02287 -0.00000
  2.0  0.0    0.10431  0.10541
  2.0  2.0   -0.05542 -0.17037
  2.0  2.0*  -0.03239  0.21189
  2.0  4.0   -0.18350  0.24467
  2.0  4.0*  -0.22555  0.29738
  4.0  2.0    0.28608  0.24467
  4.0  2.0*   0.11903  0.14754
  4.0  4.0    0.01950 -0.02724
  4.0  4.0*   0.05861  0.29137
  4.0  5.0   -0.17003  0.30550
  4.0  6.0    0.18788 -0.19848
  6.0  4.0    0.31607  0.19848
  6.0  4.0*  -0.48032 -0.32660
  6.0  5.0    0.19433  0.27255
  6.0  6.0   -0.07100 -0.32411
  6.0  8.0    0.59525 -0.32854


















               I=   3.0

              3.59273  5.00816  5.09356  6.24877  6.65127  6.84199  7.33781  7.84900
  Jp   Jn 
  2.0  2.0    0.78712  0.11305  0.10701 -0.16633 -0.09015  0.01128  0.01111 -0.05748
  2.0  2.0*   0.14639 -0.14926  0.43668  0.34530  0.10498  0.01026  0.68079  0.01660
  2.0  4.0    0.06058  0.71249  0.06918  0.37094  0.09536  0.04584  0.00960 -0.04364
  2.0  4.0*  -0.47704  0.28490  0.39343 -0.37997  0.01489 -0.01567  0.07937 -0.11810
  2.0  5.0   -0.07004 -0.32968 -0.11417 -0.00956  0.63745  0.01298  0.01153 -0.22688
  4.0  2.0    0.06906 -0.32143  0.66010  0.08065 -0.09821 -0.19861 -0.37009  0.06815
  4.0  2.0*   0.15525  0.05612  0.07261 -0.12595  0.03106  0.31014 -0.28289  0.45329
  4.0  4.0   -0.07393  0.04848  0.27724  0.11680  0.35991  0.59691 -0.17180  0.07495
  4.0  4.0*   0.19932  0.24886  0.01085 -0.13777  0.49323 -0.46148 -0.22108 -0.14638
  4.0  5.0   -0.02325 -0.20704 -0.00483 -0.08460 -0.05699 -0.18120 -0.11274  0.18370
  4.0  6.0   -0.15576  0.21128  0.19041 -0.09402 -0.24859 -0.19067 -0.02854  0.04678
  6.0  4.0    0.07538  0.03473 -0.06104 -0.43693  0.06058  0.32200  0.13507  0.19406
  6.0  4.0*   0.12038  0.00343  0.22531 -0.49743  0.02567  0.08299  0.14046 -0.39667
  6.0  5.0   -0.00188  0.01043 -0.09951 -0.23214  0.00231 -0.08453  0.40880  0.27133
  6.0  6.0   -0.03811  0.07967  0.07513 -0.08379  0.32802 -0.32368  0.12081  0.62138
  6.0  8.0   -0.04867  0.03901  0.03072  0.02823  0.06926 -0.02635 -0.03582 -0.03562

              8.35355  8.35592  9.04676  9.92548 10.53664 10.73916 10.86846 12.57168
  Jp   Jn 	T=2			   T=2	    T=2		      T=2      T=2
  2.0  2.0   -0.40989 -0.07213 -0.05539 -0.18062 -0.26395 -0.10873 -0.10897  0.12076
  2.0  2.0*  -0.10601  0.14222  0.02105  0.03380  0.34436  0.05341  0.13037  0.00059
  2.0  4.0    0.36713  0.24402 -0.20665 -0.24397 -0.11948 -0.06205 -0.12121 -0.06123
  2.0  4.0*  -0.35626 -0.22198 -0.19183 -0.36914  0.10143 -0.03390 -0.03509  0.09727
  2.0  5.0   -0.07368  0.30190 -0.03443 -0.38951 -0.32219 -0.12989  0.18528 -0.10330
  4.0  2.0    0.36716 -0.07692  0.16077 -0.24397 -0.11948  0.01282 -0.12121 -0.06123
  4.0  2.0*  -0.03941  0.11082 -0.22747 -0.14951  0.22994  0.26884  0.55646 -0.21505
  4.0  4.0   -0.20942 -0.09401  0.08770  0.40410 -0.15018  0.00546 -0.34025 -0.13668
  4.0  4.0*  -0.05301 -0.07648  0.23802  0.15938  0.43843  0.16427 -0.06198 -0.19733
  4.0  5.0   -0.15427  0.52408 -0.50717  0.05839  0.20258  0.00426 -0.51220 -0.06617
  4.0  6.0   -0.28031  0.53749  0.41023  0.22702 -0.27640 -0.12092  0.22754 -0.23402
  6.0  4.0    0.28023  0.27635  0.45647 -0.22702  0.27640 -0.19363 -0.22754  0.23402
  6.0  4.0*   0.40839  0.10642 -0.32860  0.41034 -0.11815  0.03722  0.18091 -0.01165
  6.0  5.0    0.11423 -0.16794  0.06175 -0.13461 -0.30566  0.40468 -0.25717 -0.54927
  6.0  6.0    0.08436 -0.13270 -0.12954  0.23487 -0.25195 -0.27041  0.10370  0.34992
  6.0  8.0   -0.05232  0.21133  0.10686  0.00159 -0.19172  0.75737 -0.03756  0.56190




















               I=   4.0

              2.22250  2.96998  3.42580  4.82644  5.05460  5.41419  6.32170  6.42934
  Jp   Jn 
  0.0  4.0   -0.06185  0.71609  0.30680 -0.22044  0.16469  0.06405 -0.08267 -0.16454
  0.0  4.0*   0.63484  0.23083 -0.40401 -0.03159 -0.13911  0.00656  0.23058 -0.12872
  2.0  2.0    0.55184 -0.13759  0.21640 -0.07113  0.02175  0.59946 -0.20415  0.08499
  2.0  2.0*  -0.05460  0.13861  0.03728 -0.21863 -0.38890 -0.07270 -0.25104 -0.15390
  2.0  4.0    0.22173  0.18168 -0.22301  0.54307  0.22543 -0.22594 -0.20249 -0.26574
  2.0  4.0*  -0.15970  0.42389  0.07259  0.44384 -0.16177  0.22804  0.26212  0.24631
  2.0  5.0   -0.02881 -0.29785 -0.00764  0.11971 -0.21469  0.15685  0.05301 -0.24267
  2.0  6.0    0.22687  0.14663 -0.22017 -0.39543  0.03777 -0.30992 -0.04162  0.45035
  4.0  0.0   -0.33554  0.03098 -0.69697 -0.05070 -0.03131  0.23708 -0.21350  0.17194
  4.0  2.0    0.01958  0.11073 -0.04829  0.00729 -0.72482 -0.05264 -0.01182 -0.23992
  4.0  2.0*   0.10625 -0.09880  0.05876  0.08429 -0.05266  0.02073  0.02975  0.22666
  4.0  4.0   -0.07870  0.07139 -0.02866  0.11114 -0.09485  0.30608 -0.23186  0.16534
  4.0  4.0*   0.10395 -0.01158 -0.01521  0.32887  0.02231 -0.09545 -0.24319  0.22314
  4.0  5.0   -0.03211 -0.02787  0.04424 -0.16235 -0.13808  0.06965  0.14935  0.19431
  4.0  6.0   -0.02121  0.15586 -0.02179  0.06843 -0.02844  0.21689  0.07621  0.14308
  4.0  8.0    0.02706  0.07777 -0.02442 -0.13638  0.04117 -0.05932 -0.06889  0.07283
  6.0  2.0    0.09297 -0.03365  0.26089  0.15319 -0.19606 -0.32533 -0.50583  0.25709
  6.0  2.0*   0.02477 -0.02986  0.06347  0.02473 -0.21096 -0.09250 -0.03714  0.05406
  6.0  4.0    0.03498 -0.07046  0.13677  0.08363 -0.05877 -0.14439  0.43716  0.14889
  6.0  4.0*   0.01609  0.04823  0.03943  0.11778 -0.16497  0.01636  0.11622  0.39779
  6.0  5.0    0.03894 -0.04855  0.03562  0.01858 -0.02558 -0.15491  0.18896  0.02903
  6.0  6.0    0.05401  0.00557 -0.03827  0.09766 -0.05263 -0.17329  0.16877  0.05278
  6.0  8.0   -0.00455  0.04308 -0.01347 -0.01520 -0.00880  0.01895 -0.05128  0.01570

              6.67549  7.24116  7.40070  7.66767  8.09522  8.32121  8.53112  8.79882
  Jp   Jn 						     T=2
  0.0  4.0   -0.06393  0.13882  0.06802 -0.04742  0.09075  0.29680 -0.04281 -0.17709
  0.0  4.0*  -0.05352  0.04962 -0.05061  0.09415  0.01527 -0.23384 -0.12609 -0.02404
  2.0  2.0    0.06089 -0.03436 -0.03715  0.01687  0.00430  0.29018  0.10667  0.15767
  2.0  2.0*  -0.32773 -0.47826 -0.20506  0.14349 -0.07665  0.05704  0.20294  0.03811
  2.0  4.0    0.14390 -0.15847  0.19733 -0.11755  0.00732  0.06667  0.12543 -0.07225
  2.0  4.0*  -0.15867 -0.06461 -0.23159  0.05179 -0.23614 -0.23626  0.11526  0.18811
  2.0  5.0   -0.48375  0.17370 -0.05805  0.02108  0.23936 -0.11107  0.15913 -0.35683
  2.0  6.0   -0.21073 -0.00803  0.03163 -0.16368 -0.03030 -0.12846  0.16225  0.05206
  4.0  0.0    0.12441 -0.01547 -0.08607  0.00398  0.06608  0.34272  0.04704  0.00617
  4.0  2.0    0.26958  0.15199  0.18249 -0.17837 -0.09950  0.17848 -0.04126 -0.03252
  4.0  2.0*   0.12362 -0.48452 -0.11541 -0.13134 -0.28294  0.15982 -0.10589 -0.50303
  4.0  4.0   -0.26628 -0.21561  0.46563 -0.33613  0.23817 -0.23686 -0.36334  0.17745
  4.0  4.0*  -0.37016  0.40896 -0.23831 -0.19184 -0.20570  0.30954  0.02264 -0.04191
  4.0  5.0    0.12344  0.25779  0.00022 -0.15249 -0.32573 -0.05343 -0.33251 -0.12724
  4.0  6.0    0.33259 -0.02539 -0.41662  0.02241  0.45405 -0.17130  0.03215 -0.19820
  4.0  8.0   -0.08505  0.05611 -0.01086 -0.12510  0.27421 -0.04589  0.17323 -0.30126
  6.0  2.0    0.20272 -0.00292 -0.10934  0.14027  0.15636 -0.19975 -0.14586 -0.02515
  6.0  2.0*   0.13679  0.24153 -0.14880 -0.22119  0.23870  0.03155  0.19556  0.30476
  6.0  4.0   -0.00914 -0.19467  0.09477 -0.48788  0.24774  0.24967  0.18419 -0.03978
  6.0  4.0*   0.03175  0.11072  0.52936  0.53129  0.09739  0.13089  0.28268 -0.17411
  6.0  5.0   -0.01980 -0.19086 -0.09656  0.11999  0.16273  0.27521 -0.03393  0.44637
  6.0  6.0   -0.22764 -0.02715 -0.10831  0.27979  0.25589  0.35038 -0.58663 -0.02256
  6.0  8.0    0.00827  0.03297 -0.08222 -0.06658  0.21576 -0.02687 -0.20281 -0.11100






              8.86878  9.40442 10.21313 11.04013 11.33386 12.78056 16.01887
  Jp   Jn 	T=2		  T=2	   T=2		     T=2      T=3
  0.0  4.0   -0.26764  0.00957  0.03480 -0.02006  0.06159 -0.07298 -0.18257
  0.0  4.0*  -0.31418 -0.07999 -0.26496 -0.12124 -0.02193  0.10819 -0.00000
  2.0  2.0    0.05705  0.07721  0.17822  0.06357 -0.01426 -0.10212  0.18237
  2.0  2.0*   0.10740 -0.04117 -0.33545  0.29264 -0.08909 -0.05843  0.10997
  2.0  4.0    0.12623  0.15203  0.11743  0.40651 -0.05119 -0.12054 -0.02030
  2.0  4.0*  -0.04981  0.05557  0.28927 -0.01020  0.02879  0.04173  0.21718
  2.0  5.0   -0.24137  0.19940  0.26114  0.10561  0.10323 -0.18309 -0.22771
  2.0  6.0    0.22528  0.07348  0.35866  0.02382  0.16489 -0.25887 -0.14794
  4.0  0.0   -0.30905  0.05174  0.04019 -0.02316 -0.00184 -0.08427  0.10541
  4.0  2.0    0.27726  0.10083  0.19388 -0.26007  0.03233 -0.00000 -0.02030
  4.0  2.0*  -0.14003 -0.19129  0.14866 -0.03214  0.12010  0.26687 -0.31223
  4.0  4.0    0.03480 -0.05385 -0.10866 -0.03066 -0.09088  0.07550 -0.19344
  4.0  4.0*   0.17965  0.00138 -0.36634 -0.18418 -0.02060  0.08714 -0.12434
  4.0  5.0   -0.09897  0.33075 -0.13822  0.58844 -0.23230 -0.08201  0.00000
  4.0  6.0    0.36861  0.05629 -0.20484 -0.00694 -0.11632 -0.21149 -0.30903
  4.0  8.0    0.09533  0.17152  0.17531 -0.01861 -0.46053  0.58617  0.33057
  6.0  2.0   -0.41050  0.16310  0.03357 -0.15408 -0.03763 -0.17375  0.14794
  6.0  2.0*  -0.19930 -0.52890  0.11672  0.41681  0.04358  0.24237 -0.17842
  6.0  4.0   -0.19380  0.03021 -0.23818 -0.08310 -0.01700 -0.29736  0.30903
  6.0  4.0*   0.03813 -0.05100 -0.19161  0.12752  0.06758  0.06727 -0.06356
  6.0  5.0   -0.10686  0.55891  0.01695 -0.01668  0.00062  0.30735 -0.38900
  6.0  6.0    0.17055 -0.25942  0.26119  0.10330 -0.16266 -0.13312  0.16449
  6.0  8.0    0.13949  0.17505 -0.11906  0.18931  0.77970  0.26756  0.31889


               I=   5.0

              3.81074  4.86096  5.58672  5.96769  6.52100  6.79810  7.15703  7.63386
  Jp   Jn 
  0.0  5.0    0.59746 -0.39488 -0.26463 -0.01906  0.15807 -0.31609 -0.04224  0.18405
  2.0  4.0    0.50416 -0.18277  0.44770  0.14698 -0.09176  0.19481  0.15580 -0.08710
  2.0  4.0*   0.38791  0.61022 -0.11061  0.17710 -0.25245  0.07989  0.10483  0.25288
  2.0  5.0   -0.00337  0.10361  0.14042  0.43127  0.39035  0.10122  0.06196  0.34987
  2.0  6.0   -0.40136 -0.12393  0.31872  0.19836 -0.19653 -0.38600  0.12351  0.32513
  4.0  2.0    0.03625  0.53075  0.09014 -0.44447  0.34534 -0.09750  0.04285 -0.12218
  4.0  2.0*   0.03843 -0.00771  0.14077 -0.11115 -0.04376  0.11813  0.16090  0.42960
  4.0  4.0    0.09659  0.28256  0.05440  0.52483  0.07410 -0.33641 -0.31361 -0.21590
  4.0  4.0*   0.12324 -0.08021  0.52863 -0.09810  0.17462 -0.12858 -0.27558 -0.30101
  4.0  5.0   -0.11903  0.03165 -0.08060 -0.02221  0.05118 -0.14650 -0.38192  0.14625
  4.0  6.0    0.12553 -0.02770 -0.25906 -0.18023 -0.27626 -0.43331  0.05969 -0.01012
  4.0  8.0   -0.06331 -0.03535  0.03034  0.05368 -0.08286 -0.10372 -0.04362  0.10411
  6.0  2.0    0.10182  0.10123  0.39606 -0.24767 -0.53269 -0.02743 -0.19619  0.11979
  6.0  2.0*  -0.00068  0.04081 -0.00324 -0.18070  0.05690 -0.00804  0.05163  0.20197
  6.0  4.0    0.06416  0.02374  0.14842 -0.21152  0.31534 -0.28173 -0.20760  0.41293
  6.0  4.0*  -0.00750  0.16446  0.03752  0.04502 -0.11852 -0.42549  0.32626 -0.17038
  6.0  5.0    0.02551  0.00827  0.09932 -0.22189  0.17657  0.01423  0.11486  0.03730
  6.0  6.0   -0.01731 -0.02856  0.14462  0.02137  0.19283 -0.20269  0.62172 -0.11082
  6.0  8.0    0.02364 -0.02727 -0.00567 -0.00604  0.00773 -0.14441  0.00905 -0.17056









              7.82899  8.00607  8.25500  8.53530  9.02513  9.47379 10.26945 10.45186
  Jp   Jn 				   T=2	    T=2		      T=2
  0.0  5.0    0.00240 -0.01769 -0.00092  0.13652 -0.26873  0.06896 -0.31755 -0.03293
  2.0  4.0    0.20484 -0.10903 -0.00523 -0.33152 -0.20687 -0.21938  0.28633 -0.00917
  2.0  4.0*   0.02837 -0.02757  0.18544 -0.23100  0.28638  0.06819 -0.28913 -0.03844
  2.0  5.0   -0.44685 -0.09710 -0.07230  0.26104 -0.14372 -0.05429 -0.05554  0.00433
  2.0  6.0    0.04144 -0.13059 -0.05493 -0.40515 -0.21475 -0.00979 -0.22268 -0.17683
  4.0  2.0   -0.06041  0.03431 -0.21811 -0.17749 -0.51003 -0.00244 -0.07191 -0.05752
  4.0  2.0*   0.14117  0.76663 -0.14693  0.07510 -0.02243 -0.00187  0.13633  0.17225
  4.0  4.0    0.11204  0.07837 -0.24004  0.09251  0.03921 -0.12702  0.22985  0.11040
  4.0  4.0*  -0.27610  0.27099  0.31271 -0.12463  0.25269  0.20975 -0.26902  0.01485
  4.0  5.0    0.33324  0.19200  0.26630  0.00819 -0.04104 -0.49954 -0.28855 -0.05155
  4.0  6.0   -0.40218  0.08772 -0.21578 -0.25847  0.16279 -0.07197  0.18503 -0.04070
  4.0  8.0   -0.10207 -0.03883 -0.01637 -0.12109 -0.07417  0.25855 -0.08309  0.79127
  6.0  2.0   -0.14181 -0.18009 -0.19305  0.54256 -0.05572 -0.09471 -0.09693 -0.06449
  6.0  2.0*  -0.33479 -0.15684  0.54508 -0.03295 -0.03544 -0.42827  0.29262  0.18949
  6.0  4.0    0.19698 -0.18442 -0.03929 -0.00464  0.35511  0.21594  0.42696 -0.14781
  6.0  4.0*   0.26522  0.01961  0.42996  0.33575 -0.23269  0.19296  0.18347  0.10956
  6.0  5.0    0.32925 -0.37137 -0.19956  0.01323  0.24732 -0.14466 -0.24292  0.39220
  6.0  6.0   -0.03149  0.08358 -0.06295  0.18536  0.34790 -0.18659 -0.19323 -0.12786
  6.0  8.0   -0.09762  0.09846 -0.22461 -0.01726  0.09839 -0.47511  0.01487  0.21488

             10.86211 12.16490 13.45567
  Jp   Jn 	T=2	 T=2	  T=2
  0.0  5.0    0.22195  0.05161  0.07991
  2.0  4.0   -0.19130 -0.14935 -0.12838
  2.0  4.0*   0.02268 -0.02539  0.16217
  2.0  5.0   -0.42404  0.07291 -0.01931
  2.0  6.0    0.15963  0.14120  0.12497
  4.0  2.0    0.05909 -0.09113 -0.03823
  4.0  2.0*   0.07532  0.22452 -0.01618
  4.0  4.0    0.35803  0.16521 -0.21392
  4.0  4.0*  -0.05535  0.16628  0.03997
  4.0  5.0   -0.31665 -0.25719 -0.25307
  4.0  6.0   -0.38492  0.14121 -0.31249
  4.0  8.0    0.01678 -0.46199 -0.12099
  6.0  2.0    0.06376 -0.08926 -0.04455
  6.0  2.0*   0.38562  0.15507 -0.07126
  6.0  4.0   -0.04283 -0.24067  0.15849
  6.0  4.0*  -0.30858  0.13093  0.14548
  6.0  5.0   -0.12991  0.52696 -0.13570
  6.0  6.0    0.20702 -0.37482 -0.24750
  6.0  8.0   -0.09827 -0.10343  0.75922
















               I=   6.0

              3.15752  3.80263  4.62067  5.69715  5.78045  6.29911  6.57412  6.98965
  Jp   Jn 
  0.0  6.0    0.54488  0.50149  0.26671  0.24556  0.05620 -0.09242 -0.23810  0.02698
  2.0  4.0    0.05283 -0.05641  0.57692 -0.52384  0.06960 -0.23748  0.12723 -0.26084
  2.0  4.0*   0.46926  0.19842 -0.39992 -0.02255  0.19429 -0.01002  0.51766 -0.20294
  2.0  5.0    0.16567  0.15313  0.26612 -0.22626 -0.03479  0.45794 -0.09222  0.10739
  2.0  6.0   -0.14893 -0.15049  0.10011  0.11085  0.65308  0.22204 -0.20450 -0.27680
  2.0  8.0    0.13492  0.13833  0.11974  0.01190 -0.15358 -0.15271  0.02116  0.00825
  4.0  2.0    0.32151 -0.13310 -0.40039 -0.47755  0.27651 -0.20883 -0.37659 -0.06978
  4.0  2.0*   0.06294 -0.04169  0.15277  0.01309 -0.01258 -0.09044  0.02377 -0.29654
  4.0  4.0    0.19689 -0.03450  0.01786  0.01341  0.06510  0.63302  0.15235  0.05224
  4.0  4.0*   0.02679 -0.06771  0.28865 -0.03047  0.41553 -0.05844  0.31491  0.32942
  4.0  5.0   -0.11750 -0.00239 -0.12317 -0.01389  0.09271  0.15763  0.17888 -0.05336
  4.0  6.0    0.04636 -0.04889 -0.05746  0.17609  0.09762 -0.20987  0.11434  0.22433
  4.0  8.0   -0.05533 -0.04545 -0.00780  0.00042  0.12650  0.00934  0.09330 -0.17942
  6.0  0.0   -0.39267  0.63679 -0.03411  0.14359  0.28645 -0.12903 -0.08283 -0.16754
  6.0  2.0    0.23367 -0.41238  0.15049  0.46583  0.06976 -0.23251  0.07367 -0.12130
  6.0  2.0*  -0.00813  0.04990 -0.13350 -0.18592  0.08373  0.02280 -0.16422  0.24436
  6.0  4.0   -0.06831  0.02503  0.01760 -0.04694  0.31118 -0.14414  0.17418  0.51660
  6.0  4.0*   0.13927 -0.17407  0.00589  0.24204  0.14096  0.08298 -0.39380 -0.01259
  6.0  5.0   -0.01157 -0.00930 -0.03870 -0.06831  0.00798 -0.16292 -0.13984  0.23570
  6.0  6.0    0.09972 -0.04313  0.09669  0.05040  0.01979  0.04779 -0.21334  0.27265
  6.0  8.0    0.05875  0.01077  0.04764  0.02120 -0.06483 -0.00440 -0.00984  0.11403

              7.23003  7.85813  7.99950  8.29038  8.53887  8.77035  9.07582  9.66147
  Jp   Jn 				   T=2
  0.0  6.0   -0.07698  0.01195 -0.05347 -0.37343 -0.00322  0.04422 -0.14478 -0.03659
  2.0  4.0   -0.15513 -0.14680  0.10899  0.18470  0.10974  0.00331  0.00043 -0.04867
  2.0  4.0*   0.04922  0.18549  0.08977  0.15196  0.06484 -0.11506  0.17150 -0.01208
  2.0  5.0    0.39263 -0.08932  0.24696  0.00430 -0.30532 -0.25112  0.13444 -0.03655
  2.0  6.0   -0.25268  0.17322  0.07468 -0.33481  0.06498 -0.04151  0.06511  0.02203
  2.0  8.0   -0.14969 -0.32008 -0.06883 -0.03881  0.37313 -0.11678  0.36138  0.24987
  4.0  2.0    0.06789 -0.10848  0.02124  0.06707 -0.03023  0.07634 -0.19283 -0.06265
  4.0  2.0*   0.05912  0.13752 -0.75253  0.08132 -0.08811  0.08591  0.04769 -0.09388
  4.0  4.0   -0.23607 -0.18805 -0.15843  0.26296  0.14106  0.38933 -0.19551  0.23223
  4.0  4.0*   0.16151  0.14753 -0.15466  0.11072 -0.18906 -0.17424 -0.20735  0.14308
  4.0  5.0    0.18033 -0.34683 -0.29403 -0.23079  0.28475 -0.54637 -0.14922 -0.27140
  4.0  6.0   -0.56975 -0.24384  0.08844  0.12426 -0.37803 -0.30363 -0.06663 -0.00000
  4.0  8.0    0.00731  0.03627  0.10802 -0.07173  0.04880 -0.10575  0.41314  0.44030
  6.0  0.0    0.16172 -0.10812  0.02638  0.43120 -0.04783  0.08162 -0.05051  0.02857
  6.0  2.0    0.39698 -0.14103  0.09522  0.07632 -0.13457  0.14605  0.05175  0.02547
  6.0  2.0*  -0.01379 -0.11603 -0.39525 -0.06481 -0.40069  0.03823  0.47148  0.15646
  6.0  4.0    0.11455 -0.20820  0.02375 -0.15569  0.29728  0.40342  0.18516 -0.25883
  6.0  4.0*   0.06716 -0.35789 -0.01887  0.39939  0.16700 -0.17976  0.08218 -0.01150
  6.0  5.0    0.19517  0.16833 -0.08083 -0.02983  0.26833 -0.16053 -0.29963  0.63492
  6.0  6.0   -0.08909  0.53475 -0.01853  0.35226  0.29329 -0.19911  0.29219 -0.28404
  6.0  8.0   -0.18021  0.06187 -0.10199  0.13658  0.03406 -0.13931 -0.18690 -0.01873










             10.15590 10.74530 11.08903 11.89969 16.44557
  Jp   Jn 	T=2		  T=2	   T=2	    T=3
  0.0  6.0   -0.09837  0.13368 -0.09361 -0.09367 -0.18257
  2.0  4.0    0.07449  0.10156 -0.30894  0.09398 -0.12309
  2.0  4.0*   0.06128 -0.05122 -0.25418  0.07733  0.20255
  2.0  5.0    0.33207 -0.15610  0.15156 -0.10549  0.16903
  2.0  6.0    0.14414 -0.11227 -0.00250  0.20645  0.20101
  2.0  8.0   -0.09230 -0.28622  0.45093  0.29743  0.20375
  4.0  2.0   -0.00817  0.00509  0.37205 -0.03083 -0.12309
  4.0  2.0*   0.24861 -0.21173  0.11047 -0.33395  0.14845
  4.0  4.0    0.06927  0.00841  0.06592  0.06596 -0.25713
  4.0  4.0*  -0.51321 -0.04764  0.21068  0.01583  0.05289
  4.0  5.0    0.06694  0.13279 -0.02296  0.08414 -0.32367
  4.0  6.0    0.31385 -0.21354  0.02586 -0.18387 -0.13687
  4.0  8.0   -0.02269  0.39946  0.18840 -0.52493 -0.26533
  6.0  0.0    0.11358  0.02659  0.10809  0.10817 -0.10541
  6.0  2.0    0.25244  0.10678  0.10056  0.30958 -0.20101
  6.0  2.0*  -0.03204  0.18871 -0.29695  0.36729 -0.09091
  6.0  4.0    0.24011  0.02823 -0.04432 -0.25409  0.13687
  6.0  4.0*  -0.27817  0.00577 -0.35568 -0.25877  0.28152
  6.0  5.0    0.35651 -0.15401 -0.27594  0.02032 -0.00000
  6.0  6.0    0.09279 -0.02970  0.08830  0.08836 -0.34444
  6.0  8.0    0.24395  0.71214  0.21549  0.13600  0.47286


               I=   7.0

              5.44386  5.54129  6.11837  6.96602  7.23490  7.98282  8.18092  8.52133
  Jp   Jn 
  2.0  5.0    0.41521 -0.16330 -0.42401 -0.08354 -0.42912  0.41067 -0.17734 -0.14844
  2.0  6.0    0.68514 -0.18873  0.20385 -0.29579  0.21265 -0.07318 -0.11997  0.23424
  2.0  8.0   -0.10757  0.02369 -0.01882 -0.06275  0.05820  0.24365  0.39891  0.47417
  4.0  4.0    0.27447 -0.01098 -0.58701  0.32648  0.24286 -0.19600  0.01795  0.10679
  4.0  4.0*   0.32363 -0.10145  0.47923  0.53481 -0.11916 -0.25526  0.18673 -0.24535
  4.0  5.0    0.14648 -0.12442  0.05703 -0.07918  0.44685  0.35379  0.43809 -0.26592
  4.0  6.0   -0.13763  0.14498 -0.02818  0.34921  0.42849  0.36960 -0.33149  0.03058
  4.0  8.0    0.05122 -0.00723  0.06917 -0.12539 -0.08209  0.10330 -0.09123 -0.05259
  6.0  2.0    0.24176  0.69809  0.22425 -0.15554  0.11095  0.01543 -0.32964  0.12110
  6.0  2.0*   0.01938 -0.15771 -0.15765  0.30969  0.17994 -0.26816 -0.27292  0.10033
  6.0  4.0    0.04683 -0.29408  0.27091  0.28596  0.02942  0.43508 -0.10799  0.37537
  6.0  4.0*   0.23464  0.50906 -0.16751  0.22048 -0.01364  0.12305  0.41483 -0.14184
  6.0  5.0   -0.03725  0.04705  0.12226  0.18728 -0.18408  0.33517 -0.23923 -0.38774
  6.0  6.0    0.05528  0.15584  0.03335  0.25460 -0.47352  0.03461  0.13829  0.44872
  6.0  8.0   -0.05481  0.07656 -0.05078  0.12107  0.01449  0.02208 -0.08033  0.12165















              8.96433  9.32968  9.50312 10.09475 10.71530 11.63225 13.15652
  Jp   Jn 		 T=2			    T=2	     T=2      T=2
  2.0  5.0   -0.00402 -0.08954 -0.06922  0.08666  0.27699 -0.31399  0.11068
  2.0  6.0    0.09786  0.40625  0.06080 -0.15645 -0.09784  0.15369  0.10048
  2.0  8.0    0.46700 -0.06374  0.25276  0.06349  0.47391  0.10614  0.10456
  4.0  4.0   -0.18962 -0.24974  0.14845 -0.07504  0.06941  0.42812 -0.22393
  4.0  4.0*  -0.02410 -0.08084 -0.03479  0.10771  0.41468 -0.02567  0.04814
  4.0  5.0   -0.21976 -0.04510  0.28914  0.25733 -0.17034 -0.27985 -0.24204
  4.0  6.0   -0.07874  0.45940 -0.24573 -0.06276  0.33028 -0.07792 -0.09771
  4.0  8.0    0.18790  0.02978 -0.33525  0.70299 -0.03838  0.44222 -0.32941
  6.0  2.0   -0.05115 -0.40625  0.16277  0.08017  0.09784 -0.15369 -0.10048
  6.0  2.0*   0.54029 -0.01791  0.15417  0.29037 -0.26311 -0.44221 -0.00753
  6.0  4.0   -0.06475 -0.45939 -0.23942 -0.12718 -0.33027  0.07792  0.09771
  6.0  4.0*   0.27728  0.11133 -0.34482 -0.09185 -0.34361  0.02829  0.25713
  6.0  5.0    0.28394  0.08319  0.55919 -0.17841 -0.15677  0.36605 -0.04400
  6.0  6.0   -0.23765  0.35412  0.19709  0.06551 -0.18983 -0.15684 -0.41855
  6.0  8.0   -0.36507  0.13743  0.26453  0.48054 -0.07878  0.13417  0.68897


               I=   8.0

              4.87197  5.69341  6.44638  6.94925  7.13966  7.63696  7.76115  8.48561
  Jp   Jn 
  0.0  8.0    0.32617 -0.28886  0.45435 -0.15764 -0.27190 -0.43716  0.22392 -0.08152
  2.0  6.0    0.66563 -0.37257  0.02296  0.00437  0.33978  0.11999 -0.20223  0.17436
  2.0  8.0   -0.12285  0.13124 -0.05433 -0.12844  0.03514 -0.10306  0.38655 -0.01741
  4.0  4.0    0.07055  0.06998  0.37990 -0.52868 -0.30638  0.53260  0.20534 -0.11637
  4.0  4.0*   0.48135  0.14155 -0.29036  0.28172  0.01719  0.17625  0.61600 -0.03267
  4.0  5.0    0.16846 -0.07972 -0.17349 -0.28308  0.10394 -0.02666 -0.34769 -0.59903
  4.0  6.0   -0.04254  0.09627 -0.22693 -0.52639  0.49583  0.04747  0.15940  0.00940
  4.0  8.0    0.04398 -0.00536 -0.02738 -0.00740  0.03168 -0.10667 -0.09693  0.12763
  6.0  2.0    0.36257  0.66012 -0.15056  0.03823 -0.30344  0.03235 -0.27244 -0.14034
  6.0  2.0*   0.09081  0.11212 -0.12225 -0.31124 -0.16122 -0.06208 -0.11316  0.70649
  6.0  4.0    0.08614 -0.04837 -0.41605 -0.34714 -0.25987 -0.46196  0.03504  0.01176
  6.0  4.0*   0.10083  0.46373  0.45976 -0.05500  0.44739 -0.14924 -0.08133  0.12453
  6.0  5.0   -0.07935  0.00504 -0.10755 -0.10288  0.25338 -0.11004  0.25583 -0.12012
  6.0  6.0    0.04419  0.23035  0.21160  0.08232  0.08500 -0.44775  0.11782 -0.14122
  6.0  8.0    0.03339  0.03379  0.02607 -0.05714  0.01949 -0.04040 -0.08964 -0.06315

              8.55109  9.21543  9.97578 10.16426 11.10699 11.60509 11.92753
  Jp   Jn 				   T=2		     T=2      T=2
  0.0  8.0    0.06674  0.01914 -0.03059  0.43699 -0.03616 -0.10230 -0.22039
  2.0  6.0   -0.03575  0.08163  0.10609 -0.05686  0.11276  0.03546  0.42430
  2.0  8.0   -0.57692  0.39930  0.18755  0.22723  0.12314  0.31665  0.30356
  4.0  4.0    0.05366 -0.11236  0.08860 -0.28785 -0.03508  0.06739  0.14517
  4.0  4.0*  -0.04657 -0.04831 -0.09864 -0.17367 -0.06542  0.01606 -0.35182
  4.0  5.0   -0.22543  0.09485 -0.28922 -0.05860 -0.17249  0.33620 -0.27225
  4.0  6.0    0.25966  0.23447  0.12266  0.20649 -0.15284 -0.41078 -0.12069
  4.0  8.0   -0.02486 -0.22030  0.72816 -0.03207 -0.48741  0.31252 -0.20865
  6.0  2.0    0.15156  0.01823  0.11486  0.36960  0.02443 -0.06438  0.20922
  6.0  2.0*   0.07601  0.16309 -0.35180 -0.00762 -0.06210  0.36305 -0.18363
  6.0  4.0   -0.20244 -0.33620  0.07669 -0.34887  0.16881 -0.28076  0.15940
  6.0  4.0*  -0.36848 -0.33559 -0.10821 -0.10070  0.11131 -0.09422 -0.15593
  6.0  5.0    0.38804 -0.51617 -0.12788  0.23716  0.17235  0.48599  0.24464
  6.0  6.0    0.36773  0.37517 -0.04898 -0.49486 -0.23007  0.11585  0.24958
  6.0  8.0    0.21497  0.21519  0.36448 -0.15626  0.73936  0.17469 -0.39092



               I=   9.0

              6.49987  7.27009  7.40965  8.35691  8.74526  9.72833 10.67417 11.09011
  Jp   Jn 								       T=2
  2.0  8.0    0.09020  0.05507 -0.35358  0.37799  0.60521  0.17185  0.21298  0.44932
  4.0  5.0   -0.08946  0.35943 -0.16364 -0.56740  0.59889  0.00520 -0.13196 -0.25720
  4.0  6.0    0.47991 -0.11498 -0.70580 -0.09609 -0.25541 -0.23547 -0.05827  0.11296
  4.0  8.0   -0.09023  0.14572  0.02208  0.12769 -0.15598  0.73232  0.01862  0.20025
  6.0  4.0   -0.37201  0.63625 -0.42274  0.08928 -0.37587  0.04827 -0.03874 -0.11296
  6.0  4.0*   0.60193  0.33772  0.14991  0.43615  0.09321  0.09543 -0.08121 -0.53529
  6.0  5.0    0.21582 -0.33286 -0.18290 -0.38248 -0.07787  0.60555 -0.05578 -0.22650
  6.0  6.0    0.44045  0.44845  0.32783 -0.40284 -0.16786 -0.01641  0.23809  0.47379
  6.0  8.0    0.06420  0.05049  0.08629  0.05363  0.03570  0.01716 -0.93037  0.32252

             12.28198
  Jp   Jn 	T=2
  2.0  8.0   -0.27906
  4.0  5.0    0.26802
  4.0  6.0    0.33502
  4.0  8.0    0.59393
  6.0  4.0   -0.33502
  6.0  4.0*  -0.00091
  6.0  5.0   -0.48550
  6.0  6.0   -0.15975
  6.0  8.0   -0.10874


               I=  10.0

              6.33342  7.11713  7.73728  8.44786  9.13692  9.28420 10.94282 12.52403
  Jp   Jn 								       T=2
  2.0  8.0    0.20514 -0.40451 -0.29655  0.34808  0.22765  0.63305  0.04078  0.36187
  4.0  6.0    0.45932 -0.64206 -0.01072  0.21325 -0.20327 -0.40603 -0.00250 -0.35355
  4.0  8.0    0.07728  0.04157  0.00124  0.11341  0.44478 -0.48186  0.63250  0.38646
  6.0  4.0    0.47410  0.43800 -0.56278 -0.04172  0.34937 -0.02958 -0.13033 -0.35355
  6.0  4.0*   0.66949  0.07148  0.37937 -0.52179 -0.12408  0.16882  0.04445  0.29089
  6.0  5.0   -0.14414 -0.34468  0.29279 -0.33319  0.73759  0.02632 -0.26257 -0.22361
  6.0  6.0    0.21724  0.31928  0.55353  0.65761  0.16591 -0.00962 -0.29052  0.00000
  6.0  8.0    0.00184  0.06857  0.24326  0.05505  0.00276  0.41477  0.65266 -0.57886


               I=  11.0

              7.38790  9.18211 10.28597 12.92924
  Jp   Jn 				   T=2
  4.0  8.0    0.26840  0.38275 -0.73677  0.48850
  6.0  5.0   -0.43664  0.84463  0.08160 -0.29881
  6.0  6.0    0.82635  0.24115  0.09480 -0.50000
  6.0  8.0    0.23333  0.28627  0.66448  0.64968


               I=  12.0

              8.02570  9.99250 10.85366
  Jp   Jn 
  4.0  8.0    0.23263  0.93513  0.26722
  6.0  6.0    0.95172 -0.16230 -0.26054
  6.0  8.0    0.20026 -0.31493  0.92775


               I=  13.0

             10.23589
  Jp   Jn 
  6.0  8.0    1.00000


               I=  14.0

             10.52667
  Jp   Jn 
  6.0  8.0    1.00000



==> ti47h-1.txt <==
TITANIUM 47


               I=   0.5

              1.51739  3.58878  4.95619  6.82372  9.47860
  Jp   Jn 					   T=5/2
  2.0  1.5   -0.09991  0.52679  0.67707  0.31136  0.39641
  2.0  2.5    0.93026  0.26555 -0.17540 -0.00181  0.18257
  4.0  3.5   -0.25866  0.80534 -0.41926 -0.20510 -0.25820
  4.0  4.5   -0.20541 -0.05318 -0.29273 -0.40721  0.83873
  6.0  5.5   -0.12463 -0.02401 -0.49933  0.83377  0.19848


               I=   1.5

              0.82280  1.99490  2.54178  3.71471  4.85435  5.42778  6.23157  7.00514
  Jp   Jn 
  0.0  1.5    0.58108 -0.13091  0.64576 -0.05149  0.23940  0.10747  0.04655  0.04230
  2.0  1.5    0.19165 -0.46072  0.14267  0.27570 -0.61133  0.07955 -0.06181 -0.01793
  2.0  2.5   -0.52552  0.27843  0.35040  0.45386  0.16927  0.22409  0.04784 -0.05763
  2.0  3.5    0.55662  0.62634 -0.20186  0.29456  0.08686 -0.06591 -0.17413 -0.06029
  4.0  2.5    0.01793  0.13496 -0.16852 -0.66698 -0.06963  0.47847 -0.11950 -0.02175
  4.0  3.5    0.13844 -0.41250 -0.57443  0.34992  0.30101  0.14456 -0.11268 -0.09978
  4.0  4.5    0.07031 -0.16083 -0.01320 -0.06447  0.32836  0.16615  0.60383 -0.44784
  4.0  5.5    0.12068  0.25670 -0.18015  0.13797 -0.43591  0.20863  0.66943  0.10199
  6.0  4.5    0.02272 -0.07228 -0.01099  0.16801  0.19584  0.64914 -0.06357  0.54463
  6.0  5.5    0.00930 -0.11665 -0.08291 -0.09604  0.29221 -0.41916  0.33614  0.54636
  6.0  7.5    0.00465 -0.04250  0.03347  0.02520  0.12543  0.09756 -0.06813 -0.41762

              7.90488  9.24070  9.47693
  Jp   Jn      T=5/2	T=5/2
  0.0  1.5    0.19927 -0.33210 -0.05226
  2.0  1.5    0.23624  0.45029  0.10898
  2.0  2.5    0.47200  0.04448  0.09107
  2.0  3.5    0.07326  0.32273  0.12245
  4.0  2.5    0.49048  0.12358  0.06192
  4.0  3.5    0.33800 -0.33101  0.01706
  4.0  4.5   -0.16729  0.33265  0.35442
  4.0  5.5    0.06672 -0.32027 -0.26258
  6.0  4.5   -0.39548  0.20748 -0.07784
  6.0  5.5    0.36390  0.35668 -0.19488
  6.0  7.5   -0.01594  0.26921 -0.84817


               I=   2.5

              0.12675  1.42859  2.92062  3.40156  3.94289  4.60656  5.36400  5.60912
  Jp   Jn 
  0.0  2.5    0.82032 -0.12899 -0.21865  0.24071  0.00979  0.12349  0.11027  0.03387
  2.0  1.5    0.19911 -0.06027  0.68358  0.35961 -0.31760  0.07700 -0.31820  0.21490
  2.0  2.5   -0.23213  0.60651 -0.04528  0.30581 -0.40398 -0.00986  0.19543  0.23430
  2.0  3.5   -0.45547 -0.62117 -0.00593  0.38715  0.11318  0.04057  0.07195  0.09133
  2.0  4.5   -0.09731  0.18112  0.02416 -0.28550 -0.05590  0.66624 -0.01238 -0.09855
  4.0  1.5    0.03741  0.00671  0.18983  0.14685 -0.06838 -0.10068  0.81362 -0.20337
  4.0  2.5    0.02357 -0.23721 -0.47762 -0.16925 -0.48293 -0.06943  0.01952  0.49448
  4.0  3.5    0.07069 -0.22136  0.44906 -0.55325 -0.06943 -0.02628  0.29141  0.31561
  4.0  4.5    0.07081 -0.02049  0.03093 -0.15336  0.01550  0.12772  0.02617 -0.28002
  4.0  5.5   -0.05932 -0.17304 -0.06302  0.12949 -0.10998  0.66687  0.17402  0.09212
  6.0  3.5    0.03164  0.21128 -0.01422  0.16779  0.65428  0.11342  0.15559  0.54294
  6.0  4.5   -0.00714  0.06005  0.06442  0.04777  0.13294  0.11351 -0.19384  0.05774
  6.0  5.5   -0.00511  0.08750  0.08093 -0.24084  0.13273 -0.10330 -0.01500  0.32799
  6.0  7.5    0.00803 -0.04048  0.02432  0.05292 -0.03839 -0.14178  0.05299 -0.04063


              5.76444  6.03020  7.89296  8.02178  9.56695 11.78776
  Jp   Jn 				  T=5/2	   T=5/2    T=5/2
  0.0  2.5    0.09133 -0.05031  0.12313 -0.31505  0.21285 -0.07375
  2.0  1.5   -0.16427  0.15501  0.00603  0.23129  0.03228 -0.01712
  2.0  2.5    0.28036  0.01062  0.13877 -0.31315  0.03499 -0.17043
  2.0  3.5    0.08904  0.06358  0.16718 -0.23918  0.32369 -0.16403
  2.0  4.5   -0.23161 -0.07971  0.30058  0.08945  0.51031  0.00185
  4.0  1.5   -0.14926  0.04856 -0.25193  0.27281  0.22236  0.10405
  4.0  2.5   -0.02290  0.10410 -0.05896  0.41734  0.11786 -0.02397
  4.0  3.5    0.27939 -0.26539  0.14470 -0.18957 -0.11002 -0.17535
  4.0  4.5    0.45986  0.72042  0.08815  0.17999 -0.04605 -0.31887
  4.0  5.5    0.05632  0.06392 -0.24727 -0.12925 -0.53234  0.28588
  6.0  3.5   -0.02090  0.05843  0.17288  0.32537 -0.10096 -0.12753
  6.0  4.5    0.62951 -0.25446 -0.49223  0.17431  0.37843  0.20378
  6.0  5.5   -0.18842  0.53435 -0.26004 -0.44172  0.26897  0.36819
  6.0  7.5    0.27706  0.05030  0.59216  0.13777 -0.02326  0.72070


               I=   3.5

              0.00000  2.28316  2.62004  3.73605  3.97589  4.68232  4.81807  5.13854
  Jp   Jn 
  0.0  3.5    0.85070  0.08166 -0.28837 -0.09920 -0.02391 -0.08459 -0.12370  0.12765
  2.0  1.5    0.15990 -0.15615  0.27072 -0.46585  0.47836  0.19129 -0.12278 -0.18503
  2.0  2.5    0.33954  0.35931  0.46689  0.03976  0.08774 -0.18284  0.49646 -0.10868
  2.0  3.5   -0.22394  0.69875 -0.19983 -0.04653  0.22588 -0.09503 -0.19645 -0.11113
  2.0  4.5   -0.07865 -0.02920  0.14388  0.34260  0.52218 -0.15695 -0.03175  0.41286
  2.0  5.5    0.23213 -0.17631 -0.16915  0.64075  0.25503  0.29424 -0.09240 -0.24307
  4.0  1.5   -0.01053  0.01595  0.21571 -0.21140  0.24631  0.56846  0.07860  0.12212
  4.0  2.5   -0.08332  0.09428 -0.58430 -0.16143  0.11778  0.36284  0.44441  0.11764
  4.0  3.5   -0.09762 -0.50094 -0.12903 -0.13902  0.23650 -0.36743  0.15134 -0.19800
  4.0  4.5    0.05090 -0.10725 -0.06260 -0.07923 -0.00226 -0.03495 -0.17298  0.66775
  4.0  5.5   -0.07247  0.13752  0.02514  0.14082  0.30204 -0.13665  0.07020  0.24265
  4.0  7.5    0.00643  0.04425  0.01168 -0.23928 -0.10845 -0.08644 -0.05107  0.20674
  6.0  2.5    0.00616 -0.01103  0.03624  0.16378 -0.14792 -0.06913  0.42206  0.06503
  6.0  3.5   -0.01584 -0.03919  0.31127  0.17205 -0.33023  0.38811  0.03022  0.19826
  6.0  4.5    0.00183  0.05302  0.16040  0.01535 -0.09412 -0.01165 -0.43250 -0.05755
  6.0  5.5   -0.01579 -0.15042  0.04797 -0.10494 -0.02947 -0.14513  0.21170  0.16037
  6.0  7.5   -0.01487  0.01001 -0.02868  0.01875 -0.00617  0.09387 -0.00772 -0.08799

              5.47511  6.29408  6.58983  6.60381  7.01032  8.64623  8.89903 10.66688
  Jp   Jn 			 T=5/2				     T=5/2    T=5/2
  0.0  3.5   -0.03013  0.02503  0.23975  0.07720 -0.12937 -0.11442 -0.06483 -0.05096
  2.0  1.5   -0.38532 -0.14540  0.01995 -0.10601  0.05849  0.12985  0.32899 -0.14120
  2.0  2.5    0.13716  0.00899 -0.14829 -0.08453  0.24077  0.07356 -0.24433 -0.00731
  2.0  3.5    0.11551 -0.17946  0.45302 -0.16707 -0.04085  0.00430  0.07767  0.04747
  2.0  4.5   -0.28433 -0.25095 -0.05369 -0.01205 -0.28582 -0.11452 -0.35503 -0.00228
  2.0  5.5    0.13242 -0.06603  0.01958 -0.03318  0.11704  0.26059  0.14900  0.26441
  4.0  1.5    0.44013  0.21099  0.11442 -0.02514 -0.13753 -0.23111 -0.11396  0.33184
  4.0  2.5   -0.29474 -0.05611 -0.09862  0.06389  0.29177  0.01053 -0.25247 -0.02320
  4.0  3.5    0.15167  0.20936  0.48604 -0.08944  0.07200 -0.06180 -0.30743  0.01467
  4.0  4.5    0.25790  0.01732 -0.08459 -0.44857  0.27977  0.01622  0.14895 -0.08262
  4.0  5.5   -0.01416  0.55913  0.11580  0.41804  0.26213  0.19331  0.32203 -0.16936
  4.0  7.5   -0.16531  0.16376 -0.00192  0.15517 -0.30929  0.57430 -0.13301  0.53823
  6.0  2.5   -0.36761  0.13924  0.23453 -0.47563 -0.09273 -0.15214  0.39316  0.32471
  6.0  3.5   -0.18948 -0.06985  0.57809  0.15679  0.00131  0.08048 -0.13402 -0.31021
  6.0  4.5   -0.29813  0.09435  0.05783 -0.07687  0.62281 -0.10527 -0.30989  0.35444
  6.0  5.5    0.23593 -0.63733  0.19804  0.23360  0.27386  0.23088  0.17807  0.20769
  6.0  7.5    0.08293  0.08955  0.01601 -0.47164 -0.03815  0.60398 -0.24185 -0.31422



             15.41934
  Jp   Jn      T=7/2
  0.0  3.5    0.18898
  2.0  1.5   -0.12372
  2.0  2.5   -0.25588
  2.0  3.5   -0.14086
  2.0  4.5    0.13574
  2.0  5.5   -0.24397
  4.0  1.5    0.23690
  4.0  2.5   -0.08058
  4.0  3.5   -0.18898
  4.0  4.5   -0.34052
  4.0  5.5    0.20545
  4.0  7.5   -0.25482
  6.0  2.5    0.18754
  6.0  3.5   -0.22713
  6.0  4.5    0.21022
  6.0  5.5    0.33549
  6.0  7.5    0.46987


               I=   4.5

              1.63555  2.01413  2.54896  3.25904  3.74169  4.47386  4.64438  4.92590
  Jp   Jn 
  0.0  4.5   -0.07798 -0.55888  0.57515 -0.11957 -0.08995 -0.02961 -0.16477 -0.31579
  2.0  2.5    0.71647  0.30751  0.18828  0.37394 -0.07536 -0.08931  0.07545 -0.29067
  2.0  3.5    0.53569 -0.58326 -0.21375  0.00313  0.35409 -0.14788 -0.10650  0.15234
  2.0  4.5    0.01313 -0.02595  0.28835  0.34705  0.07272  0.73617  0.00397  0.12389
  2.0  5.5   -0.11987 -0.08711  0.50982  0.22704 -0.04969 -0.33028  0.39550  0.39581
  4.0  1.5    0.19428  0.06369  0.01090 -0.10802 -0.02874  0.10939  0.35833  0.34845
  4.0  2.5   -0.06082 -0.39381 -0.30084  0.00566 -0.01874  0.19044  0.54308 -0.15914
  4.0  3.5   -0.33076  0.01595 -0.16030  0.50824  0.50082 -0.16750  0.01304  0.01779
  4.0  4.5   -0.06951  0.02772  0.02869 -0.01160 -0.05115  0.20383 -0.03975 -0.28723
  4.0  5.5    0.06327 -0.12457 -0.01491  0.09641  0.08137  0.34404 -0.22130  0.24422
  4.0  7.5    0.03680  0.05490 -0.14296 -0.10326  0.01592  0.16664 -0.06398  0.14997
  6.0  1.5    0.05846  0.06467  0.02620 -0.28532  0.17741  0.17390  0.52639 -0.25063
  6.0  2.5   -0.00210  0.14097  0.23633 -0.14028  0.63365  0.02801 -0.02919 -0.01623
  6.0  3.5    0.05944  0.20251  0.21894 -0.46680  0.35048  0.01246 -0.03427  0.04064
  6.0  4.5    0.08513  0.00669 -0.00319 -0.23468 -0.11128  0.00910 -0.14335  0.24842
  6.0  5.5   -0.06180  0.01709 -0.04154  0.09633  0.15134 -0.03490 -0.02099 -0.42686
  6.0  7.5    0.00642  0.02321  0.03135  0.02068  0.02217 -0.14760  0.14533  0.01475

              5.41670  5.88486  6.15158  6.44465  7.24689  7.83822  8.55622  9.62233
  Jp   Jn 							     T=5/2    T=5/2
  0.0  4.5    0.14870  0.00475 -0.12903  0.10163 -0.03096 -0.02370 -0.29078  0.25548
  2.0  2.5    0.00416  0.08211 -0.00933  0.05699 -0.09921 -0.08798  0.03150  0.27437
  2.0  3.5   -0.01241 -0.04551  0.17095 -0.09791  0.12819  0.02414 -0.02864 -0.28732
  2.0  4.5   -0.00332  0.14356  0.27787  0.15730 -0.01626  0.14900 -0.08226 -0.27347
  2.0  5.5   -0.09054  0.03187  0.11930 -0.19056  0.26245 -0.00483  0.31632 -0.00649
  4.0  1.5    0.54901 -0.45659 -0.23257  0.04783 -0.02764  0.20529 -0.24143  0.08614
  4.0  2.5   -0.03004  0.05787  0.07155  0.30059 -0.22820 -0.04885  0.38211  0.30203
  4.0  3.5    0.26243  0.08979  0.10663 -0.09783 -0.14829 -0.10288 -0.32822  0.24872
  4.0  4.5    0.07935 -0.63681  0.37111 -0.28700  0.10035 -0.33095  0.12997 -0.02514
  4.0  5.5    0.03095  0.06932 -0.45663 -0.41913 -0.00351 -0.38943  0.28573  0.26925
  4.0  7.5   -0.07019  0.09674  0.06210  0.29493  0.74297 -0.08610 -0.16268  0.41235
  6.0  1.5   -0.21017  0.24616 -0.06850 -0.48905  0.10499 -0.04199 -0.37812 -0.06510
  6.0  2.5   -0.44535 -0.37803 -0.12882  0.18916 -0.07957  0.19793  0.12853  0.18406
  6.0  3.5    0.45779  0.33102  0.15390  0.14935 -0.10961 -0.26549  0.26619 -0.09635
  6.0  4.5   -0.05211  0.07406  0.58500 -0.29120 -0.24280  0.23025 -0.05575  0.49459
  6.0  5.5    0.35987  0.04833  0.06089 -0.16708  0.41504  0.38183  0.32233  0.02744
  6.0  7.5   -0.04284 -0.09523  0.22591  0.24202  0.07827 -0.57874 -0.18006 -0.07505
             11.56220
  Jp   Jn      T=5/2
  0.0  4.5   -0.01329
  2.0  2.5   -0.09510
  2.0  3.5   -0.06270
  2.0  4.5    0.07978
  2.0  5.5   -0.11477
  4.0  1.5    0.09447
  4.0  2.5   -0.04869
  4.0  3.5   -0.16416
  4.0  4.5   -0.31009
  4.0  5.5    0.20400
  4.0  7.5   -0.22109
  6.0  1.5   -0.00755
  6.0  2.5    0.10792
  6.0  3.5   -0.18980
  6.0  4.5    0.21904
  6.0  5.5    0.43812
  6.0  7.5    0.67436


               I=   5.5

              1.27781  2.35092  2.92339  3.64526  4.14837  4.59102  5.12482  5.48165
  Jp   Jn 
  0.0  5.5    0.52441  0.60006 -0.21475  0.14538 -0.15882 -0.19699  0.07685  0.12832
  2.0  3.5    0.72210 -0.23911  0.44947  0.00610  0.06233 -0.15539  0.07562 -0.14792
  2.0  4.5   -0.08618 -0.29809  0.31961 -0.04702 -0.47841 -0.12770  0.24029  0.32931
  2.0  5.5   -0.18145 -0.02353 -0.13458  0.22744  0.42281 -0.50976  0.09957  0.30994
  2.0  7.5   -0.10914 -0.25619  0.15284 -0.08544  0.25972 -0.38488  0.21019 -0.22081
  4.0  1.5    0.10213 -0.14475  0.06845 -0.03724  0.08429 -0.08315 -0.72055 -0.19350
  4.0  2.5    0.28073 -0.34289 -0.11493  0.27646  0.41762  0.43017  0.15861  0.38629
  4.0  3.5   -0.17750  0.04033  0.33973  0.78912 -0.13018  0.05603 -0.10847 -0.24709
  4.0  4.5   -0.04286 -0.02453 -0.00882 -0.05557 -0.16683  0.24343  0.30694 -0.12391
  4.0  5.5    0.03156 -0.19070  0.04443 -0.14593 -0.27473  0.04957 -0.24853  0.37424
  4.0  7.5    0.03099  0.05950  0.02171 -0.07971 -0.08094  0.08355 -0.06902  0.04081
  6.0  1.5   -0.02356  0.04687  0.09969 -0.07698  0.17276  0.07093 -0.36676  0.33911
  6.0  2.5   -0.11172  0.31262  0.45361 -0.00114  0.00553 -0.22901 -0.01333  0.37253
  6.0  3.5   -0.09818  0.35921  0.48526 -0.31090  0.39081  0.30426  0.10002 -0.06937
  6.0  4.5    0.03127 -0.06206 -0.04242 -0.25316  0.04265 -0.14591  0.09193 -0.18964
  6.0  5.5   -0.05480  0.08161  0.13484  0.09662  0.00947  0.27575  0.05068  0.05419
  6.0  7.5   -0.01038  0.08700 -0.03521  0.10159  0.05433  0.03973  0.06304 -0.07823

              5.59850  6.07404  6.21995  7.24877  7.55641  8.03471  8.96319  9.57027
  Jp   Jn 						    T=5/2	      T=5/2
  0.0  5.5    0.14434  0.02618 -0.15965  0.02597  0.09631  0.26345  0.06562 -0.23611
  2.0  3.5   -0.12168 -0.05868  0.05066  0.03593 -0.08534 -0.03860 -0.10998  0.22879
  2.0  4.5    0.20023  0.36804  0.02269  0.14098  0.11456  0.26601  0.06065  0.13635
  2.0  5.5   -0.01639 -0.09133  0.22613 -0.08645  0.10582  0.38217 -0.15994  0.26189
  2.0  7.5    0.09457 -0.07200 -0.56033  0.00881  0.22554 -0.02119  0.09643 -0.43923
  4.0  1.5    0.35869 -0.13053  0.11499 -0.04883  0.29289  0.16263  0.07022  0.10294
  4.0  2.5    0.13906  0.04067  0.09624 -0.09831  0.07290 -0.10225  0.09895 -0.22665
  4.0  3.5   -0.04118  0.08313  0.09151 -0.03839 -0.10155  0.13682 -0.03186 -0.28209
  4.0  4.5    0.55184 -0.47443  0.16887  0.13939  0.17862  0.13914 -0.29680 -0.09045
  4.0  5.5   -0.39733 -0.37876  0.03792 -0.09185  0.10922  0.27243  0.21986 -0.37274
  4.0  7.5    0.00997  0.41969 -0.02432 -0.55094  0.50173 -0.12274 -0.36113 -0.08241
  6.0  1.5    0.32921  0.28972 -0.27522  0.35760 -0.30600  0.03553 -0.14361 -0.12351
  6.0  2.5    0.19749 -0.27904  0.15109 -0.17548 -0.01879 -0.54945  0.09957 -0.04764
  6.0  3.5   -0.19691  0.08037  0.15031  0.10645  0.13265  0.37283 -0.02453 -0.09524
  6.0  4.5    0.29762  0.21608  0.37901 -0.40480 -0.42448  0.16295  0.34514 -0.27039
  6.0  5.5    0.15448 -0.17866 -0.51068 -0.44921 -0.12294  0.24249  0.29231  0.44100
  6.0  7.5    0.06529  0.17247  0.13896  0.30006  0.45208 -0.14164  0.65326  0.14890

             10.01349
  Jp   Jn      T=5/2
  0.0  5.5    0.15763
  2.0  3.5   -0.26151
  2.0  4.5    0.29307
  2.0  5.5   -0.18287
  2.0  7.5    0.03937
  4.0  1.5    0.32066
  4.0  2.5    0.25159
  4.0  3.5   -0.08811
  4.0  4.5   -0.26953
  4.0  5.5   -0.27385
  4.0  7.5   -0.29042
  6.0  1.5   -0.41265
  6.0  2.5    0.08766
  6.0  3.5    0.15378
  6.0  4.5   -0.14144
  6.0  5.5   -0.09475
  6.0  7.5   -0.38655


               I=   6.5

              3.21996  3.38967  3.97049  4.11770  4.57174  5.39210  6.01944  6.12942
  Jp   Jn 
  2.0  4.5   -0.19849 -0.17249  0.56950  0.05602 -0.19525  0.15141  0.62546  0.07434
  2.0  5.5   -0.21073  0.49274 -0.33318 -0.48732 -0.20056  0.30658  0.26107 -0.09176
  2.0  7.5   -0.05189  0.10458 -0.17491 -0.15747 -0.05112 -0.30730  0.18760 -0.17745
  4.0  2.5    0.26927  0.44284 -0.23876  0.61776  0.23348  0.21961  0.20335 -0.10352
  4.0  3.5   -0.64445  0.35886  0.15504  0.36056 -0.36161 -0.04961 -0.26202  0.00932
  4.0  4.5   -0.02667 -0.17767  0.08454  0.23056 -0.11511 -0.01770 -0.14628 -0.72931
  4.0  5.5   -0.01479 -0.08528  0.14101 -0.08879  0.10209  0.70379 -0.33633  0.14670
  4.0  7.5    0.03154 -0.10968  0.00194  0.14893  0.07685 -0.04381  0.01709  0.27269
  6.0  1.5   -0.04699  0.06147 -0.15501  0.19463 -0.13692 -0.22989 -0.07945  0.55846
  6.0  2.5   -0.61133 -0.14354 -0.14541 -0.04730  0.71152 -0.11271  0.04021 -0.04057
  6.0  3.5   -0.15562 -0.53140 -0.57942  0.11178 -0.40461  0.15751 -0.01796  0.00304
  6.0  4.5    0.11796 -0.00420 -0.03112 -0.07115 -0.10684 -0.31637  0.16455  0.00360
  6.0  5.5   -0.09841 -0.17653 -0.19782  0.28096  0.05430  0.19089  0.46055  0.04403
  6.0  7.5    0.00141  0.05302  0.07063  0.05583 -0.03347 -0.11627 -0.11493  0.02239

              6.30172  7.09617  7.49004  8.12385  9.46508 10.26714
  Jp   Jn 					   T=5/2    T=5/2
  2.0  4.5   -0.16734 -0.03950 -0.03895 -0.07619  0.32195  0.07122
  2.0  5.5   -0.17728  0.08975 -0.00277  0.11949 -0.06514  0.30905
  2.0  7.5    0.66320 -0.02984  0.24703 -0.17640  0.48383 -0.01700
  4.0  2.5   -0.18628 -0.00062  0.04676 -0.07758  0.29528 -0.08861
  4.0  3.5    0.06953  0.05775  0.15060 -0.04879 -0.13220 -0.22179
  4.0  4.5    0.02543  0.27587 -0.17876  0.12793  0.04327  0.46220
  4.0  5.5    0.29825  0.28742  0.06472  0.19170  0.32373 -0.08401
  4.0  7.5   -0.05700  0.27077  0.71630 -0.12447 -0.14858  0.50507
  6.0  1.5    0.10594  0.18444 -0.51976  0.08319  0.24015  0.40290
  6.0  2.5   -0.16835  0.05911 -0.05392  0.04990  0.15098  0.00651
  6.0  3.5   -0.23981 -0.11582  0.10473 -0.08814  0.22179 -0.13220
  6.0  4.5   -0.18755  0.65127  0.11432  0.44685  0.09214 -0.40110
  6.0  5.5    0.48117 -0.00684 -0.07770  0.33057 -0.48908 -0.03958
  6.0  7.5   -0.06763 -0.52820  0.24542  0.73869  0.21737  0.15496





               I=   7.5


              2.55023  3.35678  3.71381  4.57907  5.22387  5.75790  5.93714  6.06014
  Jp   Jn 
  0.0  7.5    0.28283  0.54896  0.37786 -0.34516 -0.18068 -0.21144  0.29264  0.18738
  2.0  5.5   -0.48838 -0.43048  0.08419 -0.17587 -0.32554 -0.06190  0.09138  0.51031
  2.0  7.5   -0.13644 -0.25076 -0.10412  0.12930  0.07131 -0.46290  0.41866 -0.31124
  4.0  3.5   -0.49769  0.04234  0.68127 -0.18268  0.05574 -0.05341 -0.16170 -0.30153
  4.0  4.5    0.25025 -0.02090  0.17550  0.08702  0.10583 -0.45640 -0.11013 -0.01909
  4.0  5.5    0.09594 -0.02337  0.12238  0.08478 -0.60635  0.43317  0.20728 -0.43042
  4.0  7.5    0.09497  0.05795  0.03066 -0.00088 -0.22625  0.14919 -0.18153  0.32276
  6.0  1.5    0.09366 -0.17492  0.26232 -0.13472  0.59321  0.41957  0.44361  0.13513
  6.0  2.5   -0.36537  0.44478  0.11323  0.71573  0.10390  0.05069 -0.00423  0.12788
  6.0  3.5    0.39737 -0.43150  0.45462  0.33715  0.01513  0.08386 -0.31412  0.00779
  6.0  4.5    0.04132 -0.03932  0.02367 -0.19942  0.00555 -0.23070 -0.39537 -0.08831
  6.0  5.5    0.15097 -0.16764  0.17514  0.28283 -0.24049 -0.27334  0.40589  0.08137
  6.0  7.5   -0.09831 -0.00631 -0.09428 -0.14572  0.04853  0.05064 -0.00209 -0.42164

              6.76945  7.19433  8.18604  9.15950 10.34847
  Jp   Jn 				  T=5/2    T=5/2
  0.0  7.5    0.01297  0.07019 -0.05952  0.37974 -0.07615
  2.0  5.5    0.22963 -0.01544  0.07700  0.18644 -0.25675
  2.0  7.5    0.06502  0.50789 -0.14586  0.22474  0.25589
  4.0  3.5   -0.10150 -0.08048 -0.03273 -0.19675  0.27095
  4.0  4.5    0.66624 -0.07547  0.29403 -0.34527 -0.10643
  4.0  5.5    0.27468  0.17731 -0.09306 -0.17336 -0.19739
  4.0  7.5   -0.07016  0.53935  0.46335 -0.15592  0.49121
  6.0  1.5    0.04546  0.23491  0.10289 -0.16052 -0.19259
  6.0  2.5    0.05293  0.16852  0.07530  0.11286 -0.25344
  6.0  3.5   -0.03891 -0.00316 -0.08263  0.46928  0.03143
  6.0  4.5   -0.31528  0.50065 -0.07879 -0.16974 -0.59496
  6.0  5.5   -0.54612 -0.24310  0.24903 -0.32428 -0.09996
  6.0  7.5   -0.06546 -0.09500  0.75304  0.40688 -0.17759


               I=   8.5

              3.56811  5.15071  5.76598  6.24272  6.45775  6.63994  7.28022  8.68508
  Jp   Jn 
  2.0  7.5   -0.03665 -0.34530 -0.54048 -0.14754  0.42656  0.29077  0.15446  0.24675
  4.0  4.5    0.11096 -0.26357  0.23526  0.68466  0.28568  0.50633 -0.08952 -0.07645
  4.0  5.5    0.18918  0.62921  0.25692  0.12272  0.06635  0.22963  0.51237  0.08920
  4.0  7.5    0.03539  0.03204  0.25399  0.18487  0.36787 -0.48083 -0.21234  0.69672
  6.0  2.5   -0.44113  0.51346 -0.42292  0.15346  0.41984 -0.05756 -0.00321 -0.12578
  6.0  3.5    0.83045  0.14537 -0.18366 -0.22846  0.31247 -0.03811 -0.13642 -0.13759
  6.0  4.5   -0.00145 -0.34226  0.13938  0.08064  0.30864 -0.49311  0.61655 -0.36849
  6.0  5.5    0.23911 -0.03248 -0.50713  0.46138 -0.47672 -0.15920  0.31314  0.30034
  6.0  7.5   -0.08879 -0.10672  0.18115 -0.40636  0.01673  0.31920  0.40461  0.42326

             10.22617
  Jp   Jn      T=5/2
  2.0  7.5    0.46291
  4.0  4.5   -0.20561
  4.0  5.5    0.39953
  4.0  7.5    0.04470
  6.0  2.5   -0.37939
  6.0  3.5   -0.25820
  6.0  4.5   -0.05095
  6.0  5.5   -0.17565
  6.0  7.5   -0.58117


               I=   9.5

              4.20639  4.93445  5.76164  6.66870  7.13542  7.60804 11.02995
  Jp   Jn 							     T=5/2
  2.0  7.5    0.19216  0.65039 -0.49547  0.37568  0.06514 -0.34040  0.18257
  4.0  5.5   -0.42038 -0.48381 -0.01066  0.68451  0.12655 -0.27794  0.16514
  4.0  7.5   -0.08754 -0.09574  0.01212 -0.51846  0.47136 -0.43822  0.54772
  6.0  3.5   -0.83294  0.37562 -0.12410 -0.15981  0.18775  0.14920 -0.25820
  6.0  4.5    0.24014  0.17616  0.44833  0.24070  0.74609  0.06587 -0.30228
  6.0  5.5   -0.16024  0.39641  0.67124  0.15770 -0.30187  0.07193  0.49543
  6.0  7.5    0.03954 -0.06704 -0.29545  0.11469  0.27301  0.76359  0.48569


               I=  10.5

              5.69489  6.56262  7.01556  8.56351
  Jp   Jn 
  4.0  7.5   -0.29437  0.32756  0.75088  0.49217
  6.0  4.5    0.59120 -0.54959  0.57060 -0.15116
  6.0  5.5    0.73793  0.45432 -0.20665  0.45426
  6.0  7.5   -0.13888 -0.61988 -0.26056  0.72703


               I=  11.5

              6.15119  7.33820  7.62893
  Jp   Jn 
  4.0  7.5   -0.38696 -0.39773  0.83191
  6.0  5.5    0.87049  0.14003  0.47185
  6.0  7.5   -0.30417  0.90675  0.29203


               I=  12.5

              7.84359
  Jp   Jn 
  6.0  7.5    1.00000


               I=  13.5

              8.40133
  Jp   Jn 
  6.0  7.5    1.00000



==> ti48h-1.txt <==
TITANIUM 48


               I=   0.0

              0.00000  4.61839  8.15408 17.65901
  Jp   Jn 				   T=4
  0.0  0.0    0.92859  0.25110 -0.19739  0.18898
  2.0  2.0   -0.37019  0.67513 -0.47810  0.42258
  4.0  4.0   -0.02520 -0.68848 -0.45159  0.56695
  6.0  6.0   -0.00699  0.08451  0.72700  0.68139


               I=   1.0

              3.66132  6.59276 13.01654
  Jp   Jn 			  T=3
  2.0  2.0    0.92985  0.30933  0.19920
  4.0  4.0   -0.36787  0.79157  0.48795
  6.0  6.0   -0.00674 -0.52700  0.84984


               I=   2.0

              1.26301  2.01363  3.66864  4.86281  5.77125  6.10531  7.44155  9.63556
  Jp   Jn 
  0.0  2.0    0.68686  0.57060 -0.16988 -0.14655 -0.11368 -0.20483 -0.08209 -0.08571
  2.0  0.0   -0.68686  0.57060 -0.16988  0.14655 -0.11368 -0.20483  0.08209 -0.08571
  2.0  2.0    0.00000  0.48027  0.73650  0.00000  0.33627  0.08327  0.00000  0.18529
  2.0  4.0   -0.16786 -0.23383  0.39043 -0.61173 -0.04010 -0.34207 -0.31243 -0.15689
  4.0  2.0    0.16786 -0.23383  0.39043  0.61173 -0.04010 -0.34207  0.31243 -0.15689
  4.0  4.0   -0.00000 -0.08576 -0.28111 -0.00000  0.60006 -0.58889  0.00000  0.45267
  4.0  6.0   -0.00627 -0.00584 -0.07817  0.32297  0.48314  0.32309 -0.62901 -0.23992
  6.0  4.0    0.00627 -0.00584 -0.07817 -0.32297  0.48314  0.32309  0.62901 -0.23992
  6.0  6.0    0.00000 -0.03741  0.06117  0.00000 -0.17592  0.34578  0.00000  0.76271

             10.94893
  Jp   Jn 	T=3
  0.0  2.0    0.28868
  2.0  0.0    0.28868
  2.0  2.0   -0.26937
  2.0  4.0    0.38686
  4.0  2.0    0.38686
  4.0  4.0   -0.04307
  4.0  6.0    0.31382
  6.0  4.0    0.31382
  6.0  6.0    0.51247









               I=   3.0

              3.07563  4.91320  5.37021  6.16469  7.75113  8.26829 11.01964
  Jp   Jn 							      T=3
  2.0  2.0    0.92207 -0.00000 -0.18329  0.22615 -0.00000 -0.05191 -0.24972
  2.0  4.0    0.21955 -0.65992  0.55250 -0.01689 -0.25397  0.10100  0.36886
  4.0  2.0    0.21955  0.65992  0.55250 -0.01689  0.25397  0.10100  0.36886
  4.0  4.0   -0.22418  0.00000  0.33787  0.80257  0.00000  0.19812 -0.39015
  4.0  6.0   -0.02400  0.25397 -0.29197  0.38784 -0.65992 -0.11432  0.50069
  6.0  4.0   -0.02400 -0.25397 -0.29197  0.38784  0.65992 -0.11432  0.50069
  6.0  6.0    0.04445 -0.00000 -0.26690 -0.05780  0.00000  0.95473  0.10926



               I=   4.0

              2.52047  3.09983  3.97291  4.69126  4.82800  5.04792  6.20430  6.44109
  Jp   Jn 
  0.0  4.0    0.50798 -0.65496  0.27581 -0.08591  0.14630 -0.21474 -0.24426 -0.03823
  2.0  2.0   -0.63730 -0.00000  0.42914  0.00000 -0.08424 -0.00000 -0.55599  0.04538
  2.0  4.0   -0.13273 -0.04013  0.37162 -0.56627  0.40792  0.40984  0.32969  0.10298
  2.0  6.0   -0.11632  0.26154 -0.40172 -0.33220  0.49816 -0.49841 -0.11703 -0.01319
  4.0  0.0    0.50798  0.65496  0.27581  0.08591  0.14630  0.21474 -0.24426 -0.03823
  4.0  2.0   -0.13273  0.04013  0.37162  0.56627  0.40792 -0.40984  0.32969  0.10298
  4.0  4.0    0.11665  0.00000 -0.00322 -0.00000  0.09961  0.00000 -0.19689  0.88417
  4.0  6.0   -0.01990  0.03179 -0.12320  0.24819 -0.23484  0.19366  0.20399  0.30855
  6.0  2.0   -0.11632 -0.26154 -0.40172  0.33220  0.49816  0.49841 -0.11703 -0.01319
  6.0  4.0   -0.01990 -0.03179 -0.12320 -0.24819 -0.23484 -0.19366  0.20399  0.30855
  6.0  6.0    0.03269  0.00000 -0.18539 -0.00000  0.02721  0.00000 -0.45253  0.03587

              7.23688  8.11962 10.74165
  Jp   Jn 			  T=3
  0.0  4.0   -0.13241 -0.00426  0.28868
  2.0  2.0   -0.00000 -0.09094  0.28835
  2.0  4.0   -0.09876  0.23989 -0.03210
  2.0  6.0   -0.26987 -0.09134  0.23391
  4.0  0.0    0.13241 -0.00426  0.28868
  4.0  2.0    0.09876  0.23989 -0.03210
  4.0  4.0    0.00000 -0.24976 -0.30586
  4.0  6.0   -0.63236  0.23176  0.48862
  6.0  2.0    0.26987 -0.09134  0.23391
  6.0  4.0    0.63237  0.23176  0.48862
  6.0  6.0    0.00000  0.83073 -0.26009










               I=   5.0

              4.26767  4.80335  5.90955  6.13834  6.85757  6.89749  7.98825 10.70958
  Jp   Jn 								       T=3
  2.0  4.0    0.58051  0.43011  0.39959 -0.29382  0.29475  0.05776 -0.03317 -0.37509
  2.0  6.0    0.30155  0.53891 -0.36186  0.12779 -0.11842 -0.52737  0.04952  0.42044
  4.0  2.0   -0.58051  0.43011 -0.39959 -0.29382  0.29475 -0.05776 -0.03317 -0.37509
  4.0  4.0   -0.00000 -0.02807 -0.00000 -0.76161 -0.57343  0.00000 -0.26731  0.13744
  4.0  6.0   -0.26846 -0.10741  0.45759 -0.30129  0.19847 -0.46749  0.55685  0.21957
  6.0  2.0   -0.30155  0.53891  0.36186  0.12779 -0.11841  0.52737  0.04952  0.42044
  6.0  4.0    0.26846 -0.10741 -0.45759 -0.30129  0.19847  0.46749  0.55685  0.21957
  6.0  6.0    0.00000  0.15901 -0.00000  0.18186 -0.62498  0.00000  0.54889 -0.49977



               I=   6.0

              3.28200  3.29810  4.69895  5.85086  6.32371  6.46614  6.53677  7.30294
  Jp   Jn 
  0.0  6.0    0.55427  0.61229 -0.31208  0.12353 -0.26849  0.09339 -0.15265  0.10376
  2.0  4.0   -0.32934 -0.19464 -0.62048 -0.16335  0.06704  0.56722 -0.04519  0.27458
  2.0  6.0   -0.27793 -0.26479  0.12571  0.46128 -0.48282 -0.02689 -0.41693 -0.10693
  4.0  2.0    0.32934 -0.19464  0.62048 -0.16335 -0.06705  0.56722  0.04520  0.27458
  4.0  4.0    0.00000 -0.11796  0.00000 -0.51989  0.00000 -0.53281 -0.00000  0.39489
  4.0  6.0    0.08414  0.09755  0.04242 -0.22581  0.43623  0.15980 -0.54847 -0.28171
  6.0  0.0   -0.55427  0.61229  0.31208  0.12353  0.26849  0.09339  0.15265  0.10376
  6.0  2.0    0.27793 -0.26479 -0.12571  0.46128  0.48282 -0.02689  0.41693 -0.10693
  6.0  4.0   -0.08414  0.09755 -0.04242 -0.22581 -0.43623  0.15979  0.54847 -0.28171
  6.0  6.0   -0.00000  0.03535 -0.00000  0.34394 -0.00000 -0.05171 -0.00000  0.70011

              8.77405 10.62138
  Jp   Jn 		 T=3
  0.0  6.0    0.08377  0.28868
  2.0  4.0    0.02038  0.19462
  2.0  6.0    0.32240  0.31782
  4.0  2.0    0.02038  0.19462
  4.0  4.0    0.33271  0.40656
  4.0  6.0    0.53644 -0.21641
  6.0  0.0    0.08377  0.28868
  6.0  2.0    0.32240  0.31782
  6.0  4.0    0.53644 -0.21641
  6.0  6.0    0.30171 -0.54461











               I=   7.0

              5.29729  5.66604  6.37624  7.40433  7.50555 11.80950
  Jp   Jn 						     T=3
  2.0  6.0    0.51757  0.61141 -0.05460 -0.34355 -0.35522  0.33333
  4.0  4.0   -0.32451 -0.00000  0.83131 -0.36895 -0.00000  0.25979
  4.0  6.0   -0.36036 -0.35522 -0.29799  0.01879 -0.61141  0.53009
  6.0  2.0    0.51757 -0.61141 -0.05460 -0.34355  0.35522  0.33333
  6.0  4.0   -0.36036  0.35522 -0.29799  0.01879  0.61141  0.53009
  6.0  6.0    0.31498  0.00000  0.35407  0.79191  0.00000  0.38510


               I=   8.0

              4.59727  5.16842  6.11694  6.88054  7.09736  8.73003
  Jp   Jn 
  2.0  6.0    0.54969 -0.68567 -0.34320 -0.17277  0.22196  0.17544
  4.0  4.0   -0.43956  0.00000 -0.05781 -0.00000  0.88453  0.14506
  4.0  6.0   -0.25945  0.17277 -0.29274 -0.68567 -0.23654  0.53948
  6.0  2.0    0.54969  0.68567 -0.34320  0.17277  0.22196  0.17544
  6.0  4.0   -0.25945 -0.17277 -0.29274  0.68567 -0.23654  0.53948
  6.0  6.0    0.26045 -0.00000  0.76791  0.00000  0.08465  0.57907


               I=   9.0

              6.30713  6.96715  7.21845
  Jp   Jn 
  4.0  6.0   -0.42405 -0.70711  0.56585
  6.0  4.0   -0.42405  0.70711  0.56585
  6.0  6.0    0.80023 -0.00000  0.59969


               I=  10.0

              6.52580  6.94064  7.78623
  Jp   Jn 
  4.0  6.0   -0.70711 -0.31223  0.63444
  6.0  4.0    0.70711 -0.31223  0.63444
  6.0  6.0   -0.00000  0.89723  0.44156


               I=  11.0				               I=  12.0

              7.47798				              8.37258
  Jp   Jn 					  Jp   Jn
  6.0  6.0    1.00000				  6.0  6.0    1.00000


==> v46-1.txt <==
VANADIUM 46


               I=   0.0

              0.00000  4.62474  6.27338  7.89321  9.31823 13.20357
  Jp   Jn 	T=1	 T=1	  T=1	   T=1	    T=1      T=3
  1.5  1.5    0.22825  0.26657 -0.89465 -0.09857 -0.12933  0.22361
  2.5  2.5    0.56868 -0.77447 -0.02361  0.02048  0.02853  0.27386
  3.5  3.5    0.69821  0.28981  0.09263 -0.04876  0.13250 -0.63246
  4.5  4.5    0.21580  0.23830  0.35363 -0.65916 -0.46054  0.35355
  5.5  5.5    0.27863  0.34419  0.22811  0.72974 -0.26333  0.38730
  7.5  7.5    0.11314  0.26437  0.11566 -0.14307  0.82672  0.44721


               I=   1.0

              0.52427  1.53452  3.22240  3.65521  4.71215  4.78947  6.05887  7.29281
  Jp   Jn 				   T=1			      T=1
  1.5  1.5    0.06514  0.16446 -0.06410 -0.00000  0.29068  0.78007  0.00000 -0.25833
  1.5  2.5   -0.02898  0.18571 -0.32951  0.04451 -0.08957  0.26039 -0.54153  0.19774
  2.5  1.5    0.02898 -0.18571  0.32951  0.04451  0.08957 -0.26039 -0.54153 -0.19774
  2.5  2.5    0.72385  0.07392 -0.51494  0.00000  0.24705 -0.24655 -0.00000 -0.08864
  2.5  3.5   -0.27009  0.56042 -0.11998  0.64935 -0.03596 -0.15629 -0.14300 -0.08570
  3.5  2.5    0.27009 -0.56042  0.11998  0.64935  0.03596  0.15629 -0.14300  0.08570
  3.5  3.5    0.52626  0.41916  0.46347 -0.00000 -0.19095  0.07717  0.00000  0.08687
  3.5  4.5   -0.06754  0.07625  0.21061  0.24406  0.59671 -0.02346  0.41351  0.18026
  4.5  3.5    0.06754 -0.07625 -0.21061  0.24406 -0.59671  0.02346  0.41351 -0.18025
  4.5  4.5    0.10157  0.18050  0.09025 -0.00000 -0.05196 -0.09393 -0.00000  0.67664
  4.5  5.5    0.04510 -0.08871  0.06754 -0.12960 -0.16795  0.24983 -0.12372  0.20389
  5.5  4.5   -0.04510  0.08871 -0.06754 -0.12960  0.16795 -0.24983 -0.12372 -0.20389
  5.5  5.5    0.14431  0.17858  0.36914 -0.00000 -0.09183 -0.01654  0.00000 -0.46136
  7.5  7.5    0.05418  0.05320  0.16653 -0.00000 -0.14037  0.07258  0.00000  0.07840

              7.78516  8.73868  8.75072  9.46213 10.61597 11.36444
  Jp   Jn 	T=1	 T=1		   T=2	    T=2      T=2
  1.5  1.5   -0.00000  0.00000 -0.07090 -0.04730 -0.42777 -0.12089
  1.5  2.5    0.42527 -0.15462  0.14548  0.27941  0.37226 -0.05788
  2.5  1.5    0.42527 -0.15460 -0.14551 -0.27941 -0.37226  0.05788
  2.5  2.5    0.00000  0.00000 -0.11247 -0.02062 -0.06014  0.24298
  2.5  3.5   -0.20319  0.12889 -0.09980 -0.16849 -0.07210  0.14822
  3.5  2.5   -0.20319  0.12887  0.09982  0.16849  0.07210 -0.14822
  3.5  3.5   -0.00000 -0.00000  0.24570 -0.32669  0.20281 -0.27270
  3.5  4.5    0.51717  0.04446  0.02469  0.02206  0.20019  0.12245
  4.5  3.5    0.51717  0.04447 -0.02468 -0.02206 -0.20019 -0.12245
  4.5  4.5   -0.00000  0.00000 -0.31205  0.34424 -0.47518 -0.19473
  4.5  5.5    0.10193  0.67642 -0.35371 -0.22905  0.15484  0.38955
  5.5  4.5    0.10193  0.67636  0.35382  0.22905 -0.15484 -0.38955
  5.5  5.5    0.00000  0.00000 -0.37869  0.63072  0.17804  0.12864
  7.5  7.5   -0.00000 -0.00000  0.60613  0.23555 -0.31483  0.64295
















               I=   2.0

              1.14826  2.49693  2.53961  2.85236  3.42179  4.78384  4.88264  5.15177
  Jp   Jn 	T=1	 T=1			    T=1		      T=1      T=1
  1.5  1.5    0.12566  0.02058 -0.00000  0.00000  0.12597  0.00000 -0.01414 -0.00541
  1.5  2.5    0.09743 -0.21836  0.04336  0.40249  0.32504  0.42524 -0.26467  0.00401
  1.5  3.5    0.14925 -0.05572  0.09168  0.43110  0.33460 -0.25224  0.36587 -0.17434
  2.5  1.5   -0.09743  0.21836  0.04335  0.40249 -0.32504  0.42523  0.26467 -0.00401
  2.5  2.5   -0.38812  0.05933 -0.00000  0.00000  0.46707  0.00000 -0.39038  0.46799
  2.5  3.5    0.49295  0.11155  0.44516 -0.18786 -0.02174  0.00361 -0.36382 -0.17045
  2.5  4.5   -0.13786 -0.06818 -0.25876 -0.01688 -0.00133 -0.37117  0.02310 -0.19455
  3.5  1.5    0.14925 -0.05573 -0.09168 -0.43110  0.33460  0.25223  0.36587 -0.17434
  3.5  2.5   -0.49295 -0.11154  0.44516 -0.18786  0.02174  0.00361  0.36382  0.17045
  3.5  3.5   -0.08230  0.87150 -0.00000 -0.00000  0.21021  0.00000 -0.03177 -0.12646
  3.5  4.5    0.16797  0.07279  0.18835 -0.28710 -0.26723  0.11333  0.03546  0.41449
  3.5  5.5    0.26431  0.02610  0.40859  0.18131  0.23492 -0.18717  0.25765  0.27883
  4.5  2.5   -0.13786 -0.06817  0.25876  0.01688 -0.00133  0.37117  0.02310 -0.19455
  4.5  3.5   -0.16797 -0.07279  0.18836 -0.28710  0.26723  0.11333 -0.03546 -0.41449
  4.5  4.5    0.04718  0.05567 -0.00000  0.00000  0.10099  0.00000 -0.04068  0.05221
  4.5  5.5   -0.11350  0.07141 -0.08384  0.01812  0.05485  0.20344  0.01257 -0.12221
  5.5  3.5    0.26431  0.02609 -0.40859 -0.18131  0.23492  0.18716  0.25765  0.27883
  5.5  4.5    0.11350 -0.07141 -0.08384  0.01812 -0.05485  0.20344 -0.01257  0.12221
  5.5  5.5    0.00847  0.26577 -0.00000 -0.00000 -0.04934 -0.00000  0.15787  0.09490
  5.5  7.5   -0.08501  0.01597 -0.12306 -0.03089 -0.08269  0.16885 -0.06691 -0.10450
  7.5  5.5   -0.08501  0.01597  0.12306  0.03089 -0.08269 -0.16885 -0.06691 -0.10450
  7.5  7.5   -0.02436  0.06628 -0.00000 -0.00000 -0.00993 -0.00000  0.04054 -0.08833

              6.15814  6.79141  7.23174  7.25799  7.53733  8.22517  8.25484  8.49974
  Jp   Jn 	T=1	 T=1		   T=1	    T=1	     T=1      T=2      T=1
  1.5  1.5   -0.20907  0.08864  0.00000  0.11005  0.88502 -0.02687 -0.00000 -0.07924
  1.5  2.5   -0.30729  0.21625 -0.14276 -0.08980 -0.19704  0.21435  0.10385 -0.02017
  1.5  3.5   -0.17612 -0.12471  0.06347 -0.17735 -0.03449 -0.29943  0.21098 -0.07832
  2.5  1.5    0.30729 -0.21625 -0.14275  0.08980  0.19704 -0.21435  0.10385  0.02016
  2.5  2.5    0.09371 -0.25912 -0.00000 -0.05712  0.14286 -0.17536 -0.00000 -0.07863
  2.5  3.5    0.08174 -0.12846 -0.12857  0.00796  0.04037 -0.04160  0.47139  0.00906
  2.5  4.5   -0.28275 -0.40129 -0.34904  0.25881  0.01087  0.25995  0.15070  0.08308
  3.5  1.5   -0.17611 -0.12471 -0.06347 -0.17734 -0.03449 -0.29942 -0.21099 -0.07832
  3.5  2.5   -0.08174  0.12846 -0.12857 -0.00795 -0.04037  0.04159  0.47139 -0.00906
  3.5  3.5   -0.14775  0.02212  0.00000  0.15320 -0.20411 -0.01699 -0.00000 -0.11858
  3.5  4.5   -0.42613 -0.01265 -0.09415  0.01301 -0.07234 -0.14050 -0.12620  0.02515
  3.5  5.5    0.22370  0.06409 -0.05028  0.21852 -0.03956  0.23254 -0.39839  0.01133
  4.5  2.5   -0.28275 -0.40129  0.34905  0.25880  0.01087  0.25995 -0.15069  0.08308
  4.5  3.5    0.42613  0.01265 -0.09415 -0.01301  0.07234  0.14050 -0.12620 -0.02515
  4.5  4.5    0.07942 -0.21568 -0.00000 -0.27792 -0.01686 -0.14874 -0.00000  0.81947
  4.5  5.5   -0.11099  0.42198 -0.49178  0.16788  0.07793 -0.05950 -0.09220  0.31919
  5.5  3.5    0.22370  0.06409  0.05029  0.21852 -0.03956  0.23252  0.39840  0.01133
  5.5  4.5    0.11099 -0.42198 -0.49179 -0.16786 -0.07793  0.05950 -0.09220 -0.31919
  5.5  5.5   -0.08320 -0.02608 -0.00000 -0.59904  0.21215  0.51995  0.00000  0.03394
  5.5  7.5   -0.00848  0.12674  0.28980 -0.24923 -0.00728 -0.08892  0.12900 -0.18264
  7.5  5.5   -0.00848  0.12674 -0.28981 -0.24922 -0.00728 -0.08892 -0.12900 -0.18264
  7.5  7.5    0.01603  0.02832 -0.00000 -0.18849  0.00041  0.30892  0.00000  0.04180












              9.50001  9.91063 10.18382 10.40254 11.89813 14.78987
  Jp   Jn 	T=2	 T=1	  T=1	   T=2	    T=2      T=3
  1.5  1.5    0.00000  0.26647 -0.02714 -0.00000 -0.00000  0.20494
  1.5  2.5    0.22678  0.07026 -0.05097  0.26916  0.01613  0.15857
  1.5  3.5    0.13226 -0.09137  0.08052 -0.41952 -0.00945 -0.09258
  2.5  1.5    0.22678 -0.07026  0.05097  0.26916  0.01613 -0.15857
  2.5  2.5   -0.00000 -0.15087  0.11174  0.00000  0.00000 -0.29069
  2.5  3.5   -0.14221 -0.13488  0.03350  0.07581 -0.04269 -0.19149
  2.5  4.5    0.21231  0.02614 -0.12662  0.24400 -0.21410 -0.19670
  3.5  1.5   -0.13226 -0.09136  0.08052  0.41952  0.00945 -0.09258
  3.5  2.5   -0.14221  0.13488 -0.03350  0.07581 -0.04269  0.19149
  3.5  3.5    0.00000  0.15543 -0.04601 -0.00000 -0.00000  0.21082
  3.5  4.5    0.53625  0.03359  0.05519 -0.22916 -0.06621 -0.10157
  3.5  5.5   -0.07283  0.12892 -0.15008  0.16325 -0.26824 -0.18257
  4.5  2.5   -0.21231  0.02614 -0.12662 -0.24400  0.21410 -0.19670
  4.5  3.5    0.53625 -0.03359 -0.05519 -0.22916 -0.06621  0.10157
  4.5  4.5    0.00000  0.32707 -0.16440 -0.00000 -0.00000  0.14865
  4.5  5.5   -0.26928 -0.21941  0.02937 -0.32424 -0.15250 -0.29129
  5.5  3.5    0.07283  0.12892 -0.15008 -0.16325  0.26824 -0.18257
  5.5  4.5   -0.26928  0.21941 -0.02937 -0.32424 -0.15250  0.29129
  5.5  5.5   -0.00000 -0.43094 -0.15184  0.00000  0.00000 -0.03473
  5.5  7.5   -0.02002  0.33140 -0.33209 -0.04437 -0.59363 -0.36140
  7.5  5.5    0.02002  0.33140 -0.33209  0.04437  0.59363 -0.36140
  7.5  7.5    0.00000  0.41670  0.78017 -0.00000  0.00000 -0.26342


               I=   3.0

              0.61062  1.47461  2.58967  3.25749  3.59273  3.93534  4.16265  4.97516
  Jp   Jn 					    T=1
  1.5  1.5    0.14017 -0.06986 -0.21904  0.15814  0.00000  0.28423 -0.03580 -0.25157
  1.5  2.5   -0.08255  0.38492 -0.03231  0.25257 -0.15256 -0.38644 -0.13524 -0.00513
  1.5  3.5    0.05442  0.17368 -0.51819  0.21265  0.19125  0.14540  0.01620  0.19296
  1.5  4.5    0.04561 -0.08899 -0.07801  0.11504  0.05671 -0.05141  0.10130  0.21123
  2.5  1.5    0.08255 -0.38492  0.03231 -0.25257 -0.15256  0.38644  0.13524  0.00513
  2.5  2.5   -0.41458 -0.16042  0.32610  0.41519 -0.00000  0.11354  0.31677  0.25496
  2.5  3.5    0.55105  0.15031  0.24230  0.10782  0.48370  0.14376 -0.06502  0.09009
  2.5  4.5   -0.13582  0.00191 -0.02355  0.00440 -0.09340  0.33257 -0.04418  0.21791
  2.5  5.5   -0.06739  0.04593 -0.20351 -0.26931 -0.08789  0.12744  0.04114 -0.22959
  3.5  1.5    0.05442  0.17368 -0.51819  0.21265 -0.19125  0.14540  0.01620  0.19296
  3.5  2.5   -0.55105 -0.15031 -0.24230 -0.10782  0.48370 -0.14376  0.06502 -0.09009
  3.5  3.5    0.28184 -0.69527 -0.20699  0.19937 -0.00000 -0.26224 -0.08948  0.02990
  3.5  4.5    0.08840  0.04957 -0.06265 -0.39495  0.03178 -0.20377  0.16129  0.36885
  3.5  5.5    0.12518  0.06399 -0.04859  0.08317  0.41172 -0.07782  0.56798 -0.25344
  4.5  1.5   -0.04561  0.08899  0.07801 -0.11504  0.05671  0.05141 -0.10130 -0.21123
  4.5  2.5   -0.13582  0.00191 -0.02355  0.00440  0.09340  0.33257 -0.04418  0.21791
  4.5  3.5   -0.08840 -0.04957  0.06265  0.39495  0.03178  0.20377 -0.16129 -0.36885
  4.5  4.5    0.02467  0.04670  0.00644  0.06628 -0.00000  0.14770  0.12564  0.11001
  4.5  5.5   -0.03532 -0.12667 -0.09850  0.07607 -0.07699 -0.14261 -0.10383 -0.10127
  4.5  7.5   -0.01042  0.03017  0.02102 -0.04330 -0.02648  0.07793 -0.04552 -0.05970
  5.5  2.5    0.06739 -0.04593  0.20351  0.26931 -0.08789 -0.12744 -0.04114  0.22959
  5.5  3.5    0.12518  0.06399 -0.04859  0.08317 -0.41172 -0.07782  0.56798 -0.25344
  5.5  4.5    0.03532  0.12667  0.09850 -0.07607 -0.07699  0.14261  0.10382  0.10127
  5.5  5.5    0.02518 -0.11198 -0.12562 -0.05646  0.00000 -0.14638  0.10764  0.20572
  5.5  7.5   -0.02327 -0.03322 -0.02577 -0.02320 -0.09678 -0.04963 -0.17710 -0.04136
  7.5  4.5    0.01042 -0.03017 -0.02102  0.04330 -0.02648 -0.07793  0.04552  0.05970
  7.5  5.5   -0.02327 -0.03322 -0.02577 -0.02320  0.09678 -0.04963 -0.17710 -0.04136
  7.5  7.5   -0.00603 -0.01170 -0.01302 -0.01556 -0.00000 -0.01184 -0.06290 -0.06618





              5.00816  5.09356  5.47139  6.22165  6.24877  6.65127  6.84199  7.04195
  Jp   Jn 	T=1	 T=1			    T=1	     T=1      T=1
  1.5  1.5   -0.00000  0.00000  0.67130 -0.05776 -0.00000 -0.00000 -0.00000 -0.07258
  1.5  2.5    0.59297  0.02602  0.11405 -0.15471 -0.22999 -0.14624  0.09469 -0.03282
  1.5  3.5    0.20255 -0.45972 -0.10273  0.11438  0.19908  0.18251  0.28404  0.11523
  1.5  4.5    0.04129 -0.02285 -0.25967 -0.32949  0.34213  0.21411 -0.10899 -0.30520
  2.5  1.5    0.59297  0.02602 -0.11405  0.15471 -0.22999 -0.14624  0.09469  0.03282
  2.5  2.5    0.00000  0.00000  0.03945 -0.03549 -0.00000  0.00000  0.00000  0.22304
  2.5  3.5   -0.06921  0.14179 -0.05004 -0.05685 -0.18742 -0.16241  0.26677  0.08419
  2.5  4.5   -0.21905 -0.29578  0.16995 -0.23430  0.01448 -0.44154  0.13854 -0.02978
  2.5  5.5   -0.12542 -0.38497 -0.19097 -0.23090 -0.41855  0.19297 -0.12807  0.05443
  3.5  1.5   -0.20255  0.45972 -0.10273  0.11439 -0.19908 -0.18251 -0.28404  0.11524
  3.5  2.5   -0.06921  0.14179  0.05004  0.05685 -0.18742 -0.16241  0.26677 -0.08419
  3.5  3.5    0.00000  0.00000  0.01238 -0.14689 -0.00000  0.00000  0.00000  0.07447
  3.5  4.5   -0.10565  0.14503  0.18647 -0.05576 -0.23717  0.36585  0.26809  0.17914
  3.5  5.5    0.13675 -0.09229  0.03715 -0.04641 -0.09155 -0.04288 -0.42324 -0.03623
  4.5  1.5    0.04129 -0.02285  0.25967  0.32948  0.34214  0.21411 -0.10899  0.30520
  4.5  2.5    0.21905  0.29578  0.16995 -0.23430 -0.01449  0.44154 -0.13854 -0.02978
  4.5  3.5   -0.10565  0.14503 -0.18647  0.05577 -0.23717  0.36585  0.26809 -0.17914
  4.5  4.5    0.00000 -0.00000 -0.29227  0.49392  0.00000 -0.00000  0.00000  0.00540
  4.5  5.5   -0.01657  0.01477 -0.05043  0.06314 -0.10298  0.04156 -0.17340  0.36311
  4.5  7.5   -0.06854 -0.02936 -0.07180  0.04363 -0.06575  0.00691 -0.03166 -0.07416
  5.5  2.5   -0.12542 -0.38497  0.19097  0.23091 -0.41854  0.19296 -0.12807 -0.05443
  5.5  3.5   -0.13675  0.09229  0.03715 -0.04641  0.09155  0.04288  0.42324 -0.03623
  5.5  4.5   -0.01657  0.01477  0.05043 -0.06314 -0.10298  0.04156 -0.17340 -0.36311
  5.5  5.5    0.00000 -0.00000  0.22915  0.42770  0.00000 -0.00000 -0.00000 -0.44815
  5.5  7.5    0.04817  0.03216 -0.04651  0.01658  0.01840  0.05857  0.09819 -0.19034
  7.5  4.5   -0.06854 -0.02936  0.07180 -0.04363 -0.06575  0.00691 -0.03165  0.07416
  7.5  5.5   -0.04817 -0.03216 -0.04651  0.01658 -0.01840 -0.05857 -0.09819 -0.19034
  7.5  7.5   -0.00000 -0.00000  0.00192  0.10017  0.00000 -0.00000 -0.00000 -0.29619

              7.33781  7.84900  8.35355  8.35592  8.52660  9.04676  9.92548  9.98846
  Jp   Jn 	T=1	 T=1	  T=2	   T=1		     T=1      T=2
  1.5  1.5   -0.00000 -0.00000  0.13982 -0.00000  0.02610 -0.00000  0.33461  0.12721
  1.5  2.5   -0.15159  0.01387 -0.21754  0.09320 -0.04072 -0.09653 -0.04385  0.00865
  1.5  3.5    0.23204 -0.03850  0.03696  0.00685  0.01996 -0.01949 -0.00127 -0.04030
  1.5  4.5   -0.43313  0.22690  0.22113  0.24921  0.13263 -0.13399  0.16019  0.08949
  2.5  1.5   -0.15159  0.01387  0.21756  0.09315  0.04071 -0.09653  0.04385 -0.00865
  2.5  2.5    0.00000 -0.00000 -0.26956  0.00000  0.05576 -0.00000  0.38876  0.01084
  2.5  3.5   -0.03694  0.31400 -0.15633  0.04683  0.04501 -0.04552  0.13723 -0.00161
  2.5  4.5   -0.20272 -0.13989 -0.13237  0.25388 -0.08298  0.02962 -0.25449 -0.07952
  2.5  5.5   -0.14900  0.20739 -0.38836 -0.08970 -0.00881  0.02917  0.21232  0.06849
  3.5  1.5   -0.23204  0.03850  0.03696 -0.00686  0.01996  0.01949 -0.00127 -0.04030
  3.5  2.5   -0.03694  0.31400  0.15634  0.04680 -0.04501 -0.04552 -0.13723  0.00161
  3.5  3.5    0.00000 -0.00000 -0.34240  0.00000 -0.15645  0.00000 -0.25717 -0.05416
  3.5  4.5   -0.14547 -0.34030  0.01120  0.22381 -0.01645  0.00261  0.10536  0.02082
  3.5  5.5   -0.07320 -0.23431  0.01775  0.02833 -0.06139  0.13159 -0.09533 -0.11789
  4.5  1.5   -0.43313  0.22690 -0.22107  0.24926 -0.13263 -0.13399 -0.16019 -0.08949
  4.5  2.5    0.20272  0.13989 -0.13243 -0.25385 -0.08298 -0.02962 -0.25449 -0.07952
  4.5  3.5   -0.14547 -0.34030 -0.01115  0.22382  0.01645  0.00261 -0.10536 -0.02082
  4.5  4.5   -0.00000 -0.00000 -0.15595  0.00000 -0.34843  0.00000 -0.01109  0.13531
  4.5  5.5    0.37350  0.19804  0.08882  0.51243  0.21614 -0.03200  0.16887  0.04320
  4.5  7.5    0.01049  0.08627 -0.10854 -0.18614  0.45453 -0.47908 -0.09113 -0.29941
  5.5  2.5   -0.14900  0.20739  0.38834 -0.08979  0.00881  0.02917 -0.21232 -0.06849
  5.5  3.5    0.07320  0.23431  0.01774 -0.02833 -0.06139 -0.13159 -0.09533 -0.11789
  5.5  4.5    0.37350  0.19804 -0.08870  0.51245 -0.21615 -0.03200 -0.16887 -0.04320
  5.5  5.5    0.00000  0.00000 -0.34977  0.00000  0.26210 -0.00000  0.16027 -0.11323
  5.5  7.5   -0.06915  0.26133  0.03430 -0.07950 -0.31756  0.46977  0.33001 -0.32917
  7.5  4.5    0.01049  0.08627  0.10850 -0.18617 -0.45453 -0.47908  0.09113  0.29941
  7.5  5.5    0.06915 -0.26133  0.03432  0.07949 -0.31756 -0.46977  0.33001 -0.32917
  7.5  7.5   -0.00000  0.00000 -0.14357  0.00000  0.08924  0.00000 -0.02448  0.69267


             10.53664 10.73915 10.86846 12.57167
  Jp   Jn 	T=2	 T=1	  T=2	   T=2
  1.5  1.5    0.11234  0.00000  0.36998  0.00036
  1.5  2.5   -0.02976 -0.00484  0.15047 -0.00016
  1.5  3.5    0.13734  0.04102 -0.17959 -0.05543
  1.5  4.5   -0.08564 -0.02492  0.18071  0.06233
  2.5  1.5    0.02976 -0.00484 -0.15047  0.00016
  2.5  2.5    0.21407  0.00000 -0.09647 -0.10348
  2.5  3.5   -0.06879 -0.06514 -0.08684  0.00350
  2.5  4.5   -0.36524  0.12431 -0.00201 -0.08578
  2.5  5.5    0.01572 -0.15940  0.02685  0.11990
  3.5  1.5    0.13734 -0.04102 -0.17959 -0.05543
  3.5  2.5    0.06879 -0.06514  0.08684 -0.00350
  3.5  3.5    0.16060  0.00000  0.07950 -0.08208
  3.5  4.5    0.05287  0.13325  0.09727 -0.17909
  3.5  5.5   -0.15072  0.18851 -0.06872 -0.13680
  4.5  1.5    0.08564 -0.02492 -0.18071 -0.06233
  4.5  2.5   -0.36524 -0.12431 -0.00201 -0.08578
  4.5  3.5   -0.05287  0.13325 -0.09727  0.17909
  4.5  4.5   -0.15136  0.00000  0.64995 -0.06454
  4.5  5.5   -0.44484  0.09404  0.02065 -0.06463
  4.5  7.5    0.12339  0.46545  0.21543 -0.30731
  5.5  2.5   -0.01572 -0.15940 -0.02685 -0.11990
  5.5  3.5   -0.15072 -0.18851 -0.06872 -0.13680
  5.5  4.5    0.44484  0.09404 -0.02065  0.06463
  5.5  5.5   -0.26091 -0.00000 -0.16855  0.36086
  5.5  7.5   -0.08510  0.41688 -0.11002 -0.29038
  7.5  4.5   -0.12339  0.46545 -0.21543  0.30731
  7.5  5.5   -0.08510 -0.41688 -0.11002 -0.29038
  7.5  7.5   -0.04615 -0.00000 -0.24241 -0.56861

































               I=   4.0

              1.87109  2.22250  2.96999  3.42580  3.54058  4.22401  4.77886  4.82644
  Jp   Jn 		 T=1	  T=1	   T=1				       T=1
  1.5  2.5   -0.35904 -0.02415  0.06998 -0.01688  0.08460 -0.08436  0.39146 -0.34947
  1.5  3.5    0.38512 -0.16622 -0.15275  0.27034 -0.29086  0.10852  0.22965  0.23169
  1.5  4.5    0.00796  0.00486 -0.07065  0.06595 -0.00503  0.08730 -0.29614  0.12915
  1.5  5.5    0.04843 -0.06819 -0.06040  0.09118 -0.06535 -0.10609  0.35394  0.15640
  2.5  1.5   -0.35904  0.02415 -0.06998  0.01688  0.08460 -0.08436  0.39146  0.34947
  2.5  2.5   -0.00000 -0.03317  0.41643 -0.16599 -0.00000  0.00000  0.00000  0.56444
  2.5  3.5    0.37767  0.51679  0.19874  0.18733  0.23092 -0.04983  0.05295  0.01013
  2.5  4.5    0.00434 -0.15821  0.17214  0.00301  0.00047 -0.52064 -0.10891  0.11557
  2.5  5.5    0.02518 -0.24891  0.00237  0.19191 -0.41594 -0.30985 -0.13110  0.02762
  3.5  1.5   -0.38511 -0.16622 -0.15275  0.27033  0.29086 -0.10852 -0.22965  0.23169
  3.5  2.5    0.37767 -0.51679 -0.19874 -0.18733  0.23092 -0.04983  0.05295 -0.01013
  3.5  3.5   -0.00000  0.33228 -0.70042 -0.27982 -0.00000 -0.00000  0.00000  0.24923
  3.5  4.5    0.01966 -0.06300 -0.14297  0.32858 -0.25075  0.23492 -0.00248 -0.22608
  3.5  5.5    0.27259  0.18756  0.03053  0.38598  0.25750 -0.16071  0.06511  0.10603
  3.5  7.5    0.00744  0.11219  0.09189 -0.11623  0.21595  0.06771 -0.14757 -0.09716
  4.5  1.5    0.00796 -0.00486  0.07065 -0.06595 -0.00503  0.08730 -0.29614 -0.12915
  4.5  2.5   -0.00434 -0.15821  0.17214  0.00301 -0.00047  0.52064  0.10891  0.11557
  4.5  3.5    0.01966  0.06300  0.14297 -0.32858 -0.25075  0.23492 -0.00247  0.22608
  4.5  4.5    0.00000  0.06405  0.06521  0.04207  0.00000 -0.00000  0.00000  0.05380
  4.5  5.5   -0.02072  0.01049 -0.10031 -0.07106 -0.00814  0.06981 -0.10362  0.02114
  4.5  7.5   -0.02723 -0.02758  0.06009 -0.04341 -0.02606 -0.04680 -0.10990  0.00207
  5.5  1.5   -0.04843 -0.06819 -0.06040  0.09118  0.06535  0.10609 -0.35394  0.15640
  5.5  2.5    0.02518  0.24891 -0.00237 -0.19191 -0.41594 -0.30985 -0.13110 -0.02762
  5.5  3.5   -0.27259  0.18756  0.03053  0.38598 -0.25750  0.16071 -0.06511  0.10603
  5.5  4.5   -0.02072 -0.01049  0.10031  0.07106 -0.00814  0.06981 -0.10362 -0.02114
  5.5  5.5    0.00000  0.04193 -0.18069  0.10552  0.00000 -0.00000 -0.00000  0.00751
  5.5  7.5   -0.03403 -0.04191 -0.00697 -0.07112 -0.03251 -0.00299  0.01887 -0.06630
  7.5  3.5   -0.00744  0.11219  0.09189 -0.11623 -0.21595 -0.06771  0.14757 -0.09716
  7.5  4.5   -0.02723  0.02758 -0.06009  0.04341 -0.02606 -0.04680 -0.10990 -0.00206
  7.5  5.5    0.03403 -0.04191 -0.00697 -0.07112  0.03251  0.00299 -0.01887 -0.06630
  7.5  7.5   -0.00000  0.00479 -0.00233 -0.02053 -0.00000 -0.00000 -0.00000 -0.02685




























              5.05460  5.41419  5.41673  6.32170  6.42934  6.50678  6.67549  7.23536
  Jp   Jn 	T=1	 T=1		   T=1	    T=1		      T=1
  1.5  2.5   -0.20339 -0.03277  0.09759 -0.27551  0.13584  0.14413  0.22697 -0.06573
  1.5  3.5   -0.39546  0.10342  0.02169  0.16897 -0.15545  0.19346 -0.08453 -0.08976
  1.5  4.5    0.12355  0.13378 -0.30928  0.05693  0.09551  0.23975 -0.13532  0.20371
  1.5  5.5   -0.09998 -0.20808 -0.15531 -0.05557 -0.01271 -0.31442  0.41802  0.30567
  2.5  1.5    0.20339  0.03275  0.09759  0.27551 -0.13584  0.14413 -0.22697 -0.06569
  2.5  2.5    0.22989  0.13894  0.00000 -0.08512  0.38617 -0.00000  0.14193  0.00000
  2.5  3.5   -0.13240 -0.26855  0.15188  0.15455  0.08493 -0.03292 -0.12173  0.00585
  2.5  4.5    0.19915 -0.27354  0.17647  0.03421 -0.31704  0.21355  0.02705 -0.05108
  2.5  5.5    0.00844 -0.30697  0.03686 -0.32899  0.13893 -0.17634 -0.33052 -0.00602
  3.5  1.5   -0.39546  0.10342 -0.02167  0.16897 -0.15545 -0.19346 -0.08453  0.08975
  3.5  2.5    0.13240  0.26852  0.15193 -0.15455 -0.08493 -0.03293  0.12173  0.00585
  3.5  3.5    0.12971 -0.25396 -0.00000 -0.25226  0.01474  0.00000 -0.04130 -0.00000
  3.5  4.5    0.37552  0.01323  0.35919  0.18694  0.13245  0.04807  0.01392  0.07805
  3.5  5.5    0.08366  0.23523 -0.12456 -0.37031 -0.11467 -0.02381  0.09873 -0.05654
  3.5  7.5    0.09041  0.14606  0.40745 -0.14130 -0.41011 -0.14523 -0.13727  0.14400
  4.5  1.5   -0.12355 -0.13373 -0.30930 -0.05693 -0.09551  0.23975  0.13532  0.20376
  4.5  2.5    0.19915 -0.27350 -0.17652  0.03421 -0.31704 -0.21355  0.02705  0.05104
  4.5  3.5   -0.37552 -0.01330  0.35919 -0.18694 -0.13245  0.04807 -0.01392  0.07803
  4.5  4.5   -0.06096  0.01844  0.00000 -0.01886 -0.05638 -0.00000  0.09838  0.00000
  4.5  5.5   -0.07540  0.20978 -0.06233 -0.07165  0.10051 -0.35389 -0.08469 -0.48064
  4.5  7.5   -0.01295 -0.12360  0.00818 -0.03834 -0.12562 -0.24079 -0.06741  0.28259
  5.5  1.5   -0.09998 -0.20811  0.15528 -0.05557 -0.01271  0.31442  0.41803 -0.30564
  5.5  2.5   -0.00844  0.30697  0.03692  0.32899 -0.13893 -0.17634  0.33052 -0.00603
  5.5  3.5    0.08366  0.23521  0.12460 -0.37031 -0.11467  0.02381  0.09873  0.05653
  5.5  4.5    0.07540 -0.20977 -0.06237  0.07165 -0.10051 -0.35389  0.08469 -0.48065
  5.5  5.5    0.18115 -0.07914 -0.00000  0.14756 -0.16377 -0.00000  0.36460 -0.00000
  5.5  7.5   -0.06462 -0.02731 -0.01215  0.09693  0.06317  0.02209 -0.01536 -0.09548
  7.5  3.5    0.09041  0.14613 -0.40742 -0.14130 -0.41011  0.14523 -0.13727 -0.14398
  7.5  4.5    0.01295  0.12360  0.00821  0.03834  0.12562 -0.24080  0.06741  0.28258
  7.5  5.5   -0.06462 -0.02731  0.01214  0.09693  0.06317 -0.02209 -0.01536  0.09548
  7.5  7.5   -0.02822 -0.08722 -0.00000 -0.05258 -0.07273 -0.00000  0.03225 -0.00000






























              7.24116  7.40070  7.66767  8.09522  8.22426  8.32121  8.53112  8.79882
  Jp   Jn 	T=1	 T=1	  T=1	   T=1		     T=2      T=1      T=1
  1.5  2.5    0.30795  0.11903 -0.13116 -0.19088 -0.14195  0.15206  0.06592  0.06957
  1.5  3.5    0.08296  0.08593 -0.14997 -0.17958  0.00207 -0.17429 -0.03478  0.07623
  1.5  4.5    0.35931  0.14535  0.19879 -0.10770 -0.21064  0.09678  0.31613 -0.20409
  1.5  5.5   -0.24737 -0.13114  0.04494 -0.13110 -0.04387 -0.06436  0.28083 -0.07382
  2.5  1.5   -0.30796 -0.11903  0.13116  0.19088 -0.14195  0.15206 -0.06592 -0.06958
  2.5  2.5   -0.03219  0.20710 -0.27512 -0.23888  0.00000 -0.00000 -0.04834  0.05623
  2.5  3.5    0.01412  0.00785 -0.12075 -0.02511 -0.12771 -0.05775  0.05809  0.00980
  2.5  4.5    0.31001 -0.16251 -0.12192  0.11250  0.07612 -0.12862  0.10101  0.19197
  2.5  5.5   -0.10582  0.13833 -0.05898  0.04459 -0.13079  0.18245 -0.02608  0.00340
  3.5  1.5    0.08297  0.08593 -0.14997 -0.17958 -0.00207  0.17429 -0.03478  0.07624
  3.5  2.5   -0.01412 -0.00785  0.12075  0.02511 -0.12771 -0.05775 -0.05809 -0.00980
  3.5  3.5    0.11824  0.00615 -0.04146 -0.13952  0.00000 -0.00000 -0.00195  0.16192
  3.5  4.5   -0.12414  0.01081 -0.11248 -0.18140 -0.02943  0.35014  0.09211  0.11322
  3.5  5.5    0.05275 -0.12260  0.06537  0.17103 -0.06032  0.47344 -0.00469 -0.06121
  3.5  7.5   -0.16649  0.14481 -0.16087 -0.28010 -0.13027 -0.08498  0.15549  0.03843
  4.5  1.5   -0.35929 -0.14535 -0.19879  0.10770 -0.21064  0.09678 -0.31613  0.20409
  4.5  2.5    0.31002 -0.16251 -0.12192  0.11250 -0.07612  0.12862  0.10101  0.19197
  4.5  3.5    0.12415 -0.01081  0.11248  0.18139 -0.02943  0.35014 -0.09211 -0.11322
  4.5  4.5   -0.15504  0.54686  0.43478  0.21687  0.00000 -0.00000  0.13793  0.58414
  4.5  5.5   -0.10712 -0.07119 -0.37382  0.26908 -0.02180  0.00021  0.22607  0.06931
  4.5  7.5   -0.14034  0.13336  0.07867 -0.03553 -0.00026 -0.04844  0.14363 -0.34681
  5.5  1.5   -0.24741 -0.13114  0.04494 -0.13110  0.04387  0.06436  0.28083 -0.07382
  5.5  2.5    0.10582 -0.13833  0.05898 -0.04459 -0.13079  0.18245  0.02608 -0.00340
  5.5  3.5    0.05276 -0.12260  0.06537  0.17103  0.06032 -0.47344 -0.00469 -0.06120
  5.5  4.5    0.10706  0.07118  0.37382 -0.26908 -0.02180  0.00021 -0.22607 -0.06931
  5.5  5.5    0.08204  0.53199 -0.33961  0.27262 -0.00000  0.00000 -0.23132 -0.22774
  5.5  7.5    0.01773  0.06427 -0.06877  0.25429 -0.61024 -0.15333  0.37952 -0.03167
  7.5  3.5   -0.16651  0.14480 -0.16087 -0.28010  0.13027  0.08497  0.15549  0.03843
  7.5  4.5    0.14038 -0.13336 -0.07867  0.03553 -0.00026 -0.04844 -0.14363  0.34680
  7.5  5.5    0.01774  0.06427 -0.06877  0.25429  0.61024  0.15333  0.37951 -0.03168
  7.5  7.5    0.01919  0.19455 -0.05446  0.13688 -0.00000  0.00000 -0.17601 -0.31601






























              8.86878  9.40442 10.21313 11.04012 11.33386 12.78055 16.01887
  Jp   Jn 	T=2	 T=1	  T=2	   T=2	    T=1	     T=2      T=3
  1.5  2.5    0.15445 -0.06834  0.18569  0.25726 -0.01212 -0.03415 -0.08452
  1.5  3.5    0.32044  0.03261 -0.03389  0.12658 -0.02791  0.07992 -0.13214
  1.5  4.5    0.07903 -0.07075 -0.05409  0.31648  0.12739 -0.21651  0.21438
  1.5  5.5   -0.08770  0.01547 -0.27824  0.06814  0.11685 -0.21127  0.17838
  2.5  1.5    0.15445  0.06834  0.18569  0.25726  0.01212 -0.03415  0.08452
  2.5  2.5    0.00000  0.09234  0.00000  0.00000 -0.05897 -0.00000 -0.19102
  2.5  3.5   -0.29276 -0.02860  0.33452  0.19636  0.03001 -0.13691  0.04495
  2.5  4.5   -0.08341 -0.08727 -0.27690  0.17418  0.06489  0.03726 -0.07849
  2.5  5.5    0.11077  0.05306  0.27335 -0.11385 -0.02844 -0.17414  0.17102
  3.5  1.5   -0.32044  0.03261  0.03389 -0.12658 -0.02791 -0.07992 -0.13214
  3.5  2.5   -0.29276  0.02860  0.33452  0.19636 -0.03001 -0.13691 -0.04495
  3.5  3.5    0.00000  0.05128  0.00000  0.00000 -0.05657 -0.00000 -0.21082
  3.5  4.5   -0.25142 -0.00774 -0.19958  0.12511  0.06414  0.04430 -0.18993
  3.5  5.5    0.16459  0.07044 -0.13497 -0.10283 -0.09009  0.16239 -0.11459
  3.5  7.5    0.37865  0.14177 -0.11177 -0.04418  0.02293 -0.19263  0.14213
  4.5  1.5    0.07903  0.07076 -0.05409  0.31648 -0.12739 -0.21651 -0.21438
  4.5  2.5    0.08341 -0.08727  0.27690 -0.17418  0.06489 -0.03726 -0.07849
  4.5  3.5   -0.25142  0.00774 -0.19958  0.12511 -0.06414  0.04430  0.18993
  4.5  4.5    0.00000 -0.14511 -0.00000  0.00000  0.14255 -0.00000 -0.09450
  4.5  5.5    0.02620 -0.30084 -0.13718  0.31699  0.18848 -0.05729  0.04009
  4.5  7.5    0.08417 -0.33555  0.13376  0.27346 -0.15354  0.49427 -0.36673
  5.5  1.5    0.08770  0.01547  0.27824 -0.06814  0.11685  0.21127  0.17838
  5.5  2.5    0.11077 -0.05306  0.27335 -0.11385  0.02844 -0.17414 -0.17102
  5.5  3.5   -0.16459  0.07044  0.13497  0.10283 -0.09009 -0.16239 -0.11459
  5.5  4.5    0.02620  0.30084 -0.13718  0.31699 -0.18848 -0.05729 -0.04009
  5.5  5.5   -0.00000 -0.07506  0.00000  0.00000 -0.22963 -0.00000  0.30109
  5.5  7.5   -0.11464  0.42642 -0.11610 -0.16640 -0.21577  0.19353 -0.15145
  7.5  3.5   -0.37865  0.14177  0.11177  0.04418  0.02293  0.19263  0.14213
  7.5  4.5    0.08417  0.33555  0.13376  0.27346  0.15354  0.49427  0.36673
  7.5  5.5    0.11464  0.42641  0.11610  0.16640 -0.21577 -0.19353 -0.15145
  7.5  7.5   -0.00000  0.31240 -0.00000 -0.00000  0.78103  0.00000 -0.28805






























               I=   5.0

              0.35479  1.24060  2.70568  3.59271  3.81074  4.30727  4.71871  4.86096
  Jp   Jn 					    T=1			       T=1
  1.5  3.5   -0.02027  0.21163  0.50688 -0.19110  0.17889  0.10633  0.05630  0.29739
  1.5  4.5    0.04334  0.01311 -0.09178 -0.10649 -0.05000 -0.11221 -0.02124  0.00553
  1.5  5.5   -0.06739  0.06745  0.22278  0.02360  0.02078 -0.16490 -0.05981  0.20274
  2.5  2.5    0.61472  0.14958  0.26176  0.22834 -0.00000 -0.33246 -0.22741  0.00000
  2.5  3.5    0.40398 -0.40254 -0.02342 -0.11253  0.50830  0.10539 -0.05848 -0.12165
  2.5  4.5    0.07518  0.21161 -0.08549  0.16442  0.16966 -0.32217  0.23874  0.16489
  2.5  5.5   -0.00293  0.25003 -0.09703 -0.19143 -0.16941  0.17339 -0.35361  0.45863
  2.5  7.5    0.00404  0.01236 -0.06503 -0.12572  0.04855  0.19669  0.24233  0.02476
  3.5  1.5   -0.02027  0.21163  0.50688 -0.19110 -0.17889  0.10633  0.05630 -0.29739
  3.5  2.5   -0.40398  0.40254  0.02342  0.11253  0.50830 -0.10539  0.05848 -0.12165
  3.5  3.5   -0.44774 -0.54814  0.30338  0.03311 -0.00000 -0.29944 -0.16936  0.00000
  3.5  4.5   -0.11478  0.09349 -0.25940 -0.25263 -0.22290 -0.27982 -0.14789 -0.10500
  3.5  5.5    0.13065 -0.03223  0.04293 -0.48627  0.29477 -0.18808  0.19248  0.10509
  3.5  7.5   -0.00716 -0.03027 -0.05339  0.05983  0.02120 -0.01651  0.35766 -0.30093
  4.5  1.5   -0.04334 -0.01311  0.09178  0.10649 -0.05000  0.11221  0.02124  0.00553
  4.5  2.5    0.07518  0.21161 -0.08549  0.16442 -0.16966 -0.32217  0.23874 -0.16489
  4.5  3.5    0.11478 -0.09349  0.25940  0.25263 -0.22290  0.27982  0.14789 -0.10500
  4.5  4.5    0.05724 -0.05158 -0.03987 -0.03973  0.00000 -0.01115 -0.08245  0.00000
  4.5  5.5   -0.03061  0.01187  0.07711 -0.10069 -0.08504  0.08946  0.13305 -0.06859
  4.5  7.5    0.00553  0.02557 -0.02772  0.03662 -0.03640  0.11461  0.01699  0.01066
  5.5  1.5   -0.06739  0.06745  0.22278  0.02360 -0.02078 -0.16490 -0.05981 -0.20274
  5.5  2.5    0.00293 -0.25003  0.09703  0.19143 -0.16941 -0.17339  0.35361  0.45863
  5.5  3.5    0.13065 -0.03223  0.04293 -0.48627 -0.29477 -0.18808  0.19248 -0.10509
  5.5  4.5    0.03061 -0.01187 -0.07711  0.10069 -0.08504 -0.08946 -0.13305 -0.06859
  5.5  5.5   -0.06561 -0.09609 -0.02776 -0.15164  0.00000 -0.19384 -0.01306  0.00000
  5.5  7.5    0.00730  0.04110 -0.05795  0.06928 -0.03572  0.10309  0.00652  0.00639
  7.5  2.5   -0.00404 -0.01236  0.06503  0.12572  0.04855 -0.19669 -0.24233  0.02476
  7.5  3.5   -0.00716 -0.03027 -0.05339  0.05983 -0.02120 -0.01651  0.35766  0.30093
  7.5  4.5   -0.00553 -0.02557  0.02772 -0.03662 -0.03640 -0.11461 -0.01699  0.01066
  7.5  5.5    0.00730  0.04110 -0.05795  0.06928  0.03572  0.10309  0.00652 -0.00639
  7.5  7.5    0.00392 -0.03068 -0.00215 -0.02816  0.00000  0.03456 -0.01066  0.00000




























              5.48640  5.58672  5.96770  6.22922  6.37499  6.52100  6.79810  7.15703
  Jp   Jn 		 T=1	  T=1			     T=1      T=1      T=1
  1.5  3.5    0.08277  0.28063  0.32914 -0.07322 -0.00000 -0.25086  0.08816 -0.17144
  1.5  4.5   -0.27077 -0.09741 -0.01511 -0.05142 -0.42100  0.09121 -0.14873 -0.01011
  1.5  5.5    0.04308  0.20147 -0.14719  0.10418 -0.38812 -0.04330  0.28122 -0.12517
  2.5  2.5   -0.19292 -0.00000 -0.00000  0.09112  0.10789  0.00000  0.00000 -0.00000
  2.5  3.5    0.18015 -0.12067  0.20526 -0.06379 -0.04564  0.01485  0.12419  0.35454
  2.5  4.5    0.34384 -0.29061 -0.39640 -0.01992  0.08067 -0.05749  0.30501 -0.07359
  2.5  5.5    0.10710 -0.29684  0.14784  0.25457  0.13123  0.03699 -0.07997  0.21564
  2.5  7.5    0.23214 -0.23868  0.00048  0.14232 -0.21669 -0.49586 -0.25254 -0.11934
  3.5  1.5    0.08277 -0.28063 -0.32914 -0.07322 -0.00000  0.25086 -0.08816  0.17144
  3.5  2.5   -0.18015 -0.12068  0.20526  0.06379  0.04564  0.01485  0.12419  0.35453
  3.5  3.5    0.05874  0.00000 -0.00000  0.17815  0.12306  0.00000 -0.00000 -0.00000
  3.5  4.5   -0.03708 -0.28143  0.35487 -0.11113  0.01907  0.05592  0.38969 -0.16081
  3.5  5.5   -0.06768 -0.15822  0.05839  0.07909  0.07573  0.32925 -0.21555 -0.42356
  3.5  7.5   -0.21862 -0.13716  0.02270  0.31399  0.08404 -0.21492  0.04001 -0.18746
  4.5  1.5    0.27077 -0.09741 -0.01511  0.05142  0.42100  0.09121 -0.14873 -0.01011
  4.5  2.5    0.34384  0.29061  0.39640 -0.01992  0.08067  0.05749 -0.30502  0.07360
  4.5  3.5    0.03708 -0.28143  0.35487  0.11113 -0.01907  0.05592  0.38969 -0.16081
  4.5  4.5   -0.06129 -0.00000 -0.00000  0.43995  0.03718  0.00000  0.00000  0.00000
  4.5  5.5   -0.21628  0.03018  0.10619 -0.26588  0.22216  0.03828 -0.02549 -0.07811
  4.5  7.5    0.03077 -0.05573  0.03024  0.07536 -0.10052 -0.04999 -0.10046  0.11282
  5.5  1.5    0.04308 -0.20147  0.14719  0.10418 -0.38812  0.04330 -0.28122  0.12517
  5.5  2.5   -0.10710 -0.29684  0.14784 -0.25457 -0.13123  0.03699 -0.07997  0.21564
  5.5  3.5   -0.06768  0.15822 -0.05839  0.07909  0.07573 -0.32925  0.21555  0.42355
  5.5  4.5    0.21628  0.03018  0.10619  0.26588 -0.22216  0.03828 -0.02549 -0.07812
  5.5  5.5    0.37823  0.00000  0.00000 -0.20676 -0.00454 -0.00000 -0.00000  0.00000
  5.5  7.5   -0.04000 -0.00111 -0.08126 -0.24279 -0.11178 -0.12009  0.04156  0.06130
  7.5  2.5   -0.23214 -0.23868  0.00048 -0.14232  0.21670 -0.49586 -0.25254 -0.11933
  7.5  3.5   -0.21862  0.13716 -0.02270  0.31399  0.08404  0.21492 -0.04001  0.18746
  7.5  4.5   -0.03077 -0.05573  0.03024 -0.07536  0.10052 -0.04999 -0.10046  0.11282
  7.5  5.5   -0.04000  0.00111  0.08126 -0.24279 -0.11178  0.12009 -0.04156 -0.06129
  7.5  7.5    0.10125  0.00000 -0.00000  0.04293 -0.01721 -0.00000 -0.00000  0.00000






























              7.15808  7.29884  7.63386  7.82899  8.00607  8.25500  8.53530  8.83524
  Jp   Jn 			  T=1	   T=1	    T=1	     T=1      T=2
  1.5  3.5   -0.04629  0.05503  0.03806 -0.28804  0.03348 -0.08026  0.03212 -0.08530
  1.5  4.5   -0.01536  0.29163 -0.09007 -0.32610 -0.54535 -0.03736  0.14399 -0.08557
  1.5  5.5    0.20241 -0.14631 -0.26443  0.31735 -0.27167  0.23432 -0.15547  0.16304
  2.5  2.5   -0.08968 -0.10054  0.00000  0.00000 -0.00000  0.00000  0.41410 -0.00031
  2.5  3.5    0.03396  0.04146 -0.01357  0.07886 -0.10050  0.09569 -0.04184  0.02234
  2.5  4.5    0.04013  0.10847  0.10255 -0.23358  0.11042 -0.02264  0.00296 -0.04759
  2.5  5.5    0.06579  0.16435 -0.14955  0.00039  0.11014  0.15238  0.13093  0.14146
  2.5  7.5   -0.18203 -0.24197  0.10033  0.26755 -0.10130 -0.04865  0.37119 -0.04856
  3.5  1.5   -0.04629  0.05503 -0.03806  0.28804 -0.03348  0.08026  0.03212 -0.08530
  3.5  2.5   -0.03397 -0.04146 -0.01357  0.07886 -0.10050  0.09569  0.04184 -0.02234
  3.5  3.5   -0.10262  0.06673 -0.00000  0.00000  0.00000  0.00000  0.35377 -0.00734
  3.5  4.5   -0.08765 -0.17476  0.08459  0.09111 -0.11045 -0.12639  0.11152 -0.05071
  3.5  5.5   -0.01926 -0.01073  0.02305  0.09356 -0.00369  0.05227 -0.16736  0.06897
  3.5  7.5    0.09853  0.12072 -0.37528 -0.20151  0.11354  0.20029  0.11905  0.18166
  4.5  1.5    0.01536 -0.29163 -0.09007 -0.32610 -0.54535 -0.03736 -0.14399  0.08557
  4.5  2.5    0.04013  0.10847 -0.10255  0.23358 -0.11042  0.02264  0.00296 -0.04759
  4.5  3.5    0.08766  0.17476  0.08459  0.09111 -0.11045 -0.12639 -0.11152  0.05071
  4.5  4.5    0.53932 -0.37309 -0.00000 -0.00000 -0.00000 -0.00000 -0.06633 -0.40096
  4.5  5.5    0.25339 -0.01321  0.23971 -0.07322  0.08081  0.54686  0.19265 -0.06608
  4.5  7.5    0.10216  0.29541 -0.19190 -0.10201 -0.03421  0.10521  0.03433 -0.32261
  5.5  1.5    0.20240 -0.14631  0.26443 -0.31735  0.27167 -0.23432 -0.15547  0.16304
  5.5  2.5   -0.06580 -0.16435 -0.14954  0.00039  0.11014  0.15238 -0.13093 -0.14146
  5.5  3.5   -0.01928 -0.01073 -0.02305 -0.09356  0.00369 -0.05227 -0.16736  0.06897
  5.5  4.5   -0.25338  0.01321  0.23971 -0.07322  0.08081  0.54686 -0.19265  0.06608
  5.5  5.5    0.45483  0.21569 -0.00000  0.00000 -0.00000  0.00000  0.20886 -0.05354
  5.5  7.5    0.22544 -0.19858  0.36685 -0.06477 -0.22401  0.18179  0.17170  0.19228
  7.5  2.5    0.18204  0.24197  0.10033  0.26755 -0.10130 -0.04865 -0.37119  0.04855
  7.5  3.5    0.09852  0.12072  0.37528  0.20151 -0.11354 -0.20029  0.11905  0.18166
  7.5  4.5   -0.10216 -0.29541 -0.19190 -0.10201 -0.03421  0.10521 -0.03433  0.32261
  7.5  5.5    0.22544 -0.19859 -0.36685  0.06477  0.22401 -0.18179  0.17171  0.19228
  7.5  7.5    0.17346  0.19609 -0.00000 -0.00000  0.00000 -0.00000  0.07287  0.57637






























              9.02513  9.47379 10.26945 10.45185 10.86211 12.16490 13.45567
  Jp   Jn 	T=2	 T=1	  T=2	   T=1	    T=2      T=2      T=2
  1.5  3.5    0.15756  0.01384  0.05647  0.01452  0.29778 -0.02117  0.06368
  1.5  4.5   -0.13345  0.09625 -0.10304 -0.18626  0.16004 -0.20850  0.03308
  1.5  5.5   -0.04838  0.01516  0.27681 -0.00343 -0.23099 -0.00531 -0.03356
  2.5  2.5    0.10046 -0.00000 -0.10971 -0.00000 -0.18597  0.11384 -0.01930
  2.5  3.5   -0.00753  0.01295  0.28313 -0.05450  0.13732 -0.05800  0.02929
  2.5  4.5   -0.27149  0.15123  0.09538 -0.00545  0.15513 -0.04597  0.06834
  2.5  5.5   -0.18019 -0.17174  0.11659 -0.09755  0.00927 -0.07048 -0.15231
  2.5  7.5   -0.03709  0.13349 -0.04485 -0.06378 -0.14733 -0.04310  0.05014
  3.5  1.5    0.15756 -0.01384  0.05647 -0.01452  0.29778 -0.02117  0.06368
  3.5  2.5    0.00753  0.01295 -0.28313 -0.05450 -0.13732  0.05800 -0.02929
  3.5  3.5   -0.26269 -0.00000  0.01858 -0.00000  0.11175  0.12028 -0.02756
  3.5  4.5    0.24221  0.05888  0.26823  0.07880  0.10084  0.10410  0.16692
  3.5  5.5   -0.16865 -0.09830 -0.17442  0.13293 -0.08586  0.20403 -0.11608
  3.5  7.5    0.23386 -0.26473  0.22139 -0.04691  0.12222 -0.01993 -0.14306
  4.5  1.5    0.13345  0.09625  0.10304 -0.18626 -0.16004  0.20850 -0.03308
  4.5  2.5   -0.27149 -0.15123  0.09538  0.00545  0.15513 -0.04597  0.06834
  4.5  3.5   -0.24221  0.05888 -0.26823  0.07881 -0.10084 -0.10410 -0.16692
  4.5  4.5   -0.03345 -0.00000 -0.21164  0.00000  0.27120 -0.11362  0.24018
  4.5  5.5   -0.21623  0.27620  0.20174 -0.15154 -0.23239 -0.14515  0.14806
  4.5  7.5    0.02761  0.27405  0.11310  0.57849 -0.13656  0.47408  0.08452
  5.5  1.5   -0.04838 -0.01516  0.27681  0.00343 -0.23099 -0.00531 -0.03356
  5.5  2.5    0.18019 -0.17174 -0.11659 -0.09755 -0.00927  0.07048  0.15231
  5.5  3.5   -0.16865  0.09830 -0.17442 -0.13293 -0.08586  0.20403 -0.11608
  5.5  4.5    0.21623  0.27620 -0.20174 -0.15154  0.23239  0.14515 -0.14806
  5.5  5.5    0.43951  0.00000 -0.26790  0.00000 -0.20372 -0.17681 -0.31864
  5.5  7.5   -0.13134 -0.43053 -0.05569  0.25458  0.28526  0.31685 -0.21807
  7.5  2.5    0.03709  0.13349  0.04485 -0.06378  0.14733  0.04310 -0.05014
  7.5  3.5    0.23386  0.26473  0.22139  0.04691  0.12222 -0.01993 -0.14306
  7.5  4.5   -0.02761  0.27405 -0.11310  0.57849  0.13656 -0.47408 -0.08452
  7.5  5.5   -0.13134  0.43053 -0.05569 -0.25458  0.28526  0.31685 -0.21807
  7.5  7.5    0.09114 -0.00000 -0.25399 -0.00000 -0.01223  0.13326  0.69841






























               I=   6.0

              0.90214  3.15752  3.80263  4.17499  4.50368  4.62067  5.04597  5.58321
  Jp   Jn 		 T=1	  T=1			     T=1
  1.5  4.5   -0.03207  0.04530 -0.07780  0.13736  0.04049  0.12368  0.28239 -0.29163
  1.5  5.5   -0.07587  0.08942  0.07946 -0.11363  0.30347  0.00911  0.32182 -0.04974
  1.5  7.5   -0.01352 -0.03859  0.02013 -0.01987  0.02198 -0.02792 -0.10923 -0.03725
  2.5  3.5    0.60971 -0.05637 -0.43623  0.00446 -0.05823 -0.06003 -0.05478 -0.10658
  2.5  4.5    0.20725 -0.05523 -0.01927  0.17366  0.26382  0.23288  0.34954  0.00655
  2.5  5.5   -0.16169 -0.30023  0.25823  0.33306  0.25740  0.10189 -0.23056 -0.25926
  2.5  7.5    0.03763 -0.10265 -0.05441  0.14624  0.02483  0.06391 -0.20823 -0.33220
  3.5  2.5    0.60971  0.05637  0.43623  0.00446 -0.05823  0.06003 -0.05478 -0.10658
  3.5  3.5   -0.00000  0.83433  0.04713 -0.00000  0.00000  0.27931  0.00000  0.00000
  3.5  4.5   -0.10321 -0.05554  0.23482  0.42350 -0.38390  0.37410  0.18787  0.06028
  3.5  5.5    0.16239 -0.14442 -0.30659  0.34594  0.13623  0.44717 -0.09948  0.35637
  3.5  7.5    0.08124  0.03913 -0.23312 -0.05575 -0.29227 -0.03333  0.13321 -0.27002
  4.5  1.5   -0.03207 -0.04530  0.07780  0.13736  0.04049 -0.12368  0.28239 -0.29163
  4.5  2.5   -0.20725 -0.05523 -0.01927 -0.17366 -0.26382  0.23288 -0.34954 -0.00655
  4.5  3.5   -0.10321  0.05554 -0.23482  0.42350 -0.38390 -0.37410  0.18787  0.06028
  4.5  4.5   -0.00000 -0.05447 -0.10704  0.00000  0.00000  0.05375 -0.00000  0.00000
  4.5  5.5   -0.07069  0.05962 -0.06939  0.05245 -0.12015  0.05239  0.11492  0.08898
  4.5  7.5    0.00671 -0.03607  0.00052 -0.00449 -0.00899 -0.05114 -0.03847 -0.09104
  5.5  1.5    0.07587  0.08942  0.07946  0.11363 -0.30347  0.00911 -0.32182  0.04974
  5.5  2.5   -0.16169  0.30023 -0.25823  0.33306  0.25740 -0.10189 -0.23056 -0.25926
  5.5  3.5   -0.16239 -0.14442 -0.30659 -0.34594 -0.13623  0.44717  0.09948 -0.35637
  5.5  4.5   -0.07069 -0.05962  0.06939  0.05245 -0.12015 -0.05238  0.11492  0.08898
  5.5  5.5    0.00000  0.05468  0.12058 -0.00000  0.00000  0.19256  0.00000  0.00000
  5.5  7.5   -0.04592 -0.00137  0.06463 -0.02071  0.00658 -0.07302  0.07372  0.04865
  7.5  1.5    0.01352 -0.03859  0.02013  0.01987 -0.02198 -0.02792  0.10923  0.03726
  7.5  2.5    0.03763  0.10265  0.05441  0.14624  0.02483 -0.06391 -0.20823 -0.33220
  7.5  3.5   -0.08124  0.03913 -0.23312  0.05575  0.29227 -0.03333 -0.13321  0.27002
  7.5  4.5    0.00671  0.03607 -0.00052 -0.00449 -0.00899  0.05114 -0.03847 -0.09104
  7.5  5.5    0.04592 -0.00137  0.06463  0.02071 -0.00658 -0.07302 -0.07372 -0.04865
  7.5  7.5   -0.00000  0.01996 -0.02564  0.00000  0.00000  0.04083  0.00000  0.00000





























              5.69715  5.78045  6.24144  6.29912  6.57412  6.70830  6.98965  7.23003
  Jp   Jn 	T=1	 T=1		   T=1	    T=1		      T=1      T=1
  1.5  4.5    0.12046 -0.06713  0.48250 -0.30251  0.24621 -0.13583  0.07869 -0.12460
  1.5  5.5    0.24303  0.14025 -0.16330 -0.40667 -0.01946  0.32960 -0.03748 -0.14776
  1.5  7.5   -0.10099 -0.09770  0.06933  0.10288 -0.00097 -0.33042  0.18811 -0.02263
  2.5  3.5    0.26590 -0.41042  0.01928  0.06812  0.03580  0.11929 -0.03772 -0.06513
  2.5  4.5    0.29405  0.31205 -0.20085  0.29967  0.12945 -0.23865  0.28583 -0.14393
  2.5  5.5   -0.10029 -0.17439 -0.03537 -0.21262  0.21642  0.15356  0.16282  0.01839
  2.5  7.5   -0.23096 -0.07547 -0.29548  0.13370  0.33841 -0.15409  0.12710  0.05465
  3.5  2.5   -0.26590  0.41042  0.01928 -0.06812 -0.03580  0.11929  0.03772  0.06513
  3.5  3.5   -0.11428 -0.18090 -0.00000  0.01822  0.15686 -0.00000  0.16223  0.20463
  3.5  4.5    0.02181 -0.16680 -0.06100  0.15921 -0.08285  0.12643 -0.39076 -0.10051
  3.5  5.5   -0.09702  0.10491  0.11307 -0.15201 -0.21942  0.03789  0.04923  0.16952
  3.5  7.5   -0.25236  0.26601 -0.10032  0.00861  0.27920  0.07713 -0.31487 -0.23258
  4.5  1.5   -0.12046  0.06713  0.48250  0.30251 -0.24620 -0.13583 -0.07869  0.12460
  4.5  2.5    0.29405  0.31205  0.20085  0.29967  0.12945  0.23865  0.28583 -0.14393
  4.5  3.5   -0.02181  0.16680 -0.06100 -0.15921  0.08285  0.12643  0.39076  0.10051
  4.5  4.5   -0.19494 -0.07738 -0.00000 -0.13719  0.05755 -0.00000 -0.06541  0.17512
  4.5  5.5   -0.28944 -0.07023 -0.26571 -0.06524 -0.24291 -0.12936  0.20306 -0.42887
  4.5  7.5    0.02467  0.00720  0.05493 -0.05187  0.10055  0.06552 -0.04841 -0.01221
  5.5  1.5    0.24303  0.14025  0.16330 -0.40667 -0.01947 -0.32960 -0.03748 -0.14776
  5.5  2.5    0.10029  0.17438 -0.03537  0.21262 -0.21641  0.15356 -0.16282 -0.01839
  5.5  3.5   -0.09702  0.10491 -0.11306 -0.15202 -0.21942 -0.03789  0.04923  0.16952
  5.5  4.5    0.28944  0.07023 -0.26571  0.06524  0.24291 -0.12937 -0.20306  0.42887
  5.5  5.5    0.14141 -0.21117  0.00000  0.08424  0.19165 -0.00000 -0.11433 -0.33521
  5.5  7.5   -0.04653 -0.08690 -0.07915  0.06491 -0.14129 -0.31753  0.10502 -0.24061
  7.5  1.5   -0.10099 -0.09770 -0.06933  0.10288 -0.00097  0.33042  0.18811 -0.02263
  7.5  2.5    0.23096  0.07547 -0.29548 -0.13370 -0.33841 -0.15409 -0.12710 -0.05465
  7.5  3.5   -0.25236  0.26601  0.10032  0.00861  0.27920 -0.07713 -0.31487 -0.23258
  7.5  4.5   -0.02467 -0.00720  0.05493  0.05187 -0.10055  0.06552  0.04841  0.01221
  7.5  5.5   -0.04653 -0.08690  0.07915  0.06491 -0.14129  0.31753  0.10502 -0.24061
  7.5  7.5   -0.00218 -0.03392  0.00000 -0.06604  0.10244 -0.00000  0.03254 -0.11392































              7.85812  7.99950  8.07900  8.29038  8.53887  8.77035  9.02605  9.07582
  Jp   Jn 	T=1	 T=1		   T=2	    T=1	     T=1	       T=1
  1.5  4.5   -0.18934 -0.35729  0.04050 -0.02378  0.01198  0.14941  0.02003  0.15799
  1.5  5.5    0.08947  0.29558  0.11561  0.01352 -0.09484 -0.18257  0.02303  0.13116
  1.5  7.5    0.02544 -0.15979  0.40225  0.04460  0.35334 -0.09719 -0.15504  0.22962
  2.5  3.5   -0.08716  0.10999  0.04823  0.26771 -0.05106 -0.06127 -0.01084 -0.10473
  2.5  4.5   -0.16336  0.11815 -0.04220 -0.03800  0.06053 -0.00917 -0.03804 -0.05159
  2.5  5.5   -0.11220  0.06874  0.00284  0.13949  0.00231  0.03232 -0.08267 -0.28652
  2.5  7.5    0.16508  0.14997 -0.06347 -0.14580 -0.32860 -0.16173  0.07513  0.21860
  3.5  2.5    0.08716 -0.10999  0.04823  0.26771  0.05106  0.06127 -0.01084  0.10473
  3.5  3.5   -0.09955  0.07196 -0.00000  0.00000 -0.03602 -0.02495  0.00000 -0.09526
  3.5  4.5   -0.18556 -0.01688 -0.02376  0.20646 -0.07722 -0.06627 -0.01650  0.06649
  3.5  5.5    0.15516 -0.06325  0.03768 -0.36267 -0.02594  0.02476  0.07806  0.07109
  3.5  7.5   -0.07911 -0.00275 -0.01828 -0.42615  0.04357  0.06171 -0.06745 -0.08506
  4.5  1.5    0.18934  0.35729  0.04050 -0.02378 -0.01198 -0.14941  0.02004 -0.15799
  4.5  2.5   -0.16336  0.11815  0.04220  0.03800  0.06053 -0.00917  0.03804 -0.05159
  4.5  3.5    0.18557  0.01688 -0.02376  0.20646  0.07722  0.06627 -0.01650 -0.06649
  4.5  4.5   -0.29201  0.58504 -0.00000  0.00000  0.50542  0.17386 -0.00000  0.24682
  4.5  5.5   -0.06232  0.03306  0.38622  0.06433  0.00815 -0.19850  0.06647 -0.17270
  4.5  7.5   -0.07426 -0.13923  0.17518 -0.00501  0.06079 -0.39726  0.63218  0.20365
  5.5  1.5    0.08946  0.29558 -0.11561 -0.01352 -0.09484 -0.18257 -0.02303  0.13116
  5.5  2.5    0.11220 -0.06874  0.00284  0.13949 -0.00231 -0.03232 -0.08267  0.28652
  5.5  3.5    0.15516 -0.06325 -0.03768  0.36267 -0.02593  0.02475 -0.07807  0.07108
  5.5  4.5    0.06232 -0.03306  0.38623  0.06433 -0.00815  0.19850  0.06647  0.17270
  5.5  5.5    0.65349  0.05530  0.00000 -0.00000  0.37253  0.05129 -0.00000  0.02097
  5.5  7.5   -0.09856  0.07808 -0.36451  0.15333 -0.19819  0.31071  0.21447  0.36453
  7.5  1.5    0.02544 -0.15979 -0.40225 -0.04460  0.35334 -0.09719  0.15503  0.22962
  7.5  2.5   -0.16508 -0.14997 -0.06347 -0.14580  0.32860  0.16173  0.07513 -0.21860
  7.5  3.5   -0.07911 -0.00275  0.01828  0.42615  0.04357  0.06171  0.06745 -0.08506
  7.5  4.5    0.07426  0.13923  0.17518 -0.00501 -0.06079  0.39726  0.63219 -0.20363
  7.5  5.5   -0.09857  0.07808  0.36451 -0.15333 -0.19820  0.31071 -0.21448  0.36453
  7.5  7.5    0.26976 -0.01018  0.00000  0.00000 -0.06962  0.41122 -0.00000 -0.10482































              9.66147 10.15590 10.74530 11.08903 11.89969 16.44557
  Jp   Jn 	T=1	 T=2	  T=1	   T=2	    T=2	     T=3
  1.5  4.5    0.04515 -0.14750 -0.19286  0.06626 -0.18347 -0.18321
  1.5  5.5    0.21702 -0.16828  0.11237  0.28278  0.15978  0.05698
  1.5  7.5    0.37734  0.05141  0.24965  0.16196  0.39361  0.11483
  2.5  3.5    0.04804 -0.14474  0.07266  0.01085  0.02643  0.08704
  2.5  4.5   -0.03929  0.31651  0.02600 -0.18145 -0.00043 -0.01611
  2.5  5.5   -0.03966 -0.10802  0.07274 -0.30928  0.13360  0.25713
  2.5  7.5    0.10290  0.00467 -0.07628  0.37385 -0.20272 -0.15420
  3.5  2.5   -0.04804 -0.14474 -0.07266  0.01085  0.02643 -0.08704
  3.5  3.5   -0.05783  0.00000  0.10432 -0.00000 -0.00000  0.21082
  3.5  4.5    0.11131  0.12361  0.08434  0.17564  0.11996 -0.09756
  3.5  5.5   -0.05368 -0.18603  0.02847  0.08707  0.05525  0.15570
  3.5  7.5    0.07483 -0.10258  0.07032 -0.20093  0.24660  0.21807
  4.5  1.5   -0.04515 -0.14750  0.19286  0.06626 -0.18347  0.18321
  4.5  2.5   -0.03929 -0.31651  0.02600  0.18145  0.00043 -0.01611
  4.5  3.5   -0.11131  0.12361 -0.08434  0.17564  0.11996  0.09756
  4.5  4.5   -0.15791  0.00000 -0.08679  0.00000  0.00000 -0.27389
  4.5  5.5   -0.03313 -0.31980 -0.05876 -0.19083 -0.27007 -0.18149
  4.5  7.5   -0.45293  0.18963  0.21179 -0.07574  0.10348  0.04750
  5.5  1.5    0.21702  0.16828  0.11237 -0.28278 -0.15978  0.05698
  5.5  2.5    0.03966 -0.10802 -0.07274 -0.30928  0.13360 -0.25713
  5.5  3.5   -0.05368  0.18603  0.02847 -0.08707 -0.05525  0.15570
  5.5  4.5    0.03313 -0.31980  0.05876 -0.19083 -0.27007  0.18148
  5.5  5.5   -0.20112  0.00000 -0.29169  0.00000 -0.00000  0.11853
  5.5  7.5   -0.14395 -0.34032  0.01728 -0.00026  0.25364  0.28659
  7.5  1.5    0.37734 -0.05141  0.24965 -0.16196 -0.39361  0.11483
  7.5  2.5   -0.10290  0.00467  0.07628  0.37385 -0.20272  0.15420
  7.5  3.5    0.07483  0.10258  0.07032  0.20093 -0.24660  0.21807
  7.5  4.5    0.45292  0.18963 -0.21179 -0.07574  0.10348 -0.04750
  7.5  5.5   -0.14395  0.34032  0.01728  0.00026 -0.25364  0.28659
  7.5  7.5   -0.14334  0.00000  0.71773 -0.00000  0.00000 -0.41683

               I=   7.0

              1.13753  3.20601  3.79514  4.63769  5.44386  5.54129  5.55255  6.01474
  Jp   Jn 					    T=1	     T=1
  1.5  5.5    0.14282  0.07203  0.10636  0.32351 -0.03462  0.00030  0.11015 -0.36459
  1.5  7.5   -0.08093  0.01863  0.02549 -0.10462 -0.10743  0.07626  0.14924  0.22141
  2.5  4.5    0.14411 -0.34047 -0.03765 -0.29235  0.16113 -0.25608  0.31511  0.11274
  2.5  5.5   -0.31293 -0.06030 -0.15913  0.38924 -0.54159  0.20814  0.15912  0.20481
  2.5  7.5   -0.06578 -0.06963  0.11610  0.07141 -0.17936  0.00646 -0.24712  0.13252
  3.5  3.5    0.80394  0.02931 -0.08808  0.21940  0.00000  0.00000 -0.01192  0.15726
  3.5  4.5   -0.00173 -0.35484 -0.48158  0.00847  0.25412  0.28643 -0.21749 -0.16257
  3.5  5.5   -0.00187 -0.48736  0.38873  0.16817 -0.17522 -0.50884 -0.01469 -0.04365
  3.5  7.5    0.01573  0.00881  0.11881 -0.15420  0.18400 -0.04139 -0.44207  0.05310
  4.5  2.5    0.14411 -0.34047 -0.03765 -0.29235 -0.16113  0.25608  0.31511  0.11274
  4.5  3.5    0.00173  0.35484  0.48158 -0.00847  0.25412  0.28642  0.21749  0.16257
  4.5  4.5   -0.13210 -0.08342  0.03794  0.04305 -0.00000  0.00000 -0.11501 -0.23627
  4.5  5.5    0.07714 -0.03459  0.01885  0.19683  0.04900  0.19272 -0.15732  0.36237
  4.5  7.5   -0.07062  0.00064 -0.00481 -0.05829 -0.03128  0.06756 -0.05297 -0.16709
  5.5  1.5    0.14282  0.07203  0.10636  0.32351  0.03462 -0.00030  0.11015 -0.36460
  5.5  2.5    0.31293  0.06030  0.15913 -0.38924 -0.54159  0.20814 -0.15911 -0.20481
  5.5  3.5   -0.00187 -0.48736  0.38873  0.16817  0.17522  0.50884 -0.01468 -0.04365
  5.5  4.5   -0.07714  0.03459 -0.01885 -0.19683  0.04900  0.19272  0.15732 -0.36237
  5.5  5.5    0.09234 -0.01338 -0.27525  0.18662 -0.00000 -0.00000 -0.02969  0.00950
  5.5  7.5    0.03861  0.03641 -0.08776  0.02619  0.05738  0.02942 -0.04768  0.09967
  7.5  1.5   -0.08093  0.01863  0.02549 -0.10462  0.10743 -0.07626  0.14924  0.22141
  7.5  2.5    0.06578  0.06963 -0.11610 -0.07141 -0.17935  0.00646  0.24712 -0.13252
  7.5  3.5    0.01573  0.00881  0.11881 -0.15420 -0.18400  0.04139 -0.44206  0.05310
  7.5  4.5    0.07062 -0.00064  0.00481  0.05829 -0.03128  0.06756  0.05297  0.16709
  7.5  5.5    0.03861  0.03641 -0.08776  0.02619 -0.05738 -0.02942 -0.04768  0.09967
  7.5  7.5    0.04901 -0.00809  0.01536  0.09961 -0.00000 -0.00000 -0.00728  0.10180

              6.11837  6.40952  6.91781  6.96602  7.23490  7.31946  7.81451  7.98282
  Jp   Jn 	T=1			   T=1	    T=1			       T=1
  1.5  5.5    0.29789  0.15169  0.19452 -0.33979  0.30733  0.13623  0.13539 -0.24098
  1.5  7.5   -0.09500 -0.00532  0.28175  0.18979 -0.22095  0.27614  0.07692  0.05376
  2.5  4.5   -0.10135  0.12376  0.16622  0.39638  0.16028  0.00114  0.01228 -0.14816
  2.5  5.5   -0.10184  0.11753  0.04757  0.07988  0.18338 -0.23548 -0.06053  0.06931
  2.5  7.5   -0.32374 -0.37243  0.04884 -0.11104 -0.20705  0.20780 -0.06829 -0.30624
  3.5  3.5   -0.00000 -0.02109 -0.04846 -0.00000 -0.00000 -0.11153 -0.15686 -0.00000
  3.5  4.5   -0.38751  0.03181 -0.07564 -0.06079  0.38206  0.05565  0.05158  0.15912
  3.5  5.5   -0.26027 -0.08768 -0.07379 -0.15623  0.19098 -0.03995  0.00249  0.04233
  3.5  7.5   -0.20620  0.22764  0.27763 -0.30670 -0.25078 -0.26432  0.01833  0.05783
  4.5  2.5    0.10135  0.12376  0.16622 -0.39638 -0.16028  0.00114  0.01228  0.14816
  4.5  3.5   -0.38751 -0.03181  0.07564 -0.06079  0.38206 -0.05565 -0.05158  0.15912
  4.5  4.5    0.00000  0.35154  0.28678  0.00000  0.00000  0.33575 -0.57603 -0.00000
  4.5  5.5   -0.12722  0.28753 -0.04714 -0.03116 -0.00895  0.22236  0.26870 -0.44783
  4.5  7.5   -0.01324  0.00226 -0.06397 -0.05734 -0.03730  0.12406  0.37879  0.23173
  5.5  1.5   -0.29789  0.15169  0.19452  0.33979 -0.30733  0.13623  0.13539  0.24098
  5.5  2.5   -0.10184 -0.11753 -0.04757  0.07988  0.18338  0.23548  0.06053  0.06931
  5.5  3.5    0.26027 -0.08768 -0.07379  0.15623 -0.19098 -0.03994  0.00249 -0.04233
  5.5  4.5   -0.12722 -0.28753  0.04714 -0.03116 -0.00895 -0.22236 -0.26870 -0.44783
  5.5  5.5   -0.00000 -0.45072  0.60375  0.00000 -0.00000 -0.02099  0.10707  0.00000
  5.5  7.5   -0.00267  0.01813 -0.17500  0.21510  0.08796  0.29186 -0.23534 -0.18384
  7.5  1.5    0.09499 -0.00532  0.28176 -0.18979  0.22096  0.27613  0.07692 -0.05376
  7.5  2.5   -0.32374  0.37243 -0.04884 -0.11104 -0.20705 -0.20780  0.06829 -0.30624
  7.5  3.5    0.20620  0.22764  0.27763  0.30670  0.25078 -0.26433  0.01833 -0.05783
  7.5  4.5   -0.01324 -0.00225  0.06397 -0.05734 -0.03730 -0.12406 -0.37879  0.23173
  7.5  5.5    0.00267  0.01813 -0.17499 -0.21510 -0.08796  0.29186 -0.23534  0.18384
  7.5  7.5   -0.00000 -0.06337  0.03889  0.00000 -0.00000 -0.19584 -0.13614 -0.00000

              8.18093  8.52133  8.96433  9.28819  9.32968  9.50312 10.09475 10.71530
  Jp   Jn 	T=1	 T=1	  T=1		    T=2	     T=1      T=1      T=2
  1.5  5.5   -0.27440  0.07611 -0.05388 -0.01829 -0.07837 -0.18414 -0.15553  0.22027
  1.5  7.5   -0.16679  0.37678 -0.33612  0.23664  0.18621 -0.23758 -0.21606 -0.24638
  2.5  4.5   -0.40492 -0.15919 -0.02154 -0.08330 -0.03016  0.04529  0.04015  0.32677
  2.5  5.5   -0.07160 -0.29073 -0.12848  0.03972  0.19600 -0.00789  0.04424  0.13436
  2.5  7.5   -0.12759  0.04431  0.39337 -0.15787  0.20547  0.03233 -0.19994  0.34682
  3.5  3.5    0.00000 -0.00000 -0.00000  0.09998  0.45214  0.00000 -0.00000 -0.09135
  3.5  4.5   -0.00137  0.10066  0.01979  0.01792  0.02749  0.01677 -0.13203 -0.06478
  3.5  5.5    0.16768  0.16288 -0.10574  0.10333 -0.06075 -0.07005  0.09606 -0.19713
  3.5  7.5   -0.12709 -0.38609 -0.23983  0.09424  0.00128 -0.19718  0.00074  0.10204
  4.5  2.5    0.40492  0.15919  0.02154 -0.08330 -0.03016 -0.04529 -0.04015  0.32677
  4.5  3.5   -0.00137  0.10066  0.01979 -0.01792 -0.02749  0.01677 -0.13203  0.06478
  4.5  4.5    0.00000 -0.00000 -0.00000 -0.04271  0.20153  0.00000 -0.00000 -0.13551
  4.5  5.5    0.07518  0.11663 -0.24148 -0.15039 -0.16500  0.08519  0.39729 -0.04086
  4.5  7.5   -0.26701  0.15170  0.26382  0.30616  0.26599 -0.26907  0.44676  0.12151
  5.5  1.5    0.27440 -0.07611  0.05388 -0.01829 -0.07837  0.18414  0.15553  0.22027
  5.5  2.5   -0.07160 -0.29073 -0.12848 -0.03972 -0.19600 -0.00789  0.04424 -0.13436
  5.5  3.5   -0.16768 -0.16288  0.10574  0.10333 -0.06075  0.07005 -0.09606 -0.19713
  5.5  4.5    0.07518  0.11663 -0.24148  0.15039  0.16500  0.08519  0.39729  0.04086
  5.5  5.5   -0.00000  0.00000  0.00000 -0.01858 -0.33931 -0.00000 -0.00000 -0.16575
  5.5  7.5    0.30050 -0.13444  0.12412  0.26413 -0.25289 -0.53176 -0.03851  0.16937
  7.5  1.5    0.16679 -0.37678  0.33612  0.23664  0.18621  0.23757  0.21606 -0.24638
  7.5  2.5   -0.12759  0.04431  0.39337  0.15787 -0.20547  0.03233 -0.19994 -0.34682
  7.5  3.5    0.12709  0.38609  0.23983  0.09425  0.00128  0.19718 -0.00074  0.10204
  7.5  4.5   -0.26701  0.15169  0.26382 -0.30616 -0.26599 -0.26907  0.44676 -0.12151
  7.5  5.5   -0.30050  0.13444 -0.12412  0.26414 -0.25290  0.53176  0.03851  0.16937
  7.5  7.5   -0.00000 -0.00000 -0.00000  0.62952 -0.24970 -0.00000 -0.00000  0.19995





             11.63226 13.15651
  Jp   Jn 	T=2	 T=2
  1.5  5.5    0.23976  0.05624
  1.5  7.5    0.30430  0.06823
  2.5  4.5   -0.08169 -0.00506
  2.5  5.5   -0.04542  0.13800
  2.5  7.5    0.10021 -0.08495
  3.5  3.5   -0.07154  0.06581
  3.5  4.5    0.22177 -0.03773
  3.5  5.5   -0.03140  0.10962
  3.5  7.5    0.06411  0.20257
  4.5  2.5   -0.08169 -0.00506
  4.5  3.5   -0.22177  0.03773
  4.5  4.5   -0.34888 -0.26526
  4.5  5.5   -0.09470 -0.17514
  4.5  7.5   -0.34435  0.00853
  5.5  1.5    0.23976  0.05624
  5.5  2.5    0.04542 -0.13800
  5.5  3.5   -0.03140  0.10962
  5.5  4.5    0.09470  0.17514
  5.5  5.5   -0.38657  0.08819
  5.5  7.5   -0.06471  0.37212
  7.5  1.5    0.30430  0.06823
  7.5  2.5   -0.10021  0.08495
  7.5  3.5    0.06411  0.20257
  7.5  4.5    0.34435 -0.00853
  7.5  5.5   -0.06471  0.37212
  7.5  7.5    0.11829 -0.63398


               I=   8.0

              3.02362  4.25984  4.87197  5.43528  5.69341  6.44638  6.70493  6.94925
  Jp   Jn 			  T=1		    T=1	     T=1	       T=1
  1.5  7.5    0.00016 -0.12010 -0.06790  0.14790 -0.12239  0.07526 -0.36617  0.11694
  2.5  5.5    0.40412 -0.34806  0.02315  0.29131 -0.56125  0.25330 -0.12793  0.02117
  2.5  7.5    0.10277  0.02661  0.22695  0.41307 -0.17014  0.06000  0.34172 -0.04943
  3.5  4.5   -0.50097 -0.06130  0.12229  0.32007 -0.10091 -0.47612 -0.12543  0.41987
  3.5  5.5    0.22551  0.49342  0.63060  0.17468  0.03178 -0.01935 -0.04347 -0.17563
  3.5  7.5   -0.09896  0.27247  0.10653  0.25796  0.26974  0.23194 -0.08583  0.25374
  4.5  3.5   -0.50097 -0.06130 -0.12229  0.32007  0.10091  0.47612 -0.12543 -0.41987
  4.5  4.5   -0.00000  0.00000  0.03725  0.00000 -0.16026  0.17282 -0.00000  0.32709
  4.5  5.5   -0.11446 -0.16565  0.12696  0.07971  0.01436  0.13511  0.43510  0.34416
  4.5  7.5   -0.03744 -0.10109 -0.02301  0.11937  0.03569  0.01355 -0.13319  0.00385
  5.5  2.5    0.40412 -0.34806 -0.02315  0.29131  0.56125 -0.25330 -0.12793 -0.02117
  5.5  3.5   -0.22551 -0.49342  0.63060 -0.17468  0.03178 -0.01935  0.04347 -0.17563
  5.5  4.5   -0.11446 -0.16565 -0.12696  0.07971 -0.01436 -0.13511  0.43510 -0.34416
  5.5  5.5    0.00000 -0.00000 -0.04518  0.00000 -0.25865 -0.47327 -0.00000 -0.22754
  5.5  7.5   -0.00263 -0.06786 -0.03186  0.05039 -0.09566 -0.01882  0.02713  0.11749
  7.5  1.5   -0.00016  0.12010 -0.06790 -0.14790 -0.12239  0.07526  0.36617  0.11694
  7.5  2.5    0.10277  0.02661 -0.22695  0.41307  0.17014 -0.06000  0.34172  0.04943
  7.5  3.5    0.09896 -0.27247  0.10653 -0.25796  0.26974  0.23194  0.08583  0.25374
  7.5  4.5   -0.03744 -0.10109  0.02301  0.11937 -0.03569 -0.01355 -0.13319 -0.00385
  7.5  5.5    0.00263  0.06786 -0.03186 -0.05039 -0.09565 -0.01882 -0.02713  0.11749
  7.5  7.5   -0.00000 -0.00000  0.00470 -0.00000 -0.01974 -0.00099 -0.00000 -0.02307








              7.13966  7.63696  7.66395  7.76115  8.26644  8.48561  8.55108  9.21543
  Jp   Jn 	T=1	 T=1		   T=1		     T=1      T=1      T=1
  1.5  7.5    0.05918 -0.33789  0.48004  0.33913  0.15928 -0.13546 -0.42246  0.15362
  2.5  5.5   -0.10878  0.16494 -0.06417  0.13952 -0.12007 -0.12601  0.20020 -0.01079
  2.5  7.5    0.10752  0.24810 -0.05147 -0.28712  0.22421  0.10737 -0.45759  0.03217
  3.5  4.5   -0.20730  0.09448 -0.06735  0.05659 -0.06964 -0.03466 -0.00498  0.06459
  3.5  5.5   -0.05367 -0.16276  0.07306  0.11039 -0.09213 -0.01255  0.09089  0.04005
  3.5  7.5    0.14977  0.39622  0.01281  0.32518 -0.08919  0.06005 -0.01568  0.03524
  4.5  3.5    0.20730 -0.09448 -0.06735 -0.05659 -0.06964  0.03466  0.00498 -0.06459
  4.5  4.5   -0.09037 -0.23930  0.00000 -0.02649  0.00000  0.74067  0.03417 -0.30773
  4.5  5.5    0.31187 -0.17855  0.28974 -0.24191 -0.04841 -0.31206  0.10153 -0.21862
  4.5  7.5   -0.28021  0.16545 -0.41079 -0.12804  0.12358 -0.24655 -0.16274 -0.19181
  5.5  2.5    0.10878 -0.16494 -0.06417 -0.13952 -0.12007  0.12601 -0.20020  0.01079
  5.5  3.5   -0.05367 -0.16276 -0.07306  0.11038  0.09213 -0.01255  0.09089  0.04005
  5.5  4.5   -0.31187  0.17855  0.28973  0.24191 -0.04841  0.31206 -0.10153  0.21862
  5.5  5.5    0.61312  0.16418 -0.00000  0.24409  0.00000  0.04867  0.00654 -0.33516
  5.5  7.5    0.17055 -0.00811  0.00763 -0.23833 -0.60913  0.10761  0.06655  0.41212
  7.5  1.5    0.05918 -0.33789 -0.48004  0.33913 -0.15928 -0.13546 -0.42246  0.15362
  7.5  2.5   -0.10752 -0.24810 -0.05147  0.28712  0.22421 -0.10737  0.45759 -0.03217
  7.5  3.5    0.14977  0.39622 -0.01281  0.32518  0.08919  0.06005 -0.01568  0.03524
  7.5  4.5    0.28021 -0.16545 -0.41079  0.12804  0.12358  0.24655  0.16274  0.19181
  7.5  5.5    0.17055 -0.00811 -0.00763 -0.23833  0.60913  0.10761  0.06655  0.41212
  7.5  7.5    0.12574  0.08046  0.00000 -0.01401 -0.00000 -0.08995  0.20834  0.46966

              9.97578 10.16426 11.10698 11.60509 11.92752
  Jp   Jn 	T=1	 T=2	  T=1	   T=2	    T=2
  1.5  7.5    0.08755 -0.09357  0.01740  0.24470 -0.07194
  2.5  5.5   -0.04107  0.12797 -0.05986 -0.24438  0.14029
  2.5  7.5   -0.16670 -0.18267  0.09061  0.06181 -0.33350
  3.5  4.5   -0.10584 -0.17919  0.01344 -0.26640  0.12099
  3.5  5.5    0.12488 -0.22445 -0.05424 -0.00070  0.33026
  3.5  7.5    0.05784  0.55907 -0.06409  0.05649 -0.13489
  4.5  3.5    0.10584 -0.17919 -0.01344 -0.26640  0.12099
  4.5  4.5    0.26334  0.00000  0.23693  0.00000 -0.00000
  4.5  5.5   -0.03899  0.14907  0.04795  0.14906  0.36478
  4.5  7.5    0.49929  0.00270  0.04859  0.47131  0.22412
  5.5  2.5    0.04106  0.12797  0.05986 -0.24438  0.14029
  5.5  3.5    0.12488  0.22445 -0.05424  0.00070 -0.33026
  5.5  4.5    0.03899  0.14907 -0.04795  0.14906  0.36478
  5.5  5.5    0.27873  0.00000  0.02025  0.00000  0.00000
  5.5  7.5    0.30758 -0.15566 -0.33056  0.24097 -0.19678
  7.5  1.5    0.08755  0.09357  0.01740 -0.24470  0.07194
  7.5  2.5    0.16670 -0.18267 -0.09061  0.06181 -0.33350
  7.5  3.5    0.05785 -0.55907 -0.06409 -0.05649  0.13489
  7.5  4.5   -0.49929  0.00269 -0.04859  0.47131  0.22412
  7.5  5.5    0.30757  0.15566 -0.33056 -0.24097  0.19678
  7.5  7.5    0.16600  0.00000  0.82277 -0.00000 -0.00000
















               I=   9.0

              2.81089  5.59786  6.17476  6.37762  6.49987  7.10290  7.27009  7.40965
  Jp   Jn 					    T=1		      T=1      T=1
  1.5  7.5   -0.10940 -0.05718 -0.02305  0.05387  0.14933  0.38930  0.02996 -0.20312
  2.5  7.5    0.19254 -0.10217 -0.23740 -0.21534 -0.30038  0.28817  0.36965  0.18592
  3.5  5.5    0.65167  0.00223  0.00742 -0.00667 -0.59721 -0.08435 -0.02199 -0.08751
  3.5  7.5    0.00189  0.60403  0.20113 -0.01093 -0.12080 -0.01812 -0.56719  0.30116
  4.5  4.5   -0.09540 -0.06262 -0.54436  0.43494  0.00000 -0.50631  0.00000  0.00000
  4.5  5.5    0.12183  0.13202 -0.07411  0.54157  0.10963  0.28976  0.15760  0.54729
  4.5  7.5   -0.03906  0.03162 -0.11983 -0.13141 -0.01705  0.08953  0.00718 -0.01016
  5.5  3.5    0.65167  0.00223  0.00742 -0.00668  0.59721 -0.08435  0.02199  0.08751
  5.5  4.5   -0.12183 -0.13202  0.07411 -0.54157  0.10963 -0.28976  0.15760  0.54729
  5.5  5.5    0.05113 -0.43866  0.68360  0.27404  0.00000 -0.08084  0.00000 -0.00000
  5.5  7.5   -0.06021 -0.06951  0.00851  0.08494  0.06254  0.16944  0.12402  0.16184
  7.5  1.5   -0.10940 -0.05718 -0.02305  0.05388 -0.14933  0.38930 -0.02996  0.20312
  7.5  2.5   -0.19254  0.10217  0.23740  0.21534 -0.30038 -0.28817  0.36965  0.18593
  7.5  3.5    0.00189  0.60403  0.20113 -0.01093  0.12080 -0.01812  0.56719 -0.30116
  7.5  4.5    0.03906 -0.03162  0.11983  0.13141 -0.01705 -0.08953  0.00717 -0.01016
  7.5  5.5   -0.06021 -0.06951  0.00851  0.08495 -0.06254  0.16944 -0.12402 -0.16184
  7.5  7.5   -0.02932 -0.00104  0.04144  0.03607  0.00000  0.10800 -0.00000  0.00000

              7.53915  8.31835  8.35691  8.74525  9.72833 10.08053 10.67416 11.09011
  Jp   Jn 			  T=1	   T=1	    T=1		      T=1      T=2
  1.5  7.5   -0.35754  0.18902 -0.13489  0.46934 -0.44376 -0.18777  0.01221  0.11562
  2.5  7.5    0.28924  0.11734  0.35859  0.25979 -0.00113  0.00982 -0.20611 -0.39609
  3.5  5.5   -0.09244  0.01396 -0.31508 -0.05433 -0.12034 -0.06172  0.13597  0.21573
  3.5  7.5    0.14391  0.08368  0.14271  0.14377 -0.11195 -0.10475 -0.13939 -0.09496
  4.5  4.5    0.12360  0.11562 -0.00000 -0.00000  0.00000 -0.14222  0.00000 -0.06505
  4.5  5.5   -0.00981 -0.15806 -0.25159  0.09695 -0.01567  0.07767  0.30113 -0.12148
  4.5  7.5    0.05723 -0.62157  0.38741 -0.23932 -0.36039 -0.15200  0.40289  0.08913
  5.5  3.5   -0.09245  0.01396  0.31508  0.05433  0.12034 -0.06172 -0.13597  0.21572
  5.5  4.5    0.00981  0.15807 -0.25159  0.09695 -0.01567 -0.07767  0.30113  0.12148
  5.5  5.5    0.18984 -0.11709 -0.00000 -0.00000  0.00000 -0.13926  0.00000 -0.28899
  5.5  7.5    0.46827  0.13437 -0.14209 -0.34919 -0.38201 -0.19669 -0.40799  0.41783
  7.5  1.5   -0.35754  0.18902  0.13489 -0.46934  0.44376 -0.18777 -0.01221  0.11562
  7.5  2.5   -0.28924 -0.11734  0.35860  0.25979 -0.00113 -0.00982 -0.20611  0.39609
  7.5  3.5    0.14391  0.08368 -0.14271 -0.14377  0.11195 -0.10475  0.13939 -0.09496
  7.5  4.5   -0.05723  0.62157  0.38741 -0.23932 -0.36039  0.15200  0.40289 -0.08913
  7.5  5.5    0.46827  0.13437  0.14209  0.34919  0.38201 -0.19669  0.40799  0.41783
  7.5  7.5    0.14795 -0.02757  0.00000  0.00000 -0.00000  0.85115 -0.00000  0.25703

             12.28198
  Jp   Jn 	T=2
  1.5  7.5    0.34291
  2.5  7.5    0.11094
  3.5  5.5    0.09496
  3.5  7.5    0.21572
  4.5  4.5    0.43821
  4.5  5.5   -0.19776
  4.5  7.5    0.19278
  5.5  3.5    0.09496
  5.5  4.5    0.19776
  5.5  5.5    0.32150
  5.5  7.5   -0.07034
  7.5  1.5    0.34291
  7.5  2.5   -0.11093
  7.5  3.5    0.21573
  7.5  4.5   -0.19278
  7.5  5.5   -0.07034
  7.5  7.5    0.41386


               I=  10.0

              5.35631  5.59945  6.33342  6.83189  7.11712  7.73728  8.40303  8.44786
  Jp   Jn 			  T=1		    T=1	     T=1	       T=1
  2.5  7.5    0.47940  0.39580  0.31911  0.29230 -0.51421  0.18558 -0.01717 -0.12579
  3.5  7.5   -0.50907  0.27613 -0.53891  0.32857 -0.11781  0.33111  0.03305  0.09904
  4.5  5.5   -0.09543  0.51658  0.02701 -0.40618 -0.18904  0.34206 -0.02128  0.04759
  4.5  7.5    0.01226  0.01556 -0.00788  0.18127 -0.25807 -0.34541  0.59907  0.22787
  5.5  4.5   -0.09543  0.51658 -0.02701 -0.40618  0.18904 -0.34206 -0.02128 -0.04758
  5.5  5.5    0.00000  0.00000  0.41097 -0.00000  0.48327  0.45896 -0.00000 -0.01558
  5.5  7.5    0.04201 -0.00176  0.14756 -0.32979  0.03618  0.06999  0.37321  0.63608
  7.5  2.5    0.47940  0.39580 -0.31911  0.29230  0.51421 -0.18558 -0.01717  0.12579
  7.5  3.5    0.50907 -0.27613 -0.53891 -0.32857 -0.11781  0.33111 -0.03305  0.09904
  7.5  4.5    0.01226  0.01556  0.00788  0.18127  0.25807  0.34541  0.59907 -0.22789
  7.5  5.5   -0.04201  0.00176  0.14756  0.32979  0.03617  0.06999 -0.37318  0.63609
  7.5  7.5    0.00000 -0.00000  0.03830 -0.00000 -0.05071  0.13701  0.00000  0.17578

              9.13692  9.28419 10.94282 12.52403
  Jp   Jn 	T=1	 T=1	  T=1	   T=2
  2.5  7.5    0.23825 -0.16237 -0.01915  0.16667
  3.5  7.5    0.08435 -0.25150 -0.07669  0.23570
  4.5  5.5   -0.43060  0.38582 -0.09996 -0.24209
  4.5  7.5   -0.38011 -0.30999 -0.14669 -0.32843
  5.5  4.5    0.43060 -0.38582  0.09996 -0.24209
  5.5  5.5   -0.25115 -0.53048 -0.20539 -0.00000
  5.5  7.5    0.22857  0.10553 -0.06353  0.50019
  7.5  2.5   -0.23825  0.16237  0.01915  0.16667
  7.5  3.5    0.08435 -0.25150 -0.07669 -0.23570
  7.5  4.5    0.38011  0.30999  0.14669 -0.32843
  7.5  5.5    0.22857  0.10553 -0.06353 -0.50019
  7.5  7.5   -0.21185 -0.16487  0.93500  0.00000


               I=  11.0

              4.66458  6.59287  7.38789  7.85887  9.11714  9.18211 10.28597 12.92924
  Jp   Jn 			  T=1			     T=1      T=1      T=2
  3.5  7.5    0.56966  0.29942 -0.67471  0.09483  0.14588 -0.19690 -0.07740  0.23570
  4.5  7.5   -0.02144 -0.39613  0.09798 -0.14827  0.46028 -0.52010  0.46893  0.32982
  5.5  5.5   -0.58869  0.63886  0.00000  0.10473  0.26661  0.00000  0.00000  0.40406
  5.5  7.5   -0.04149 -0.20546  0.18751  0.65831 -0.06430 -0.43672 -0.52356  0.13621
  7.5  3.5    0.56966  0.29942  0.67472  0.09483  0.14588  0.19690  0.07740  0.23570
  7.5  4.5    0.02144  0.39613  0.09798  0.14827 -0.46028 -0.52010  0.46893 -0.32982
  7.5  5.5   -0.04149 -0.20546 -0.18751  0.65831 -0.06430  0.43672  0.52356  0.13621
  7.5  7.5    0.00762  0.11951  0.00000  0.24561  0.67408  0.00000  0.00000 -0.68626


               I=  12.0

              7.96302  8.02570  8.31797  9.99250 10.85366
  Jp   Jn 		 T=1		   T=1	    T=1
  4.5  7.5    0.54264  0.21115  0.45337  0.60498 -0.29902
  5.5  7.5    0.45338  0.62253 -0.54264 -0.29557 -0.15840
  7.5  4.5    0.54264 -0.21116  0.45337 -0.60498  0.29902
  7.5  5.5   -0.45336  0.62253  0.54264 -0.29557 -0.15840
  7.5  7.5    0.00000  0.36842  0.00000  0.30540  0.87806







               I=  13.0

              7.09970  9.86809 10.23589
  Jp   Jn 			  T=1
  5.5  7.5    0.70314 -0.07476 -0.70711
  7.5  5.5    0.70314 -0.07476  0.70711
  7.5  7.5    0.10573  0.99440  0.00000


               I=  14.0

             10.52667
  Jp   Jn 	T=1
  7.5  7.5    1.00000


               I=  15.0

              9.05871
  Jp   Jn 
  7.5  7.5    1.00000



==> v47-1.txt <==
VANADIUM 47


               I=   0.5

              2.68294  3.99376  4.73174  5.55384  6.69683  7.10522  7.62524  7.78411
  Jp   Jn 				  T=3/2			     T=3/2
  1.5  2.0   -0.24622  0.51239 -0.48317  0.31510 -0.33938  0.00442 -0.39239 -0.11470
  1.5  2.0*  -0.04793 -0.40026 -0.05536 -0.13825 -0.32591  0.18126  0.22275 -0.52346
  2.5  2.0   -0.62848  0.01029  0.08039 -0.63658 -0.04411 -0.00544 -0.15563 -0.04333
  2.5  2.0*  -0.25132  0.16562 -0.44768 -0.22677  0.52921 -0.15992  0.25994 -0.00556
  3.5  4.0    0.12809  0.69616  0.47046 -0.10560  0.10933  0.04832  0.32878 -0.16938
  3.5  4.0*   0.65385  0.09445 -0.31814 -0.51779 -0.07610 -0.30131 -0.20113 -0.17174
  4.5  4.0    0.01776  0.03935 -0.39468 -0.04779 -0.18549  0.14461  0.59292  0.10930
  4.5  4.0*  -0.09999  0.07409  0.24679 -0.17972 -0.51819 -0.47773  0.02275  0.24149
  4.5  5.0   -0.00413 -0.20708 -0.02888  0.07215  0.23499 -0.38691 -0.05480  0.42196
  5.5  5.0    0.01591  0.05283 -0.12600 -0.02152 -0.34626  0.03834  0.35314  0.45585
  5.5  6.0   -0.15530 -0.05802  0.01686  0.31789  0.00437 -0.66013  0.27557 -0.43077
  7.5  8.0   -0.01738 -0.00818 -0.01970  0.06612 -0.02793 -0.11102  0.01906 -0.10518

              8.99264 10.86018 12.28196 13.51506
  Jp   Jn      T=3/2	T=3/2		  T=5/2
  1.5  2.0    0.10102 -0.10175  0.04397  0.19821
  1.5  2.0*  -0.06304 -0.18558  0.15785  0.53785
  2.5  2.0    0.35503  0.16681 -0.05403 -0.09129
  2.5  2.0*  -0.50140 -0.05782  0.04815  0.16514
  3.5  4.0    0.17117 -0.08373  0.11143  0.25820
  3.5  4.0*   0.11789  0.10427 -0.05420  0.00000
  4.5  4.0    0.35025 -0.34404  0.06598 -0.41936
  4.5  4.0*  -0.43384 -0.35809  0.09249 -0.10351
  4.5  5.0    0.47046 -0.27935  0.24271  0.45477
  5.5  5.0   -0.03847  0.61778 -0.14786  0.34893
  5.5  6.0    0.17644  0.22577 -0.28625 -0.09924
  7.5  8.0   -0.01838  0.38588  0.88144 -0.21013


               I=   1.5

              1.18739  2.45204  3.33943  4.19449  4.85925  4.90278  5.85196  6.03137
  Jp   Jn 					   T=3/2		      T=3/2
  1.5  0.0    0.59784 -0.04152 -0.35212  0.19736 -0.09542 -0.20187  0.06338  0.46357
  1.5  2.0    0.27032  0.18516 -0.31256 -0.34896 -0.09131  0.25804 -0.13005  0.27153
  1.5  2.0*   0.04121  0.05270  0.03125  0.04099  0.04094  0.05652  0.17038 -0.08105
  2.5  2.0    0.43386  0.25458  0.35263  0.14416  0.46593  0.36294  0.22095 -0.06160
  2.5  2.0*   0.19028 -0.11018  0.03581 -0.21859 -0.06058  0.41734 -0.33436 -0.25298
  2.5  4.0    0.00995 -0.42661 -0.36699 -0.13557  0.32683  0.20713 -0.20874 -0.13569
  2.5  4.0*  -0.06286 -0.36441 -0.01310 -0.17209  0.41477 -0.26914  0.06550  0.07403
  3.5  2.0    0.44177 -0.50778  0.32737 -0.14149 -0.37036 -0.11363 -0.04129 -0.16546
  3.5  2.0*   0.18012 -0.01726  0.09630  0.40296  0.23723 -0.08092 -0.32216 -0.17427
  3.5  4.0   -0.15869 -0.23813  0.40031 -0.20244  0.21753  0.07214 -0.06285  0.63805
  3.5  4.0*  -0.21549 -0.41162 -0.08467  0.50905 -0.19077  0.32195  0.01472  0.09960
  3.5  5.0   -0.06478  0.17514  0.32260  0.07544 -0.24752 -0.10014 -0.35533  0.19746
  4.5  4.0   -0.07706 -0.03354  0.05082 -0.12289 -0.11642  0.36242  0.15733  0.01321
  4.5  4.0*   0.05854 -0.01956  0.21284  0.06669  0.20053  0.02569 -0.20365  0.09347
  4.5  5.0    0.01573  0.08311 -0.01626  0.02209 -0.03564 -0.08719 -0.02884 -0.13330
  4.5  6.0    0.02752 -0.08566 -0.09206 -0.07879  0.20393 -0.22596  0.33223 -0.10314
  5.5  4.0   -0.05918  0.05799  0.03052 -0.33972 -0.09221  0.11128  0.22623 -0.02932
  5.5  4.0*  -0.13142  0.15925 -0.25661  0.05768  0.17626  0.05866 -0.38925  0.10779
  5.5  5.0   -0.05405  0.02657 -0.01383 -0.02535 -0.02529  0.13666  0.03228  0.16640
  5.5  6.0    0.03039  0.09145  0.06633 -0.29345  0.06952 -0.29210 -0.34423 -0.14265
  7.5  6.0   -0.03021  0.02154 -0.01791 -0.00361  0.03428  0.11560 -0.01730  0.00192
  7.5  8.0    0.00101  0.02290 -0.02489 -0.03309  0.00142 -0.07765 -0.07542 -0.03896








              6.18794  6.57824  6.60863  7.06170  7.75116  7.97825  8.89081  9.46424
  Jp   Jn 		T=3/2			   T=3/2	     T=3/2    T=3/2
  1.5  0.0    0.03921  0.29397 -0.00114  0.07992  0.12291 -0.08638  0.16024 -0.11218
  1.5  2.0   -0.21059 -0.36650  0.05063 -0.09479 -0.12006  0.20631 -0.06372  0.35960
  1.5  2.0*  -0.14136  0.08332  0.74395 -0.40478 -0.00629 -0.25669  0.12441  0.01283
  2.5  2.0   -0.04338  0.19831 -0.13045 -0.06589  0.00148  0.12101 -0.01779  0.04171
  2.5  2.0*   0.10770  0.11756 -0.04448  0.29030 -0.17221 -0.22811  0.42384 -0.27958
  2.5  4.0   -0.11917  0.05695 -0.07682 -0.25648  0.37922 -0.04447 -0.12681 -0.12993
  2.5  4.0*  -0.31137  0.34431 -0.10006  0.10495 -0.36819 -0.00158 -0.14677  0.16325
  3.5  2.0    0.15300 -0.07403  0.11285 -0.08529 -0.19934  0.09289 -0.25442  0.10366
  3.5  2.0*  -0.26106 -0.39585 -0.05609 -0.04383 -0.20378 -0.10211  0.13885  0.24442
  3.5  4.0    0.05436 -0.25054  0.05968 -0.09660  0.00857  0.10477  0.29639 -0.19099
  3.5  4.0*  -0.00172  0.12950  0.02104 -0.00745  0.05511  0.13939  0.28043  0.38469
  3.5  5.0   -0.27565  0.38686 -0.06277 -0.08370 -0.04611 -0.10937  0.01031  0.04061
  4.5  4.0   -0.32396  0.18619  0.30151  0.33949  0.01318  0.16751 -0.17073  0.02146
  4.5  4.0*   0.44364  0.00549  0.15166  0.22468  0.42639 -0.08510 -0.30293  0.31667
  4.5  5.0   -0.08152  0.05291 -0.06252  0.17087  0.10440  0.56228  0.21475  0.06408
  4.5  6.0    0.20347 -0.12450  0.21801  0.33890 -0.12864 -0.00649  0.35909  0.14719
  5.5  4.0    0.21199  0.21588 -0.33640 -0.30545 -0.01505 -0.23054  0.22868  0.49884
  5.5  4.0*   0.39371  0.19142  0.21186 -0.03142 -0.47391  0.02818 -0.10193  0.07361
  5.5  5.0   -0.15367 -0.08799  0.00999  0.46455  0.01195 -0.40973 -0.18658  0.17917
  5.5  6.0   -0.12329  0.16448  0.22708  0.06730  0.34275  0.13041  0.27582  0.22471
  7.5  6.0    0.21070  0.18126  0.10061 -0.06826 -0.14656  0.40211 -0.13004 -0.04601
  7.5  8.0   -0.07770  0.04582  0.00708  0.02680  0.03964 -0.04441 -0.01216  0.11144

              9.80973 10.26803 11.04160 11.94134 13.27716 13.51340
  Jp   Jn 		T=3/2	 T=3/2	  T=5/2	   T=5/2    T=3/2
  1.5  0.0   -0.03316  0.01363  0.04281 -0.11505 -0.19174 -0.02938
  1.5  2.0    0.07419  0.05037 -0.01002  0.32231  0.11516  0.04191
  1.5  2.0*   0.07124 -0.31383  0.07610  0.11227 -0.06736 -0.00959
  2.5  2.0    0.00817  0.02815 -0.17470 -0.07802  0.28554  0.04610
  2.5  2.0*   0.13048 -0.07527 -0.00526  0.23494 -0.14096 -0.00241
  2.5  4.0   -0.14206  0.00426  0.27553 -0.13227  0.25008 -0.09551
  2.5  4.0*   0.09381 -0.12012 -0.10671  0.29214 -0.17529  0.09085
  3.5  2.0   -0.07699 -0.06442 -0.04295 -0.16551  0.16900 -0.00668
  3.5  2.0*  -0.07998  0.10141  0.24593 -0.20396 -0.33992 -0.05865
  3.5  4.0   -0.01861 -0.05877 -0.00563 -0.16137 -0.03663 -0.08991
  3.5  4.0*   0.11948  0.05588 -0.20691  0.08587  0.14312  0.11500
  3.5  5.0   -0.10889  0.12726  0.40508  0.20899  0.34831 -0.09616
  4.5  4.0   -0.36241  0.30005  0.03465 -0.20292 -0.31128 -0.20288
  4.5  4.0*  -0.04630 -0.05172  0.09095  0.36645 -0.21987 -0.09066
  4.5  5.0   -0.18795 -0.67399  0.16461  0.00000 -0.00000 -0.16764
  4.5  6.0   -0.09689  0.28784  0.33232  0.09660  0.38681 -0.12434
  5.5  4.0   -0.13190 -0.05292  0.16422 -0.20508 -0.23726 -0.07638
  5.5  4.0*  -0.29259 -0.07660 -0.17969 -0.24663  0.14798 -0.07317
  5.5  5.0    0.22301 -0.38194  0.14551 -0.38757  0.23254  0.21028
  5.5  6.0    0.10475  0.19292 -0.27636 -0.27349  0.02577  0.33432
  7.5  6.0    0.58068  0.13465  0.49726 -0.17651 -0.17286  0.16000
  7.5  8.0    0.47366  0.03109 -0.23257 -0.12741  0.07645 -0.81119


















               I=   2.5

              0.00000  2.58666  3.52692  3.86595  4.16321  4.21137  4.93851  5.41446
  Jp   Jn 					   T=3/2
  1.5  2.0   -0.15556 -0.30491  0.03692  0.49711  0.12189  0.37070 -0.07448  0.16774
  1.5  2.0*  -0.07123 -0.06995 -0.05758  0.01638  0.02161  0.15520 -0.09494  0.20443
  1.5  4.0   -0.03301 -0.01185 -0.20107  0.07995  0.12631 -0.22169  0.30036 -0.36443
  1.5  4.0*   0.01357  0.19385  0.31852 -0.07350 -0.09610 -0.08865 -0.10279 -0.11143
  2.5  0.0    0.68719  0.03350 -0.06665 -0.10896  0.25228  0.21960  0.08615  0.06924
  2.5  2.0   -0.35984  0.50137  0.21488 -0.16120  0.29452  0.29497 -0.01014 -0.09550
  2.5  2.0*   0.09769 -0.07520  0.27113  0.20994  0.01141 -0.13682  0.14500 -0.03632
  2.5  4.0    0.12260  0.25492  0.19541  0.15305 -0.33173  0.31009  0.34433 -0.26439
  2.5  4.0*   0.01437  0.51347 -0.30915  0.29881  0.02199 -0.30243  0.33750  0.18608
  2.5  5.0   -0.01173  0.18673  0.09203  0.19127 -0.13376  0.21427 -0.27506  0.01406
  3.5  2.0    0.46569  0.15150  0.27834  0.16211  0.36795 -0.10233 -0.12850  0.03917
  3.5  2.0*  -0.05493  0.21782  0.11616 -0.42925  0.07588 -0.04338 -0.07604  0.41356
  3.5  4.0    0.02308  0.24346 -0.62342  0.08375  0.02846  0.22314 -0.20578  0.06235
  3.5  4.0*   0.25458  0.03568 -0.09940 -0.20878 -0.58720 -0.06656 -0.15907 -0.09390
  3.5  5.0   -0.06590 -0.03214 -0.16231 -0.15014  0.23057 -0.27672 -0.32694 -0.35382
  3.5  6.0    0.04715 -0.27756 -0.17906 -0.36696  0.14631  0.26503  0.35055 -0.01046
  4.5  2.0   -0.13117 -0.03067  0.08951 -0.01531 -0.03342 -0.28730  0.08388  0.29904
  4.5  2.0*   0.01926  0.05108 -0.02529 -0.01372  0.04447  0.03184 -0.02343 -0.09937
  4.5  4.0    0.05833  0.02946 -0.05682  0.09956 -0.07552 -0.04704 -0.17768 -0.17247
  4.5  4.0*  -0.06939  0.11856 -0.04367 -0.11266  0.02090  0.26638  0.04505 -0.27132
  4.5  5.0   -0.03968 -0.05107  0.00591 -0.07893  0.05215  0.00092  0.08063 -0.04280
  4.5  6.0    0.00616  0.03898 -0.06708  0.05762  0.03456 -0.04381  0.15996  0.24575
  5.5  4.0   -0.03252 -0.06964  0.02863  0.19172  0.04782 -0.08765 -0.00923 -0.12185
  5.5  4.0*  -0.11512 -0.03911  0.01386 -0.04461 -0.14199  0.01128  0.31240  0.10676
  5.5  5.0   -0.00255  0.00965 -0.13347  0.11020 -0.01174  0.02042 -0.12786  0.04555
  5.5  6.0   -0.09423 -0.03393  0.01105 -0.00338  0.27632 -0.07449  0.09730 -0.24292
  5.5  8.0   -0.01268  0.05050  0.01744  0.07527 -0.03420 -0.04224 -0.10513 -0.01569
  7.5  5.0   -0.00500 -0.00804  0.01654 -0.02133 -0.01545 -0.03929  0.00596  0.01569
  7.5  6.0   -0.00043  0.00952  0.03361 -0.03667 -0.06302  0.06490  0.12383 -0.03346
  7.5  8.0   -0.01531 -0.02872  0.01379 -0.01781  0.04184 -0.02568  0.07123 -0.02243

              5.46505  5.72988  6.05231  6.13229  6.68138  6.95707  7.32382  7.43802
  Jp   Jn      T=3/2					    T=3/2	      T=3/2
  1.5  2.0    0.07041 -0.12309  0.04722 -0.08741  0.12715 -0.16863 -0.17466 -0.25334
  1.5  2.0*  -0.06044 -0.37863 -0.01001  0.01909 -0.09281  0.05446  0.48680 -0.15424
  1.5  4.0    0.02421  0.33950  0.07217  0.00010  0.20079 -0.06084  0.25244 -0.36061
  1.5  4.0*  -0.17164 -0.30855  0.08074  0.43036  0.06847  0.12439  0.00392  0.26561
  2.5  0.0   -0.46750 -0.04509  0.14915 -0.02623  0.04358 -0.08065  0.01450 -0.04972
  2.5  2.0    0.15690 -0.06621  0.26264 -0.14890  0.12546  0.13792  0.03593 -0.09292
  2.5  2.0*   0.15699 -0.40566 -0.27530  0.09672  0.23139 -0.26217  0.16491 -0.07492
  2.5  4.0    0.08604  0.09848 -0.16284  0.04380 -0.11627 -0.26740  0.04250 -0.02372
  2.5  4.0*   0.00515 -0.28578  0.00627 -0.18750 -0.17081  0.07166 -0.14097 -0.03275
  2.5  5.0   -0.14798  0.15526 -0.01906 -0.34226 -0.34948 -0.28405  0.18520  0.16480
  3.5  2.0    0.46174  0.09949  0.08909 -0.05102  0.09023 -0.02794 -0.02758  0.06291
  3.5  2.0*   0.01991  0.05753 -0.42984 -0.10212  0.12488 -0.26245 -0.07140 -0.23190
  3.5  4.0    0.13490  0.03831 -0.08390  0.26617  0.19137 -0.19289  0.11360  0.29545
  3.5  4.0*   0.28197 -0.15480 -0.00246 -0.18566  0.07407 -0.03107 -0.04068 -0.17995
  3.5  5.0   -0.09210 -0.25931  0.01621 -0.27813  0.05816 -0.33976 -0.06112 -0.05844
  3.5  6.0    0.43803 -0.19763  0.06479 -0.07118 -0.16142 -0.02806  0.00344  0.23045
  4.5  2.0    0.11250  0.16779  0.40607  0.24228 -0.05171 -0.51832  0.12815  0.20668
  4.5  2.0*   0.05087 -0.01938 -0.13506 -0.00173  0.16459  0.10426  0.61187  0.05798
  4.5  4.0    0.10729 -0.26819  0.33062  0.07909 -0.20264  0.02892 -0.02921 -0.13535
  4.5  4.0*  -0.06997 -0.02012 -0.07038  0.29364  0.14407 -0.16646 -0.29159 -0.07455
  4.5  5.0   -0.03777 -0.10374 -0.04738 -0.00399 -0.19576  0.00680  0.13508 -0.03592
  4.5  6.0   -0.02492 -0.01984 -0.16357  0.16970 -0.09415  0.20249 -0.00974 -0.12402
  5.5  4.0    0.01289  0.01944 -0.29847 -0.26777  0.22634  0.16753 -0.08048  0.52827
  5.5  4.0*  -0.28319 -0.17547  0.19662 -0.22976  0.40952 -0.19181 -0.00306  0.17309
  5.5  5.0    0.06311 -0.12972 -0.02030  0.20566  0.16179 -0.04965 -0.19157 -0.09850
  5.5  6.0   -0.12543 -0.11568 -0.27005  0.13449 -0.37978 -0.22864 -0.03611  0.07696
  5.5  8.0   -0.11288  0.10651 -0.00575  0.11618  0.14769  0.03766  0.11009 -0.12598
  7.5  5.0    0.00718  0.05155  0.09318  0.04515 -0.08478 -0.03963  0.07010 -0.01620
  7.5  6.0   -0.07498 -0.09326  0.22259 -0.19463  0.13149  0.00615  0.00284  0.06631
  7.5  8.0   -0.01882 -0.05950 -0.04534 -0.03609 -0.15657 -0.04517 -0.05816 -0.01383

              7.69089  7.97934  8.39835  8.64301  9.02737  9.40046  9.64558  9.80089
  Jp   Jn 		T=3/2		  T=3/2		    T=3/2    T=3/2    T=3/2
  1.5  2.0    0.06805 -0.16892 -0.02635  0.36249 -0.05462 -0.17719 -0.16769  0.02638
  1.5  2.0*  -0.09472 -0.03791  0.01652  0.06233 -0.12783  0.44953  0.24423 -0.03788
  1.5  4.0    0.18158  0.02587 -0.14517  0.10223 -0.11085  0.23381  0.06244  0.29228
  1.5  4.0*   0.27134 -0.16398 -0.06931  0.39374 -0.09460  0.11717 -0.05782  0.18000
  2.5  0.0    0.02380  0.21460 -0.05887  0.02810 -0.01738 -0.02747 -0.11455 -0.10633
  2.5  2.0   -0.03415  0.18025 -0.09368 -0.04541  0.08537  0.02126  0.01458 -0.17656
  2.5  2.0*   0.04603  0.16272 -0.11143 -0.45555  0.13264  0.00796 -0.03377 -0.17374
  2.5  4.0   -0.10773  0.19728 -0.01155  0.36000  0.06544  0.02374  0.03918 -0.15382
  2.5  4.0*   0.14705 -0.09978  0.13494  0.02380 -0.08633 -0.03252 -0.14622 -0.04046
  2.5  5.0    0.15794 -0.06050 -0.10267 -0.25614 -0.16513  0.21446 -0.09304  0.28916
  3.5  2.0   -0.06248 -0.33053  0.03467  0.02421 -0.01347  0.07820  0.17077  0.16591
  3.5  2.0*   0.01087  0.12999 -0.05231  0.16800 -0.06184 -0.15310  0.01089  0.29843
  3.5  4.0   -0.02119 -0.06119 -0.12532  0.02357  0.21279 -0.08509  0.17088 -0.05037
  3.5  4.0*  -0.03740 -0.18886 -0.07914  0.06637 -0.04117  0.00040  0.02166 -0.05090
  3.5  5.0   -0.08881 -0.03184 -0.07843  0.24539 -0.04011  0.12866 -0.18156 -0.25147
  3.5  6.0    0.11832  0.05872 -0.05278  0.07619 -0.09056  0.14236 -0.12382  0.13971
  4.5  2.0   -0.07577  0.09013 -0.08556  0.03125 -0.07608  0.01525 -0.16868 -0.12542
  4.5  2.0*  -0.07544 -0.07121  0.34514  0.04292 -0.20061 -0.42266 -0.29665  0.07652
  4.5  4.0   -0.31769  0.37743 -0.06781 -0.05460  0.07570 -0.25445 -0.09921  0.49303
  4.5  4.0*  -0.10891 -0.32170  0.04478 -0.38076 -0.32140  0.09197 -0.27704  0.07852
  4.5  5.0    0.47384 -0.19097 -0.48827 -0.06980  0.20776 -0.31812 -0.11787  0.05101
  4.5  6.0   -0.46890 -0.10378 -0.42725  0.03837 -0.16281  0.16048 -0.19965  0.05190
  5.5  4.0   -0.09477  0.28572 -0.26676  0.09501 -0.21741  0.05403 -0.07672  0.06845
  5.5  4.0*  -0.12363 -0.15724  0.16184 -0.00658  0.14057  0.02431  0.11168  0.32924
  5.5  5.0    0.33316  0.39140  0.06229 -0.07192 -0.29877  0.04516  0.25845  0.15226
  5.5  6.0   -0.23888 -0.11962  0.09567  0.06718  0.08946 -0.16011  0.34621  0.13887
  5.5  8.0   -0.06131 -0.03069 -0.28434  0.06619  0.11210 -0.02190  0.09491  0.00261
  7.5  5.0    0.00520  0.03407 -0.05785  0.02843 -0.60176 -0.28057  0.13197 -0.23981
  7.5  6.0   -0.13104 -0.17884 -0.34532 -0.10949 -0.20444 -0.28964  0.42120 -0.03316
  7.5  8.0    0.09016 -0.02368  0.13018  0.01538 -0.17017 -0.04823  0.29334 -0.06085

             10.06666 10.81965 11.92942 12.05823 13.60340 15.82422
  Jp   Jn      T=3/2		 T=3/2	  T=5/2	   T=5/2    T=5/2
  1.5  2.0    0.09577  0.06632 -0.04949 -0.08830 -0.15393 -0.05630
  1.5  2.0*   0.21905 -0.18539  0.04022 -0.19510  0.26659  0.06404
  1.5  4.0    0.16957 -0.01814 -0.10034 -0.00944 -0.20971  0.01789
  1.5  4.0*   0.10843  0.08319 -0.07018  0.14828 -0.20532 -0.04088
  2.5  0.0    0.03472  0.04265 -0.04756 -0.18189 -0.12289 -0.04258
  2.5  2.0   -0.11105  0.01145 -0.02434 -0.21731 -0.23510 -0.00230
  2.5  2.0*   0.08181  0.09099  0.03022  0.16144 -0.23900  0.00011
  2.5  4.0   -0.08573 -0.10588 -0.00436  0.12096  0.28163  0.08914
  2.5  4.0*   0.11942  0.07095  0.09116 -0.03024  0.09322 -0.13986
  2.5  5.0   -0.10831  0.12155  0.00489  0.13636 -0.17146 -0.08768
  3.5  2.0   -0.10508 -0.12073  0.07474 -0.00711  0.15730  0.10638
  3.5  2.0*   0.22876  0.00121 -0.00237  0.07426  0.05017  0.01738
  3.5  4.0    0.08342 -0.02484 -0.01404  0.11201 -0.16242  0.15719
  3.5  4.0*  -0.05976  0.01709 -0.04798 -0.41478 -0.28023 -0.09709
  3.5  5.0   -0.18102 -0.00328 -0.02303  0.23246  0.15705  0.05441
  3.5  6.0   -0.03414  0.21837  0.17538  0.14486 -0.02100 -0.16979
  4.5  2.0    0.02172  0.05955 -0.15130 -0.29772  0.08423 -0.06015
  4.5  2.0*  -0.20205  0.13089 -0.15751 -0.04204  0.09346 -0.09016
  4.5  4.0    0.17598 -0.00603  0.06808  0.04545  0.06848  0.19114
  4.5  4.0*   0.16779 -0.00428  0.04337 -0.18055  0.24622  0.06070
  4.5  5.0   -0.15659 -0.25705  0.01026 -0.20683  0.22276  0.24067
  4.5  6.0   -0.42618  0.01574 -0.18423  0.12057 -0.16664  0.10971
  5.5  4.0    0.18108 -0.04046  0.01071 -0.35973  0.06679  0.07386
  5.5  4.0*  -0.29488 -0.15119  0.22698 -0.00829 -0.06066  0.21049
  5.5  5.0   -0.51010 -0.07588 -0.13320 -0.07562  0.17829 -0.19151
  5.5  6.0   -0.08592 -0.07693  0.02146 -0.31240 -0.22579 -0.30892
  5.5  8.0   -0.11094  0.54263  0.59375 -0.10531  0.23415 -0.22589
  7.5  5.0    0.02636 -0.28581  0.50168  0.14208 -0.26447  0.15635
  7.5  6.0    0.17901  0.09960 -0.36948  0.25090  0.20442 -0.28549
  7.5  8.0   -0.04459  0.58332 -0.17491 -0.13026 -0.03051  0.64453


               I=   3.5

              0.04364  2.37124  3.09662  3.58911  4.03646  4.22679  4.35499  4.96216
  Jp   Jn 					   T=3/2
  1.5  2.0    0.14466  0.11301  0.04804 -0.52942  0.00485  0.03903  0.19842 -0.33369
  1.5  2.0*   0.06573  0.01221 -0.01316  0.07544 -0.10785 -0.02201 -0.04626  0.11216
  1.5  4.0   -0.08185  0.03338  0.06357 -0.02200  0.06728 -0.27496  0.19513 -0.30524
  1.5  4.0*  -0.07106 -0.04197  0.00918  0.42383  0.03194  0.10238  0.24275 -0.07863
  1.5  5.0    0.04073 -0.02451 -0.01449  0.02205 -0.11897  0.19912 -0.10645  0.05757
  2.5  2.0   -0.42730  0.45247  0.12046  0.10214 -0.02049  0.37702  0.04341 -0.12610
  2.5  2.0*   0.05132 -0.17634  0.07620  0.24343 -0.04027 -0.28477 -0.05288 -0.20068
  2.5  4.0   -0.00512 -0.20983 -0.38640  0.23075  0.01829  0.33056  0.15204 -0.07634
  2.5  4.0*  -0.22467  0.17007  0.05056  0.11613  0.40627  0.04712 -0.06830 -0.16372
  2.5  5.0   -0.03595  0.00174 -0.29840  0.04163  0.17074 -0.09040 -0.01263  0.20326
  2.5  6.0   -0.00399 -0.01022 -0.17659 -0.13619  0.14983 -0.31471 -0.11073  0.25798
  3.5  0.0    0.72535  0.17485  0.15980  0.09363  0.40102  0.18262 -0.05020 -0.03353
  3.5  2.0   -0.18986 -0.47925  0.54375 -0.03362  0.35029  0.17395 -0.05725 -0.00100
  3.5  2.0*  -0.02552  0.02764 -0.08596  0.23548 -0.01868  0.12797 -0.52857 -0.02062
  3.5  4.0   -0.13487  0.15593 -0.31273 -0.33475  0.38715  0.13939 -0.27601  0.10919
  3.5  4.0*   0.10629 -0.47810 -0.38931 -0.05473  0.04953  0.23513  0.03578 -0.27463
  3.5  5.0    0.00773  0.02091 -0.02314 -0.17361  0.02166 -0.11731 -0.04414 -0.42735
  3.5  6.0    0.11848 -0.08349  0.15378 -0.25440 -0.42386  0.31159 -0.28928  0.07412
  4.5  2.0    0.12424  0.07474  0.02451  0.20566  0.05208 -0.17203 -0.46121 -0.31138
  4.5  2.0*  -0.08526 -0.02641  0.02235 -0.05460  0.07636  0.03986 -0.07972 -0.04018
  4.5  4.0   -0.08340 -0.11024 -0.05179 -0.07715  0.06681 -0.03588  0.00315 -0.11250
  4.5  4.0*  -0.01601  0.17042 -0.15821 -0.03696 -0.04044  0.14819  0.06915 -0.15413
  4.5  5.0    0.04698  0.05798  0.04674 -0.05082 -0.10063 -0.00816 -0.03486 -0.03022
  4.5  6.0   -0.04209  0.04016  0.05911  0.01831  0.04680  0.00793 -0.01439 -0.06028
  4.5  8.0   -0.01364 -0.00172 -0.04768  0.00835  0.07787 -0.13577  0.02737  0.03177
  5.5  2.0    0.23575  0.13952  0.06496  0.08365  0.14152  0.15849  0.30562  0.23261
  5.5  2.0*   0.02560  0.03554 -0.01728 -0.02679 -0.05728  0.02882  0.15729 -0.01157
  5.5  4.0   -0.05390 -0.00441  0.03292 -0.01768  0.02542 -0.18026  0.01723  0.27156
  5.5  4.0*   0.10598  0.19128 -0.15051  0.15316 -0.18436 -0.13439 -0.00313 -0.14911
  5.5  5.0   -0.05103  0.03663 -0.07541 -0.06764  0.12051  0.03058 -0.02640 -0.01072
  5.5  6.0    0.02259  0.14041  0.12269  0.02611 -0.06309 -0.01868 -0.04834 -0.02127
  5.5  8.0   -0.02974  0.02888 -0.09025  0.02375  0.11726 -0.09449  0.07664 -0.02702
  7.5  4.0    0.05275  0.07365  0.00646  0.05222 -0.00242  0.02831 -0.00021 -0.04731
  7.5  4.0*   0.04959  0.10120 -0.02751  0.03326  0.02810  0.03387  0.05228  0.03566
  7.5  5.0    0.02641  0.04716 -0.03582  0.03980 -0.03223  0.04063  0.02144 -0.03210
  7.5  6.0    0.05332  0.05774 -0.03193  0.05086 -0.06352  0.02123  0.01758 -0.05573
  7.5  8.0    0.02556  0.02230  0.04046  0.02375 -0.06470  0.03180 -0.01033 -0.00378

























              5.05137  5.40743  5.82645  6.11863  6.31961  6.65649  6.70375  6.95778
  Jp   Jn 					   T=3/2    T=3/2
  1.5  2.0   -0.10740 -0.11161  0.21665 -0.03414 -0.31608 -0.29197 -0.06419  0.10943
  1.5  2.0*  -0.12356 -0.05337 -0.08148  0.03269  0.11141  0.08290  0.61961  0.39265
  1.5  4.0    0.28600  0.15444 -0.11496 -0.08100  0.04686  0.07267  0.12795 -0.18177
  1.5  4.0*   0.15161 -0.02349 -0.08686  0.07254  0.16931 -0.07925 -0.27663  0.10486
  1.5  5.0    0.07170  0.09045 -0.09300  0.14491 -0.04280 -0.00517 -0.26370 -0.06668
  2.5  2.0   -0.06737 -0.07002 -0.02091 -0.14941 -0.32317  0.07175  0.03193  0.12754
  2.5  2.0*   0.19973 -0.05311  0.00890 -0.44251 -0.00989  0.04887 -0.15810  0.27241
  2.5  4.0    0.33739 -0.09646 -0.00242  0.17509 -0.28083 -0.19514  0.14651 -0.05050
  2.5  4.0*  -0.25575  0.11629 -0.23897  0.13029  0.10390  0.31507 -0.07895 -0.00987
  2.5  5.0    0.16872 -0.22106 -0.13806 -0.18119 -0.26921 -0.05186 -0.02721  0.24631
  2.5  6.0   -0.08871 -0.38527 -0.15859  0.04106 -0.34297  0.31800 -0.06375 -0.13851
  3.5  0.0   -0.01794 -0.07953 -0.18251 -0.00693  0.03850 -0.13594 -0.05636  0.02833
  3.5  2.0    0.05091 -0.09301 -0.05660  0.02712 -0.26042 -0.00617  0.03749 -0.02603
  3.5  2.0*  -0.10798 -0.30256  0.40033  0.09766  0.04288 -0.09296 -0.07632 -0.04923
  3.5  4.0    0.26123  0.24714 -0.06763 -0.06975  0.23785 -0.06505 -0.06600  0.04929
  3.5  4.0*  -0.29307  0.11634 -0.04582 -0.02084  0.00512  0.30459  0.00422  0.05574
  3.5  5.0    0.29367 -0.21620 -0.03485  0.45054  0.07170  0.26068  0.06754  0.19589
  3.5  6.0    0.24031  0.10974 -0.17905 -0.04454 -0.05607  0.26856 -0.05875  0.03848
  4.5  2.0    0.09502  0.25765  0.13006 -0.10659 -0.28910  0.01748  0.15764 -0.06112
  4.5  2.0*   0.09470  0.07656 -0.11147  0.03356 -0.05187 -0.16845  0.11182  0.24053
  4.5  4.0    0.01671 -0.02979  0.43631 -0.03667  0.09994  0.14746 -0.27919 -0.06916
  4.5  4.0*   0.11922 -0.21363 -0.10167 -0.26180  0.11550  0.01773  0.10411 -0.31852
  4.5  5.0   -0.01096 -0.08287 -0.12134 -0.16328 -0.00108  0.12990 -0.23005  0.12599
  4.5  6.0   -0.11796 -0.02223  0.19444  0.25978  0.09445 -0.05835  0.18630  0.04615
  4.5  8.0   -0.03666 -0.06134  0.02420  0.01940 -0.05421 -0.00262  0.03597 -0.10759
  5.5  2.0    0.18871  0.13584  0.39027 -0.01420 -0.14070  0.46556  0.10647 -0.09972
  5.5  2.0*  -0.13375 -0.17568 -0.00159  0.05445  0.11650  0.04593 -0.18838  0.31303
  5.5  4.0    0.17186  0.29076  0.07130  0.35430 -0.17331 -0.08291 -0.17803  0.19785
  5.5  4.0*  -0.12720  0.25873 -0.14306  0.24249 -0.28147  0.00751 -0.13511 -0.04568
  5.5  5.0    0.08502  0.07427  0.12859 -0.12404  0.10719 -0.03619 -0.05522  0.23146
  5.5  6.0    0.31400 -0.34251 -0.03412  0.21451  0.14485  0.07213 -0.03743 -0.10532
  5.5  8.0   -0.05851 -0.01847  0.07989  0.04434 -0.03367 -0.08850  0.02754 -0.03844
  7.5  4.0   -0.08647 -0.09192  0.01207  0.05574 -0.00407  0.06747 -0.16526  0.28285
  7.5  4.0*   0.09237  0.08993  0.24975 -0.11031 -0.07070  0.24365  0.03023  0.25459
  7.5  5.0   -0.03310 -0.02835 -0.00177 -0.01751  0.01314  0.05395  0.06796 -0.06280
  7.5  6.0   -0.12668  0.06998 -0.14766  0.02610 -0.17782  0.01881 -0.13517 -0.04036
  7.5  8.0    0.03302 -0.09079 -0.09494  0.00743  0.01301  0.07077  0.00745  0.00000




























              7.36930  7.60379  7.72739  7.77251  7.88935  8.01235  8.24340  8.71877
  Jp   Jn 				  T=3/2		    T=3/2	      T=3/2
  1.5  2.0   -0.16092 -0.04005 -0.02326 -0.08445 -0.08376  0.12022 -0.04585 -0.02460
  1.5  2.0*  -0.18883  0.14934  0.09516  0.02141  0.01522  0.19201 -0.00766 -0.08716
  1.5  4.0    0.01368  0.22250  0.00616 -0.10666  0.00097 -0.46287  0.10250 -0.10670
  1.5  4.0*  -0.27883 -0.13655  0.00334  0.38407 -0.21873 -0.07831 -0.09150 -0.14645
  1.5  5.0    0.20552  0.26393 -0.39701 -0.02834 -0.37588  0.35888  0.01931 -0.03918
  2.5  2.0    0.11070 -0.05757 -0.01714  0.19293  0.10825  0.00631  0.06817  0.11140
  2.5  2.0*  -0.08178 -0.19017 -0.08118 -0.34057  0.07029  0.22548  0.03712  0.11200
  2.5  4.0    0.02184  0.04120 -0.11112 -0.36854  0.15339  0.01070  0.08491 -0.09309
  2.5  4.0*  -0.05929  0.03981  0.02652 -0.39144 -0.00088  0.24138 -0.03157 -0.03487
  2.5  5.0    0.03461  0.01855  0.22413  0.15185 -0.08085  0.10280 -0.18215 -0.30817
  2.5  6.0   -0.13572 -0.00443 -0.17440  0.01835 -0.02407 -0.08379  0.05164  0.04551
  3.5  0.0    0.07323  0.00036  0.07745  0.04676  0.08594 -0.01127  0.06687  0.03987
  3.5  2.0   -0.09258  0.05027  0.03890  0.01119  0.02708 -0.09949 -0.14300 -0.01306
  3.5  2.0*  -0.13467 -0.00514  0.06488 -0.06182 -0.00247 -0.32570  0.03923  0.13763
  3.5  4.0   -0.14023 -0.06650 -0.01483 -0.01626 -0.01788 -0.10631 -0.00573 -0.11547
  3.5  4.0*   0.03815 -0.11441  0.06356  0.15263 -0.00936 -0.05015  0.05403  0.26857
  3.5  5.0    0.15956 -0.13900 -0.03292  0.27050 -0.00708  0.04681 -0.07928  0.00359
  3.5  6.0   -0.13891 -0.02398  0.04900 -0.11891  0.04320 -0.12309 -0.06133 -0.19995
  4.5  2.0    0.06358  0.12346 -0.05533  0.15810 -0.17232  0.06501 -0.13259 -0.08615
  4.5  2.0*  -0.28162  0.25691  0.11374  0.03568 -0.27781 -0.02436  0.47894  0.27324
  4.5  4.0   -0.10743  0.30358  0.35886  0.07198  0.11835  0.31585  0.14916 -0.26388
  4.5  4.0*  -0.02883 -0.05570  0.30027 -0.14227 -0.22101  0.05103 -0.30512  0.28082
  4.5  5.0   -0.17932 -0.31593 -0.13908  0.00930 -0.12914 -0.10015  0.29258 -0.05092
  4.5  6.0   -0.13637 -0.42799 -0.09444 -0.28152 -0.18621  0.00272 -0.03821 -0.34634
  4.5  8.0    0.10149  0.10285 -0.13229  0.01319 -0.13477 -0.01888  0.03873  0.00479
  5.5  2.0   -0.24783  0.00027 -0.07962  0.02446 -0.04505 -0.01744 -0.02303  0.02290
  5.5  2.0*  -0.13735  0.44563 -0.06181 -0.20167 -0.16880 -0.25155 -0.17212  0.01706
  5.5  4.0    0.14477 -0.18000  0.32159 -0.11042  0.02445  0.01635 -0.02673  0.34975
  5.5  4.0*  -0.41454  0.09598  0.01677 -0.02003  0.18539 -0.03260 -0.19146  0.06283
  5.5  5.0   -0.08412  0.05679 -0.39582  0.09598  0.51633  0.01559 -0.12276  0.14627
  5.5  6.0   -0.08626  0.05889  0.06350 -0.06936  0.14279  0.19494  0.16358  0.19466
  5.5  8.0    0.00894 -0.06712 -0.22484 -0.00690 -0.06610 -0.06702  0.24742 -0.00438
  7.5  4.0    0.35474  0.12297  0.06952 -0.15280  0.09725 -0.27926 -0.15536 -0.15784
  7.5  4.0*   0.28454 -0.04001  0.04216 -0.13299 -0.27505 -0.12159  0.10636  0.10832
  7.5  5.0    0.14305  0.07190 -0.01215  0.07011  0.18753 -0.02435  0.36402 -0.21426
  7.5  6.0    0.03109 -0.09771  0.31588 -0.05212  0.10965 -0.04817  0.29520 -0.23662
  7.5  8.0    0.07126  0.04772 -0.01818 -0.04768  0.13223  0.06692  0.11180  0.03628




























              8.85452  9.17500  9.51157  9.62716  9.87627 10.33054 10.62629 10.64027
  Jp   Jn      T=3/2	T=3/2	 T=3/2			    T=3/2    T=5/2    T=3/2
  1.5  2.0   -0.19073 -0.27046 -0.13213 -0.07437 -0.04109 -0.12877  0.06851  0.03006
  1.5  2.0*  -0.17004 -0.14418 -0.14657 -0.05254 -0.06388  0.08064  0.04132 -0.31112
  1.5  4.0   -0.00850 -0.31242 -0.11482  0.13002 -0.08650 -0.13065 -0.20748 -0.17217
  1.5  4.0*  -0.36604 -0.01618 -0.15757 -0.06414 -0.11949 -0.09791 -0.06459  0.02989
  1.5  5.0    0.01207 -0.12901 -0.28243  0.08429 -0.00449  0.02193  0.05085 -0.22670
  2.5  2.0    0.20491  0.10542  0.01006  0.04503 -0.07350 -0.11372 -0.23647 -0.13530
  2.5  2.0*   0.26443  0.11486 -0.26271 -0.06873 -0.02722 -0.03208 -0.01692 -0.03813
  2.5  4.0   -0.07197  0.01516  0.17850 -0.07852  0.05519  0.13524 -0.10042  0.08315
  2.5  4.0*  -0.12182 -0.29867  0.03249 -0.08307  0.05768  0.05087 -0.08206  0.14736
  2.5  5.0    0.17929 -0.28239  0.05758  0.15598  0.04450 -0.13377  0.04565  0.01865
  2.5  6.0   -0.25716  0.20407 -0.11325 -0.08967 -0.10012 -0.02225 -0.23620  0.04473
  3.5  0.0    0.05831  0.06017 -0.01420  0.04700 -0.05082  0.01180 -0.27685 -0.03639
  3.5  2.0   -0.04256  0.08421 -0.05632  0.02251  0.02300  0.08088  0.27429 -0.09171
  3.5  2.0*   0.07914 -0.35439 -0.23188  0.03022 -0.01204  0.08345  0.00000 -0.00789
  3.5  4.0    0.11228  0.13295 -0.07422 -0.07436 -0.09394 -0.07525  0.24627 -0.06804
  3.5  4.0*   0.04667 -0.03806  0.04390  0.10974 -0.03906 -0.31444  0.00000 -0.14838
  3.5  5.0    0.21770  0.03547 -0.09333 -0.02634  0.06440  0.33561 -0.00000  0.09555
  3.5  6.0   -0.07303  0.01831 -0.06257 -0.02533 -0.08831 -0.04080 -0.28996 -0.02612
  4.5  2.0   -0.21478  0.11059  0.37166  0.03183  0.05085 -0.05076  0.05926 -0.06362
  4.5  2.0*   0.03104  0.20376 -0.08821 -0.03539  0.16714 -0.05226 -0.09880  0.16269
  4.5  4.0   -0.05856  0.14802  0.06226 -0.03261 -0.03385  0.05672 -0.25833 -0.13310
  4.5  4.0*  -0.24081  0.18886 -0.12358  0.03627  0.17959  0.21199  0.05699 -0.22204
  4.5  5.0   -0.10311 -0.22075  0.39676  0.01055  0.36416  0.16988  0.11970 -0.19192
  4.5  6.0    0.00132  0.29042 -0.00669  0.29407  0.03889 -0.25560 -0.16226 -0.05724
  4.5  8.0    0.08089  0.08514 -0.20697  0.43718  0.23257 -0.13197 -0.02160 -0.15493
  5.5  2.0    0.20644 -0.08789 -0.05355 -0.04060  0.13135  0.01595  0.14498 -0.07864
  5.5  2.0*   0.13799  0.16086  0.31846  0.22050  0.00450  0.14499  0.01626 -0.02139
  5.5  4.0   -0.15369 -0.11614  0.02174  0.06962  0.13917  0.01127 -0.18824 -0.28258
  5.5  4.0*   0.11316  0.12919 -0.15094 -0.06424  0.00424 -0.05995  0.21987  0.06011
  5.5  5.0   -0.34894  0.04521 -0.06308  0.33627  0.07598  0.13581 -0.04685 -0.05472
  5.5  6.0   -0.06738  0.02016  0.22139  0.08710 -0.10744 -0.47536  0.31186 -0.08754
  5.5  8.0    0.02977  0.09304  0.08565 -0.31964 -0.36253  0.18669  0.04068 -0.48223
  7.5  4.0   -0.11367  0.17747 -0.11361 -0.35987  0.17845 -0.25984  0.16260 -0.24201
  7.5  4.0*  -0.29801  0.07277 -0.07107  0.07442 -0.28202  0.03967  0.16741  0.38047
  7.5  5.0   -0.16864  0.04647 -0.22427 -0.09785  0.47197 -0.07436  0.14253  0.11022
  7.5  6.0   -0.02898  0.11668 -0.15000  0.38728 -0.19976  0.33331  0.30604 -0.11202
  7.5  8.0   -0.09666 -0.14247  0.06258  0.17269 -0.33287 -0.09502  0.13156  0.02042




























             11.04678 12.68270 12.93548 14.70333 19.45579
  Jp   Jn      T=3/2	T=3/2	 T=5/2	  T=5/2	   T=7/2
  1.5  2.0    0.01899 -0.00356 -0.18572 -0.05392  0.06776
  1.5  2.0*  -0.19595  0.09960 -0.11199 -0.03252 -0.14983
  1.5  4.0   -0.02078  0.16420  0.09761  0.13397 -0.12976
  1.5  4.0*   0.00755 -0.05052 -0.20874 -0.08982  0.06308
  1.5  5.0    0.04228  0.18340  0.10057  0.20057 -0.15353
  2.5  2.0   -0.05121  0.09631 -0.07827 -0.03085 -0.14015
  2.5  2.0*   0.06442  0.04168 -0.17100 -0.05210 -0.04226
  2.5  4.0   -0.18134 -0.03137 -0.11241  0.00074 -0.04414
  2.5  4.0*   0.03129 -0.06753 -0.00231 -0.09630  0.23604
  2.5  5.0    0.20019 -0.00179  0.34979 -0.03844  0.13229
  2.5  6.0    0.00132  0.09926 -0.16441  0.13707 -0.10272
  3.5  0.0   -0.06098  0.05394  0.07486 -0.05885 -0.11952
  3.5  2.0   -0.02269  0.03658  0.12599 -0.08546 -0.15430
  3.5  2.0*   0.02806  0.01469  0.00000 -0.00000 -0.00000
  3.5  4.0   -0.08221  0.02148 -0.24260 -0.06564 -0.20702
  3.5  4.0*   0.06342  0.09836 -0.00000 -0.00000 -0.00000
  3.5  5.0    0.01842 -0.07027  0.00000 -0.00000 -0.00000
  3.5  6.0    0.06401 -0.08900  0.05610 -0.24896  0.24881
  4.5  2.0    0.12297 -0.01085 -0.20080  0.01944  0.07435
  4.5  2.0*   0.09405 -0.20678  0.15883  0.25706  0.20174
  4.5  4.0   -0.16909 -0.05507  0.13289 -0.00461 -0.18651
  4.5  4.0*   0.14223 -0.06696  0.15050  0.01688 -0.04604
  4.5  5.0   -0.27222 -0.06252  0.13509  0.05472 -0.21958
  4.5  6.0    0.17824  0.02830  0.19100  0.14887 -0.11514
  4.5  8.0   -0.40257 -0.38055 -0.12806 -0.43561  0.18430
  5.5  2.0    0.12850 -0.10100 -0.11635  0.16510  0.13363
  5.5  2.0*   0.25005  0.14328 -0.21092 -0.18117 -0.08058
  5.5  4.0    0.15229  0.04083 -0.12577 -0.11238 -0.11253
  5.5  4.0*  -0.12139 -0.03190  0.33305 -0.14059 -0.23145
  5.5  5.0    0.07596  0.01927  0.22125  0.13200  0.18211
  5.5  6.0   -0.07790  0.25325  0.03148 -0.05861  0.18376
  5.5  8.0    0.21484 -0.08026  0.27051 -0.33109  0.23827
  7.5  4.0   -0.13253 -0.22005  0.02280  0.30348  0.13957
  7.5  4.0*  -0.20065  0.11503  0.27484 -0.20475 -0.11483
  7.5  5.0    0.44004  0.15524 -0.04854 -0.35398 -0.18626
  7.5  6.0    0.00341  0.13006 -0.20152  0.22047  0.25736
  7.5  8.0    0.30144 -0.68271 -0.07057  0.08346 -0.39003




























               I=   4.5

              1.67997  2.16256  2.94641  3.77954  4.43857  4.81757  4.85377  5.60300
  Jp   Jn 
  1.5  4.0   -0.02140 -0.09670  0.13599  0.02286  0.08888 -0.27155  0.21539 -0.11854
  1.5  4.0*  -0.01168 -0.25142 -0.03346  0.00919 -0.15467 -0.36445  0.22093 -0.28086
  1.5  5.0   -0.06114 -0.03882 -0.04741 -0.01451  0.04076  0.02099 -0.04297 -0.00927
  1.5  6.0    0.05137  0.04679  0.00680 -0.05013 -0.03115  0.34694  0.00509  0.11477
  2.5  2.0    0.40752 -0.53236  0.09886 -0.10781  0.17489  0.05715 -0.11003 -0.13514
  2.5  2.0*  -0.11950 -0.22054 -0.03486 -0.22969  0.14041  0.16452  0.18784  0.38373
  2.5  4.0   -0.20480  0.00849 -0.03963 -0.33085  0.13531  0.43356  0.21802 -0.15591
  2.5  4.0*   0.39451 -0.00131  0.37020 -0.33997 -0.16337 -0.00316 -0.10696  0.25586
  2.5  5.0   -0.02722  0.07248  0.16560 -0.19929 -0.06951 -0.00214  0.23180 -0.25094
  2.5  6.0    0.09308  0.09677  0.12632 -0.41396  0.05329 -0.03170 -0.46310 -0.32433
  3.5  2.0    0.54202  0.51873  0.01141  0.16184  0.20351  0.06924  0.08922 -0.04941
  3.5  2.0*  -0.21013  0.13990  0.13343  0.02456 -0.21926  0.31216 -0.01361 -0.06602
  3.5  4.0    0.01330  0.17353  0.46311 -0.01154 -0.01988 -0.06260  0.22368 -0.03084
  3.5  4.0*  -0.17068  0.39647 -0.26242 -0.50887 -0.03624 -0.24360 -0.04632 -0.03985
  3.5  5.0   -0.03860 -0.01716  0.13185 -0.12268  0.33225 -0.28582 -0.12942  0.03988
  3.5  6.0   -0.11539  0.11602 -0.14246  0.23321  0.42827 -0.02476 -0.32415  0.04641
  3.5  8.0   -0.04390  0.00519  0.00636  0.06090  0.00047 -0.16877  0.14538  0.03251
  4.5  0.0   -0.38241  0.05358  0.51727  0.09479  0.22805 -0.14722 -0.01674  0.02443
  4.5  2.0   -0.05159  0.00431  0.06354 -0.15477  0.53278  0.10239  0.22348  0.08727
  4.5  2.0*   0.01242 -0.05541  0.07411  0.00104  0.04719  0.06390  0.01333 -0.14417
  4.5  4.0    0.01251  0.02172  0.08295 -0.08050 -0.02577 -0.07581  0.07159  0.30301
  4.5  4.0*  -0.11740 -0.10694  0.06358 -0.10266 -0.15850  0.01785 -0.22924  0.28871
  4.5  5.0    0.01450  0.03210 -0.01236  0.04712  0.07848 -0.09153 -0.13626  0.00643
  4.5  6.0    0.06078 -0.03923  0.10677  0.05955  0.04747  0.08331  0.01547  0.11205
  4.5  8.0    0.01697  0.01049  0.02896 -0.03528 -0.04100 -0.02195  0.01095 -0.04706
  5.5  2.0    0.17069 -0.05028 -0.32859 -0.20380  0.11492 -0.21774  0.29297  0.15342
  5.5  2.0*  -0.09761 -0.10965 -0.01986 -0.05563 -0.16157  0.00031 -0.10958 -0.07706
  5.5  4.0    0.09175 -0.03305  0.04418  0.12555  0.04781  0.21141  0.14157 -0.24431
  5.5  4.0*  -0.06227 -0.17067 -0.10964 -0.09485  0.21372  0.12410 -0.07547 -0.30825
  5.5  5.0   -0.00421  0.02111  0.09220 -0.01955 -0.05179 -0.01447  0.07422 -0.11560
  5.5  6.0   -0.00781 -0.11893  0.07942  0.02234  0.05550 -0.00295 -0.17222  0.14206
  5.5  8.0    0.00640 -0.03678  0.04047 -0.06777 -0.04926  0.03220  0.09087 -0.02606
  7.5  4.0   -0.03555 -0.02701  0.06849 -0.00965  0.03144 -0.01481 -0.02457 -0.07933
  7.5  4.0*   0.02667 -0.01192 -0.03253 -0.06371  0.04219 -0.02269  0.11714  0.07482
  7.5  5.0   -0.03467 -0.04805 -0.00190 -0.02961 -0.04328 -0.04706 -0.08500  0.00089
  7.5  6.0    0.00303 -0.04657 -0.02527  0.01588  0.05838  0.08481 -0.07379 -0.07244
  7.5  8.0   -0.01596 -0.02562 -0.02294 -0.00444  0.00992 -0.00071 -0.06389  0.04134


























              5.67201  5.73282  5.94664  6.05058  6.36423  6.58541  6.70933  6.99022
  Jp   Jn      T=3/2			  T=3/2		    T=3/2
  1.5  4.0    0.08710 -0.55910 -0.01862 -0.11597  0.10716  0.20793  0.36675 -0.02729
  1.5  4.0*  -0.06720 -0.15282  0.13605 -0.24955 -0.10299 -0.03481 -0.29079  0.13982
  1.5  5.0    0.05486  0.31259  0.05273 -0.12007 -0.29797 -0.04289  0.15061  0.08894
  1.5  6.0   -0.05831 -0.41968  0.01429  0.28638  0.11112 -0.02531 -0.20861 -0.10690
  2.5  2.0    0.10289 -0.00984  0.16069 -0.12603  0.14884 -0.44909 -0.07861  0.02328
  2.5  2.0*  -0.01098 -0.25767 -0.09173 -0.06318  0.06587 -0.02576  0.00243  0.08456
  2.5  4.0    0.31190  0.14629  0.17383 -0.31602  0.04996  0.01787  0.03768 -0.13919
  2.5  4.0*  -0.25946 -0.00585  0.18753 -0.07105 -0.30246  0.05330  0.16529 -0.07006
  2.5  5.0    0.24222 -0.16563 -0.15165  0.15189 -0.59316 -0.05925 -0.08749 -0.20699
  2.5  6.0    0.07014 -0.04879 -0.06229  0.21664  0.10944  0.28227  0.03708  0.11758
  3.5  2.0    0.01407 -0.08444  0.04593 -0.34556  0.04774 -0.00307 -0.04264  0.02949
  3.5  2.0*   0.05718 -0.21793  0.30749 -0.24846  0.01848  0.20668 -0.10108  0.23577
  3.5  4.0    0.37832  0.11759  0.01103  0.27607  0.20557 -0.27665 -0.03810  0.00945
  3.5  4.0*  -0.18399 -0.03824  0.11415 -0.12209  0.13526 -0.36892  0.06041  0.06469
  3.5  5.0    0.23764  0.13643 -0.20875 -0.19986  0.05487  0.36087 -0.19004 -0.12320
  3.5  6.0    0.29265 -0.19137  0.31542  0.08373 -0.24044 -0.21977  0.03028 -0.01521
  3.5  8.0    0.00843  0.09996  0.13032 -0.19547 -0.01324  0.01516  0.34971 -0.10698
  4.5  0.0   -0.33104  0.04621  0.26163  0.07032  0.05319 -0.11981 -0.00337 -0.01632
  4.5  2.0   -0.26451  0.04781 -0.26220  0.00740 -0.11031 -0.01597 -0.07123  0.08193
  4.5  2.0*   0.00364 -0.02008 -0.08266 -0.04540  0.10800 -0.08751  0.30249 -0.01943
  4.5  4.0    0.04237  0.04431  0.02927 -0.06367 -0.21784  0.02042 -0.28899  0.40483
  4.5  4.0*   0.22203 -0.04270 -0.12245 -0.07898  0.05864 -0.11732  0.31541  0.09184
  4.5  5.0   -0.00131 -0.17819  0.01777  0.07132 -0.02313 -0.04484 -0.03254  0.01383
  4.5  6.0   -0.08349  0.13015  0.21730 -0.03053  0.16130  0.22380 -0.11639 -0.42490
  4.5  8.0   -0.01809 -0.03540 -0.05185  0.03952  0.11788  0.05505 -0.02163  0.01834
  5.5  2.0    0.15443  0.07195  0.36729  0.38160  0.06527  0.21505  0.01768  0.01999
  5.5  2.0*   0.02950  0.10202  0.14619  0.02897 -0.10792  0.01315 -0.13291 -0.26820
  5.5  4.0   -0.08194  0.15576  0.05652  0.20882 -0.11713  0.11378  0.32028  0.37859
  5.5  4.0*  -0.28314 -0.02848  0.01030  0.02976 -0.02454  0.08656 -0.01804  0.06829
  5.5  5.0    0.09460  0.12031 -0.10411  0.04693  0.22947 -0.07568 -0.16950  0.29602
  5.5  6.0    0.21071  0.00334  0.04186 -0.12260 -0.03215  0.20457 -0.02107  0.27862
  5.5  8.0   -0.05216  0.12103 -0.00954 -0.04238  0.16396  0.06281  0.04629 -0.09613
  7.5  4.0   -0.04926 -0.00963  0.37309  0.01165  0.06379  0.10197 -0.11764  0.09895
  7.5  4.0*   0.03572  0.05365  0.23491  0.19178  0.00853  0.08877  0.16107  0.08723
  7.5  5.0    0.01821 -0.04164  0.04548 -0.05039  0.02876 -0.02536 -0.05294 -0.08054
  7.5  6.0   -0.09425 -0.06185  0.03368  0.01595 -0.14327 -0.03633  0.05212 -0.06673
  7.5  8.0    0.03759 -0.02110  0.04309 -0.03162 -0.11840  0.00795  0.04639 -0.01495




























              7.04246  7.29550  7.54189  7.77815  8.07340  8.15796  8.51032  8.68084
  Jp   Jn 		T=3/2		  T=3/2			     T=3/2    T=3/2
  1.5  4.0    0.17849 -0.05866  0.17755 -0.05279 -0.03699 -0.11698  0.03242 -0.14064
  1.5  4.0*  -0.01406 -0.03227 -0.28507  0.00118  0.02730 -0.04005  0.16697  0.38652
  1.5  5.0    0.36088 -0.04006  0.34793  0.00836 -0.03150  0.08911 -0.24201  0.09905
  1.5  6.0    0.29432 -0.13705  0.03693 -0.00419  0.20167  0.01601  0.30804 -0.11164
  2.5  2.0    0.00583 -0.01245  0.11805 -0.14280  0.00287  0.04175 -0.02382 -0.02965
  2.5  2.0*  -0.32907  0.00399 -0.12370 -0.19035 -0.01421  0.11483 -0.46110 -0.11460
  2.5  4.0    0.00901 -0.28755 -0.05211  0.07365  0.00152 -0.20890  0.12985  0.07916
  2.5  4.0*   0.09905  0.14197 -0.16471  0.07094 -0.03807  0.03048  0.05975 -0.01586
  2.5  5.0   -0.15648 -0.05505  0.01790  0.01503  0.05282  0.15899 -0.07434 -0.09762
  2.5  6.0   -0.16172 -0.09996  0.05837 -0.17720  0.11087 -0.14335 -0.21439  0.25811
  3.5  2.0   -0.10658 -0.22199 -0.06323  0.16639 -0.04547 -0.01887 -0.10499 -0.06239
  3.5  2.0*   0.08135  0.40728  0.06311 -0.04639 -0.09555  0.09764 -0.11306  0.17211
  3.5  4.0   -0.05748  0.34623  0.05327  0.14967  0.00926  0.02486  0.04355  0.05278
  3.5  4.0*   0.06019  0.08170 -0.02192 -0.13765  0.11583  0.12932  0.15761 -0.13227
  3.5  5.0    0.07448  0.08760 -0.07429 -0.12725 -0.22429  0.13348  0.23499 -0.23730
  3.5  6.0   -0.05221  0.15126 -0.10582 -0.17690  0.01387 -0.00615  0.06402  0.04328
  3.5  8.0   -0.21054  0.24986  0.02726 -0.04265  0.43712 -0.20469 -0.05115 -0.17100
  4.5  0.0   -0.06591 -0.45309  0.01836  0.08166  0.05017  0.03990 -0.06624  0.04367
  4.5  2.0    0.26317  0.25922 -0.12300  0.06678  0.00713 -0.12005  0.02270  0.25743
  4.5  2.0*   0.34922  0.05217  0.09462 -0.08963  0.02585  0.18862  0.04153  0.00045
  4.5  4.0   -0.06387 -0.06958  0.41427 -0.23110  0.05449 -0.32501  0.24716 -0.16226
  4.5  4.0*  -0.16008 -0.08148 -0.15072  0.27123 -0.20594 -0.07810  0.34197  0.14016
  4.5  5.0    0.19926  0.10965 -0.09269  0.10821  0.04377 -0.45264 -0.20404  0.06696
  4.5  6.0   -0.13088  0.16767  0.00207 -0.24611  0.23086 -0.01786  0.16043  0.16554
  4.5  8.0   -0.01321 -0.02759  0.14183 -0.01274 -0.01254 -0.03052  0.00761  0.06332
  5.5  2.0    0.03005 -0.07282  0.12462  0.22328  0.06573  0.08119 -0.01593  0.14693
  5.5  2.0*   0.25634 -0.02889 -0.27125 -0.04064  0.04743 -0.24904 -0.11140 -0.38106
  5.5  4.0   -0.06987 -0.06764 -0.19002 -0.34384  0.06487  0.00439  0.26746 -0.12867
  5.5  4.0*  -0.25445  0.25883  0.08974  0.44081  0.03532  0.09795  0.15950 -0.25434
  5.5  5.0    0.09740  0.04845 -0.23501  0.08589  0.11533 -0.20134 -0.17406 -0.28266
  5.5  6.0    0.12950 -0.09282 -0.12375  0.31181  0.53450  0.20727 -0.00489 -0.05507
  5.5  8.0    0.02996  0.02076  0.15644 -0.01150 -0.03635 -0.16492 -0.07417 -0.01026
  7.5  4.0   -0.02264  0.02810  0.07600  0.05705 -0.32809  0.18285 -0.05674 -0.29098
  7.5  4.0*   0.09937  0.00261 -0.28993 -0.00941 -0.36060 -0.15962 -0.05571 -0.04229
  7.5  5.0    0.08551  0.02079  0.24479  0.18435 -0.03393 -0.03905 -0.04694 -0.04855
  7.5  6.0   -0.19513  0.06991  0.19378  0.20767 -0.10914 -0.40116  0.08920 -0.02463
  7.5  8.0    0.05733 -0.04004 -0.10083  0.10057  0.07834  0.06684 -0.07740 -0.01043




























              8.87213  8.96235  9.23264  9.45316  9.92132 10.18804 10.48111 10.99603
  Jp   Jn 		T=3/2		  T=3/2	   T=3/2    T=3/2    T=3/2
  1.5  4.0   -0.01032  0.02905  0.04507 -0.25648 -0.16364 -0.06986 -0.15298 -0.06234
  1.5  4.0*  -0.00618 -0.22067 -0.14037  0.04247 -0.00127  0.03627  0.09384 -0.01242
  1.5  5.0    0.10167 -0.13204 -0.27967 -0.14903 -0.36947  0.29005 -0.00244 -0.10166
  1.5  6.0   -0.03619 -0.03839 -0.11391  0.02566 -0.20738  0.16695  0.14540 -0.06181
  2.5  2.0    0.04692  0.25545  0.07096  0.05242 -0.09883 -0.00626 -0.10823 -0.02403
  2.5  2.0*   0.08314 -0.28688 -0.14230  0.08250  0.00560  0.01141  0.03920 -0.02636
  2.5  4.0   -0.06595 -0.15971  0.06711 -0.09899  0.05973 -0.00513  0.15788  0.02452
  2.5  4.0*  -0.12034 -0.25188  0.08486 -0.22103  0.04070  0.00586  0.09870  0.07824
  2.5  5.0   -0.00712  0.27821  0.02831  0.14951  0.07748  0.22773 -0.09459  0.04692
  2.5  6.0   -0.03784  0.06390 -0.07809 -0.03657  0.03482 -0.08338  0.06329 -0.09380
  3.5  2.0    0.12928  0.04219 -0.14647  0.02910  0.04790 -0.01803 -0.06118 -0.04047
  3.5  2.0*   0.06013  0.18794  0.05849  0.00172  0.01422 -0.05662 -0.16430  0.00650
  3.5  4.0    0.14508 -0.26914 -0.07351  0.02142 -0.11022 -0.17337  0.01328 -0.08806
  3.5  4.0*   0.04411  0.00477  0.02920  0.15479 -0.15124  0.03347 -0.13775 -0.02425
  3.5  5.0    0.01980 -0.13981  0.02630  0.13219 -0.09972  0.09941  0.03206  0.01621
  3.5  6.0   -0.12428 -0.14508  0.01925 -0.23981  0.08973 -0.01733 -0.02812  0.12517
  3.5  8.0   -0.06137  0.22965 -0.09135  0.04437 -0.01908  0.03751  0.33622 -0.02707
  4.5  0.0    0.02348  0.03876 -0.00453 -0.00868  0.05494  0.03220 -0.08604  0.00747
  4.5  2.0    0.00559  0.34330  0.07076 -0.01926 -0.03296 -0.21373  0.10281 -0.02170
  4.5  2.0*  -0.03600 -0.11752 -0.23416  0.28170  0.63574  0.02857 -0.00147  0.19166
  4.5  4.0    0.02618  0.03718 -0.09221 -0.02516  0.27569 -0.04436 -0.10262  0.04572
  4.5  4.0*   0.18260  0.29199 -0.05439 -0.06720  0.03466  0.16874  0.02710  0.01930
  4.5  5.0    0.34822 -0.13864  0.16947  0.24742  0.11454  0.43540  0.17426  0.02221
  4.5  6.0   -0.05755  0.09813 -0.16588  0.05697 -0.03210  0.29838 -0.18793  0.01461
  4.5  8.0    0.11816  0.03401 -0.40537 -0.00257 -0.17373 -0.12994  0.19677  0.62463
  5.5  2.0    0.08828  0.04603  0.09531 -0.09126  0.13960 -0.03302 -0.00726  0.07044
  5.5  2.0*   0.34550  0.07148 -0.16187 -0.11738  0.08200 -0.42045 -0.08054 -0.05707
  5.5  4.0    0.10222 -0.14310  0.16743  0.11994 -0.12729 -0.01375  0.08999 -0.05151
  5.5  4.0*   0.12669 -0.14068 -0.18844 -0.22676  0.14106  0.13882 -0.17674 -0.01501
  5.5  5.0   -0.40977  0.07869 -0.01823 -0.29194 -0.00528  0.32133 -0.04387  0.18996
  5.5  6.0    0.05430 -0.00357 -0.00127  0.29855 -0.09351 -0.09764 -0.15448 -0.09306
  5.5  8.0    0.13432 -0.12046  0.44868  0.05507  0.02856  0.11166 -0.35613  0.15940
  7.5  4.0    0.09280  0.20386  0.13513  0.17196 -0.04718  0.09293  0.46269  0.08026
  7.5  4.0*  -0.24955  0.13527 -0.37080  0.26623 -0.03396  0.08511 -0.30977 -0.13829
  7.5  5.0   -0.48924 -0.07375  0.06936  0.14520  0.13158 -0.13928  0.22559 -0.29350
  7.5  6.0   -0.14468 -0.16475 -0.06953  0.39940 -0.26392 -0.16569 -0.11408  0.06955
  7.5  8.0   -0.21837 -0.01417  0.21190  0.14019 -0.15337 -0.13293 -0.12225  0.55474




























             11.28335 11.87468 12.59267 13.65878 15.59866
  Jp   Jn      T=3/2	T=3/2	 T=5/2	  T=5/2	   T=5/2
  1.5  4.0    0.10800  0.01600  0.14376  0.18930  0.05932
  1.5  4.0*  -0.15128  0.07353  0.15521 -0.17533 -0.02544
  1.5  5.0   -0.01183  0.07722  0.14640 -0.16964  0.05797
  1.5  6.0   -0.25263  0.12956 -0.08258 -0.27122 -0.00864
  2.5  2.0    0.05262 -0.05882 -0.19662 -0.02173  0.03928
  2.5  2.0*   0.05130 -0.00755  0.13529 -0.15465  0.01292
  2.5  4.0   -0.00757 -0.00022 -0.09423  0.23609  0.02877
  2.5  4.0*   0.02045 -0.03578 -0.07540  0.09282 -0.13466
  2.5  5.0    0.03439 -0.12904  0.03309 -0.03349 -0.08028
  2.5  6.0   -0.13048  0.15169  0.08816 -0.07104  0.05505
  3.5  2.0   -0.00246 -0.01994  0.12204 -0.20525  0.06697
  3.5  2.0*   0.15229 -0.04738 -0.25345 -0.22268 -0.01158
  3.5  4.0   -0.06459  0.06729  0.09390  0.04285  0.15345
  3.5  4.0*   0.11041 -0.07300  0.05784  0.05081  0.00264
  3.5  5.0    0.05832 -0.00363 -0.27586 -0.24237 -0.01261
  3.5  6.0   -0.12199 -0.09278  0.12153 -0.03075 -0.19641
  3.5  8.0   -0.28570  0.10474 -0.23154 -0.20343 -0.01058
  4.5  0.0    0.07505 -0.02929 -0.16788 -0.14750 -0.00767
  4.5  2.0   -0.02669 -0.00806  0.17781 -0.01664 -0.03364
  4.5  2.0*   0.06366  0.20999  0.08152 -0.08747 -0.10202
  4.5  4.0   -0.08023  0.06371  0.05160  0.08986  0.16038
  4.5  4.0*   0.06471 -0.02395  0.23209 -0.26613  0.03782
  4.5  5.0    0.14802 -0.15968 -0.14057  0.14908  0.20974
  4.5  6.0    0.24581 -0.04288  0.37822  0.10950  0.12808
  4.5  8.0   -0.01878 -0.50648 -0.05752  0.07321 -0.14879
  5.5  2.0    0.24190  0.03943 -0.10968 -0.23209 -0.06963
  5.5  2.0*   0.08836 -0.01630  0.16766 -0.19271  0.03629
  5.5  4.0    0.18833 -0.23079  0.09341 -0.17807  0.09974
  5.5  4.0*  -0.10971 -0.06090 -0.02674  0.01955  0.20932
  5.5  5.0    0.23166  0.07165  0.10247 -0.10654 -0.19394
  5.5  6.0   -0.04877 -0.10968  0.10792  0.25014 -0.20676
  5.5  8.0   -0.49111 -0.18156  0.22118 -0.23734 -0.27680
  7.5  4.0   -0.11881  0.19994  0.37109  0.19133 -0.08986
  7.5  4.0*  -0.32861 -0.11213 -0.13429  0.14840  0.08556
  7.5  5.0    0.07271 -0.52029  0.20164 -0.23982  0.19846
  7.5  6.0    0.30183  0.28784  0.01960 -0.09941 -0.34040
  7.5  8.0   -0.06841  0.21566  0.06552 -0.10691  0.62160




























               I=   5.5

              1.42240  3.14390  3.30638  3.83398  4.35136  5.09831  5.28755  5.31426
  Jp   Jn 								      T=3/2
  1.5  4.0   -0.06649  0.04625  0.15427 -0.06348 -0.31332  0.27305 -0.23897  0.07807
  1.5  4.0*  -0.11106 -0.13608 -0.30050  0.05690  0.05260 -0.34830 -0.28293  0.04485
  1.5  5.0    0.02191 -0.07153  0.02200  0.08704 -0.15145  0.11154 -0.09107 -0.05319
  1.5  6.0    0.05494  0.09640  0.08296 -0.02660  0.06069  0.18777  0.48794 -0.01629
  2.5  4.0   -0.03881 -0.17173  0.43268  0.38090 -0.14431  0.22123  0.07455 -0.01421
  2.5  4.0*   0.38934  0.38912 -0.28881  0.20881 -0.06636 -0.03882  0.17663 -0.10889
  2.5  5.0    0.00345  0.07340  0.16391 -0.31307 -0.11929  0.08912  0.21102 -0.03776
  2.5  6.0    0.17315  0.08260  0.03199  0.06246 -0.28450 -0.22519  0.15717 -0.49701
  2.5  8.0    0.00552 -0.01223 -0.00363 -0.03959 -0.03302 -0.12634 -0.02501 -0.08663
  3.5  2.0    0.64286  0.23096  0.15245 -0.02562  0.05284  0.03163 -0.18224  0.17803
  3.5  2.0*   0.03231 -0.03667  0.25083  0.27859  0.46089 -0.12995  0.29129 -0.10960
  3.5  4.0   -0.04253  0.35057  0.42037 -0.47102  0.07565 -0.04859 -0.02884  0.02586
  3.5  4.0*   0.20080 -0.24504 -0.24177 -0.33364  0.22168  0.18105 -0.04878 -0.47786
  3.5  5.0    0.05033 -0.06622  0.23470  0.17200 -0.39349 -0.13500 -0.21799 -0.25850
  3.5  6.0   -0.10873 -0.34782  0.23947 -0.29407 -0.04271 -0.21324  0.17231 -0.12049
  3.5  8.0   -0.05232  0.00322 -0.04230 -0.07971  0.10950  0.15251 -0.15976  0.21773
  4.5  2.0    0.18216 -0.24391 -0.17264 -0.14390 -0.20922  0.41086  0.08183 -0.03121
  4.5  2.0*  -0.04439 -0.03294 -0.04985  0.04813 -0.01444  0.07786  0.07164  0.00663
  4.5  4.0    0.05779  0.05311  0.00533 -0.04510 -0.19381 -0.02456 -0.14193 -0.08390
  4.5  4.0*  -0.01836 -0.05340  0.13721  0.08768  0.05653 -0.01914 -0.16133 -0.11996
  4.5  5.0    0.04410  0.02202  0.03708 -0.11271  0.05299 -0.09652 -0.03673 -0.06383
  4.5  6.0   -0.02674  0.07114 -0.00324  0.14803 -0.02731 -0.11497  0.08075  0.11293
  4.5  8.0    0.02032  0.06073  0.01230 -0.03457 -0.01383 -0.01809 -0.02568 -0.03088
  5.5  0.0    0.48305 -0.49526  0.11663 -0.03046 -0.06353 -0.20145  0.07211  0.37512
  5.5  2.0   -0.07481  0.05505 -0.19553 -0.19709 -0.40799 -0.28606  0.30133  0.21696
  5.5  2.0*  -0.09768 -0.07221 -0.06126  0.08549 -0.01695 -0.00507  0.16398 -0.03496
  5.5  4.0   -0.10318  0.10898 -0.05481  0.05792 -0.11141  0.15377  0.11706  0.23581
  5.5  4.0*   0.00043 -0.15267 -0.11406  0.08943 -0.04768  0.31519  0.13040 -0.02535
  5.5  5.0    0.03945  0.10162  0.06546 -0.06403  0.05114  0.02188 -0.11859 -0.02014
  5.5  6.0   -0.00601  0.03690  0.07842  0.13259 -0.11060 -0.06766 -0.02018 -0.03727
  5.5  8.0   -0.00747  0.04182 -0.01098  0.05606  0.00139  0.03579  0.00433  0.04293
  7.5  2.0   -0.12459  0.16451 -0.05380  0.05312 -0.06129  0.12720 -0.03063 -0.13563
  7.5  2.0*  -0.02790 -0.00528 -0.03722  0.01032 -0.06846  0.01517  0.06117  0.01301
  7.5  4.0    0.01510 -0.03746 -0.00558  0.04285  0.00667 -0.02611  0.05114 -0.02328
  7.5  4.0*  -0.05648  0.03427 -0.06583 -0.03773 -0.11770 -0.12270  0.20104  0.08913
  7.5  5.0    0.01070  0.01819  0.02701  0.00213  0.02284 -0.04474 -0.02624 -0.05199
  7.5  6.0   -0.02220  0.02918 -0.01540  0.01322 -0.02046  0.08007  0.04052  0.02083
  7.5  8.0   -0.00973 -0.01397 -0.00427  0.01536 -0.01165 -0.01893  0.03449  0.00058

























              5.69963  5.87298  6.01017  6.38739  6.64963  6.92523  6.95984  7.11921
  Jp   Jn 				  T=3/2			     T=3/2
  1.5  4.0    0.39342  0.10590 -0.24642  0.12296 -0.11569  0.14032  0.15069 -0.03375
  1.5  4.0*  -0.04293  0.29132 -0.06838 -0.09962 -0.24706 -0.01817  0.04750  0.23285
  1.5  5.0    0.21574  0.05542 -0.10721  0.11135 -0.36887  0.01174  0.04826 -0.01703
  1.5  6.0   -0.15069  0.06674  0.01092  0.05609 -0.17748  0.00079  0.22529 -0.01080
  2.5  4.0   -0.25721 -0.01863 -0.00707 -0.09613 -0.13933  0.00433 -0.42619  0.13088
  2.5  4.0*  -0.22359  0.07312 -0.27923 -0.00010  0.05379  0.15047  0.16549  0.00914
  2.5  5.0    0.00025  0.14753 -0.06371  0.01148 -0.01637 -0.30632  0.22194 -0.22274
  2.5  6.0    0.33479 -0.21551  0.00896 -0.10969 -0.06032  0.07953  0.06218  0.14114
  2.5  8.0    0.19261 -0.08902  0.15765 -0.02826  0.06887 -0.10872  0.02520 -0.07609
  3.5  2.0    0.07178  0.04928  0.19311  0.42156 -0.06762 -0.09672 -0.26251  0.01442
  3.5  2.0*   0.22928  0.28939 -0.13760 -0.03060 -0.02377  0.08229 -0.05819 -0.08623
  3.5  4.0   -0.07777  0.10211 -0.01575 -0.42072  0.03820  0.14691 -0.07216  0.19699
  3.5  4.0*  -0.06923 -0.08272 -0.07335 -0.01733 -0.05036  0.16842 -0.36528 -0.19688
  3.5  5.0   -0.06594  0.15430 -0.12293 -0.07258  0.30747  0.00120 -0.07840 -0.19813
  3.5  6.0   -0.09952 -0.02867 -0.15750  0.56727  0.07571  0.08856  0.08945  0.11247
  3.5  8.0   -0.04034  0.17814 -0.20602  0.08747  0.17561  0.24768 -0.01710 -0.37364
  4.5  2.0   -0.07383  0.29427 -0.13180 -0.23193 -0.12972  0.05964  0.02778  0.18029
  4.5  2.0*   0.03031 -0.08095 -0.00783 -0.09587 -0.10900 -0.10718 -0.03335 -0.27109
  4.5  4.0   -0.46063 -0.13025 -0.02786  0.02010  0.22296 -0.11572  0.14473 -0.01131
  4.5  4.0*  -0.30071  0.01644  0.35261  0.04138 -0.24395  0.36093  0.17739 -0.00936
  4.5  5.0    0.06549  0.11361  0.11344  0.03721 -0.10573 -0.05177  0.09580  0.13324
  4.5  6.0    0.05415  0.18867 -0.29463  0.04708  0.20639  0.11092 -0.08156  0.06471
  4.5  8.0    0.06469  0.02749  0.02297 -0.07210 -0.05221  0.07256  0.02522  0.11937
  5.5  0.0    0.00039 -0.06949 -0.00931 -0.28585  0.00395 -0.09006  0.18779  0.00292
  5.5  2.0   -0.00958  0.23778  0.22091  0.04463 -0.11184  0.08165 -0.41269 -0.12065
  5.5  2.0*  -0.07262 -0.01962 -0.02866 -0.04235 -0.04341 -0.33588 -0.00408 -0.15615
  5.5  4.0    0.03975 -0.53469 -0.06119  0.03288 -0.09385  0.11790 -0.03168  0.01817
  5.5  4.0*   0.20593  0.17713  0.48737  0.01183  0.46335  0.13035  0.10638  0.14870
  5.5  5.0    0.15153 -0.03741  0.18094 -0.20616 -0.05080 -0.07858 -0.02565 -0.22980
  5.5  6.0   -0.11031  0.14691  0.25386  0.00166 -0.20817  0.21301  0.27660 -0.42408
  5.5  8.0   -0.01534  0.00571 -0.06564 -0.07877  0.12658  0.02702 -0.08587  0.05374
  7.5  2.0   -0.10180  0.26479  0.12548  0.14661 -0.09281 -0.40897 -0.10630  0.12788
  7.5  2.0*   0.01021  0.06697 -0.01988 -0.00140 -0.08670  0.00802 -0.08051  0.02899
  7.5  4.0    0.08679  0.03650  0.06134 -0.05567  0.22057 -0.12186 -0.05627 -0.18297
  7.5  4.0*   0.02213 -0.04370  0.06254 -0.01636  0.02838  0.34830 -0.15451 -0.06982
  7.5  5.0   -0.00556  0.10338  0.04996  0.01605  0.08663 -0.02036  0.04607 -0.03103
  7.5  6.0   -0.00660  0.05305  0.10104  0.10613  0.12721  0.12096  0.11357  0.26753
  7.5  8.0   -0.02631  0.04168 -0.00459  0.02888 -0.05710  0.04116  0.02712 -0.08699



























              7.45210  7.57287  7.68172  7.92113  7.97262  8.18482  8.43015  8.62748
  Jp   Jn 			 T=3/2			    T=3/2	      T=3/2
  1.5  4.0   -0.05258  0.20327 -0.25053 -0.05267  0.15188 -0.07359 -0.10893  0.09354
  1.5  4.0*  -0.06826 -0.06616  0.20098  0.16380  0.10211 -0.41679 -0.12204  0.05401
  1.5  5.0   -0.18682 -0.18158 -0.02165  0.22211 -0.24582  0.00937  0.30655  0.13932
  1.5  6.0    0.01306 -0.11052 -0.27808  0.29616  0.32177  0.04590 -0.08962 -0.25369
  2.5  4.0   -0.07507 -0.05198 -0.04917 -0.04358 -0.12149 -0.15674 -0.13211  0.16413
  2.5  4.0*  -0.14472  0.23544  0.11607 -0.08913 -0.12349 -0.06042 -0.04765  0.12082
  2.5  5.0    0.13309 -0.08266  0.03077 -0.17683 -0.06093 -0.50790  0.06506  0.26915
  2.5  6.0    0.06061 -0.06022 -0.00960  0.00465  0.07258  0.10688  0.01575  0.20955
  2.5  8.0    0.25280 -0.40353  0.15471 -0.14745  0.05540  0.06641 -0.29617  0.15848
  3.5  2.0    0.01560 -0.10455  0.14360  0.06329  0.02157 -0.08143 -0.02577 -0.06305
  3.5  2.0*   0.06187 -0.03654  0.08716 -0.01181  0.07877 -0.23520  0.04296  0.00694
  3.5  4.0   -0.10888 -0.00958  0.20333  0.08073 -0.09468  0.10029 -0.04286  0.08364
  3.5  4.0*  -0.06426 -0.06914 -0.10886  0.01536  0.01496 -0.04508 -0.05354  0.12598
  3.5  5.0   -0.00070 -0.00163  0.08711  0.17984  0.09922 -0.06371 -0.01971 -0.33161
  3.5  6.0   -0.09168  0.17972  0.32096 -0.00800 -0.03984  0.08256  0.01553 -0.04972
  3.5  8.0   -0.03150 -0.16526  0.01090  0.15718  0.09092  0.13332 -0.07031  0.32678
  4.5  2.0    0.11386 -0.09993  0.34883 -0.05660  0.02774  0.10899  0.01383 -0.23163
  4.5  2.0*   0.53911  0.26675  0.15247  0.36214 -0.40295  0.02366  0.00275  0.01450
  4.5  4.0    0.06446 -0.19490 -0.14542  0.16951  0.08166 -0.21110  0.15425  0.10254
  4.5  4.0*   0.20891  0.10290 -0.01454 -0.00000  0.25592  0.05306  0.16081  0.28937
  4.5  5.0   -0.06067 -0.13012 -0.08458  0.52240 -0.15546  0.10558  0.02107 -0.05037
  4.5  6.0    0.24710 -0.30170  0.06826  0.01020  0.10774  0.29132  0.27866  0.14122
  4.5  8.0   -0.05741  0.02222 -0.06926  0.12976  0.09017 -0.02966 -0.15628  0.04799
  5.5  0.0   -0.01714  0.13752 -0.08604 -0.01433  0.04247  0.13620  0.02892  0.23142
  5.5  2.0    0.03717 -0.05962 -0.19749 -0.03618  0.01878 -0.01963 -0.01023 -0.02758
  5.5  2.0*  -0.51649 -0.20811  0.08594  0.04238  0.00487  0.18501  0.06598  0.18318
  5.5  4.0   -0.05796 -0.11673  0.43493  0.17469  0.15679 -0.15863 -0.11195  0.04747
  5.5  4.0*  -0.09718 -0.01181  0.11477  0.04975 -0.01464 -0.17658  0.10591  0.06422
  5.5  5.0   -0.20842  0.14484  0.15313 -0.06700  0.16822 -0.00851  0.34901 -0.13612
  5.5  6.0   -0.12743 -0.17028  0.21735 -0.14368 -0.17425  0.15663 -0.18582 -0.12136
  5.5  8.0   -0.01753 -0.00732 -0.04309 -0.00510 -0.13233  0.08689  0.03847  0.04879
  7.5  2.0    0.07660  0.27016  0.17777 -0.02975  0.14720  0.27654  0.10658  0.29772
  7.5  2.0*   0.02350  0.14022  0.06011 -0.01157  0.27819  0.08280 -0.36862  0.09975
  7.5  4.0   -0.11696  0.24204  0.09929  0.39458  0.19296 -0.00186 -0.24598  0.16121
  7.5  4.0*  -0.11049  0.20093  0.04990  0.09462 -0.06046 -0.16137  0.28031  0.10808
  7.5  5.0   -0.14299  0.14219 -0.13753 -0.00718 -0.28377  0.07805 -0.27781  0.02932
  7.5  6.0   -0.02767 -0.13446 -0.07952  0.05024 -0.32168 -0.01114 -0.17435  0.18802
  7.5  8.0   -0.04460  0.05749  0.04089 -0.14084 -0.13646  0.00135 -0.11577  0.01385



























              9.16128  9.19420  9.51810  9.63495  9.64708 10.11050 10.25640 10.45024
  Jp   Jn      T=3/2		 T=3/2	  T=3/2		    T=3/2    T=3/2
  1.5  4.0   -0.02645 -0.06962  0.14859  0.17352 -0.08033 -0.36366  0.00459  0.05248
  1.5  4.0*  -0.16929 -0.09113 -0.04225 -0.22886 -0.05056 -0.15393 -0.05939  0.06608
  1.5  5.0    0.35954 -0.05224 -0.17323 -0.14148 -0.03793  0.34789  0.21874 -0.11719
  1.5  6.0   -0.17086 -0.11111  0.04273 -0.31112 -0.04618 -0.01597  0.05711 -0.03173
  2.5  4.0   -0.13585  0.05794  0.06738 -0.21396 -0.04945 -0.13965  0.00790  0.00475
  2.5  4.0*  -0.09001  0.02845  0.03217  0.04096 -0.08737  0.00304  0.06319 -0.06328
  2.5  5.0   -0.16852  0.16347 -0.22150 -0.01919  0.00712  0.05576  0.04821  0.02445
  2.5  6.0   -0.04954 -0.01158 -0.02997 -0.10014  0.07729 -0.03130 -0.31765  0.09157
  2.5  8.0   -0.06005 -0.02633  0.39095 -0.01427 -0.16791 -0.02137  0.39953 -0.14333
  3.5  2.0   -0.05393 -0.07962 -0.05808  0.05008  0.04237 -0.06868  0.03128  0.06908
  3.5  2.0*   0.30594 -0.02278  0.22018  0.27966 -0.01475  0.01281 -0.19833  0.01485
  3.5  4.0    0.06370 -0.14744 -0.10282  0.01647 -0.01684  0.04407  0.02843  0.02882
  3.5  4.0*  -0.02066 -0.01520 -0.06516 -0.08107 -0.06659 -0.08078 -0.00596  0.01774
  3.5  5.0   -0.22457  0.00951 -0.02372  0.09809  0.06255  0.30689  0.00096 -0.04344
  3.5  6.0    0.00912 -0.04877  0.03150 -0.07984 -0.09539 -0.09458 -0.04679 -0.04409
  3.5  8.0   -0.16849 -0.00256  0.17576 -0.11876  0.01998  0.24720 -0.31758 -0.00208
  4.5  2.0    0.11840  0.03436  0.16083  0.17558  0.14367 -0.11049  0.03996  0.00984
  4.5  2.0*  -0.08945 -0.17744 -0.01576  0.03520 -0.00824 -0.09134 -0.07041  0.10809
  4.5  4.0    0.50536 -0.03445  0.24906  0.02837 -0.09703 -0.15615 -0.09446  0.06959
  4.5  4.0*  -0.11519  0.00584 -0.17559  0.31037  0.10773 -0.06299  0.08939  0.00922
  4.5  5.0   -0.18862  0.46587  0.15379  0.19883 -0.19202 -0.08305 -0.05403  0.03095
  4.5  6.0   -0.03024  0.00780 -0.27189 -0.22450  0.05767 -0.29016  0.17590  0.16022
  4.5  8.0   -0.00986 -0.47541  0.03930  0.00578 -0.12297  0.13330  0.01099 -0.27354
  5.5  0.0   -0.01097 -0.02057  0.05796 -0.06848 -0.06811  0.08914 -0.08687 -0.01443
  5.5  2.0    0.13282 -0.05910 -0.03474  0.13480  0.03089 -0.04777 -0.23321 -0.05013
  5.5  2.0*  -0.22654 -0.16947 -0.02901  0.42129  0.10284 -0.13068  0.05630  0.15198
  5.5  4.0    0.03056  0.00519 -0.02691  0.05087 -0.05545  0.01417 -0.21530  0.07707
  5.5  4.0*  -0.03571 -0.12422 -0.16276 -0.04131 -0.21506  0.05744 -0.06446  0.10108
  5.5  5.0   -0.00550  0.23376  0.19206 -0.35194  0.09149 -0.21529 -0.14628 -0.00438
  5.5  6.0    0.15402 -0.01412 -0.04935 -0.15303 -0.13912 -0.14057 -0.07400  0.01254
  5.5  8.0   -0.01176  0.19629 -0.16431  0.09025 -0.59250 -0.21908 -0.10265 -0.32482
  7.5  2.0    0.01767 -0.07789  0.24804 -0.13317 -0.11085  0.13978 -0.13959 -0.07747
  7.5  2.0*   0.21975  0.45616 -0.16304  0.01466 -0.12518  0.31277  0.11227  0.28325
  7.5  4.0    0.27415  0.04413 -0.20461 -0.04886  0.26564 -0.29302  0.24859 -0.28236
  7.5  4.0*  -0.10827  0.06517  0.40009 -0.02879 -0.02659  0.07209  0.44886  0.07572
  7.5  5.0    0.10789 -0.13724  0.05516 -0.13721 -0.05123 -0.09360  0.06979  0.53262
  7.5  6.0   -0.00175  0.19756  0.15588 -0.06808  0.51921 -0.01157 -0.15141 -0.14026
  7.5  8.0   -0.04116  0.10988 -0.04870 -0.03356  0.10113 -0.03390 -0.02466 -0.44015



























             11.28523 11.59287 12.07116 12.99966 13.60673 14.04995
  Jp   Jn      T=3/2	T=3/2	 T=5/2	  T=3/2    T=5/2    T=5/2
  1.5  4.0   -0.10402  0.04547 -0.10069  0.03570 -0.21459 -0.05143
  1.5  4.0*   0.06701  0.04396 -0.06203 -0.01154 -0.05318 -0.18333
  1.5  5.0    0.16642  0.06870  0.12517 -0.01058 -0.14680 -0.01068
  1.5  6.0    0.18176  0.06695 -0.08764  0.00258 -0.12438 -0.16452
  2.5  4.0   -0.15307  0.00262  0.22562 -0.00117  0.04306  0.02139
  2.5  4.0*  -0.08755  0.04929  0.29271 -0.03957 -0.25506  0.10718
  2.5  5.0    0.02868 -0.05604 -0.04457 -0.06304  0.17628  0.18955
  2.5  6.0    0.01874  0.04800  0.04060  0.01544  0.30641 -0.23249
  2.5  8.0    0.13249  0.05452  0.20995 -0.01376 -0.23599 -0.00258
  3.5  2.0    0.05242 -0.06860 -0.10025 -0.00015  0.10436 -0.17843
  3.5  2.0*   0.05994  0.00661 -0.08373  0.02675 -0.07504  0.05010
  3.5  4.0   -0.04747  0.12856 -0.01990  0.05094 -0.17731 -0.15806
  3.5  4.0*  -0.07726  0.02615 -0.24050  0.01938 -0.21553  0.14389
  3.5  5.0    0.17218  0.02284 -0.18922 -0.01045 -0.16958  0.11322
  3.5  6.0    0.00846 -0.08809  0.18189 -0.07196 -0.07587 -0.03954
  3.5  8.0    0.06361  0.04486  0.24758 -0.01449  0.22188 -0.14813
  4.5  2.0    0.13716 -0.02631  0.08852 -0.01607  0.26671  0.01399
  4.5  2.0*  -0.03598 -0.19968  0.02683 -0.01117 -0.17579 -0.21845
  4.5  4.0   -0.05539 -0.13154 -0.02867  0.14406 -0.00857 -0.15924
  4.5  4.0*   0.26441 -0.01044  0.10216  0.00157 -0.05211  0.09269
  4.5  5.0   -0.23436  0.02736  0.11082  0.17661  0.07305  0.29464
  4.5  6.0   -0.09168 -0.17281 -0.14108  0.14683 -0.06426  0.20388
  4.5  8.0   -0.11678 -0.62406  0.01506 -0.03923  0.20848  0.33744
  5.5  0.0   -0.02911  0.06791 -0.15210  0.01842 -0.13632  0.09101
  5.5  2.0    0.06229  0.05155  0.16468 -0.01048 -0.15461  0.10724
  5.5  2.0*   0.02414 -0.19267 -0.05035 -0.00250 -0.08807 -0.21606
  5.5  4.0    0.14944  0.10872 -0.17100  0.11914 -0.08896  0.32074
  5.5  4.0*  -0.12497  0.01617  0.08313  0.14850 -0.15753 -0.09703
  5.5  5.0    0.17631 -0.34795  0.22207 -0.04172 -0.19653  0.07678
  5.5  6.0   -0.31137  0.04435 -0.26660 -0.14667  0.09023  0.03960
  5.5  8.0    0.43530 -0.07870 -0.17593 -0.27816  0.10407 -0.13815
  7.5  2.0   -0.02135  0.18491 -0.28545  0.03092 -0.02671  0.14477
  7.5  2.0*  -0.07473 -0.39623 -0.04049  0.00631 -0.10449 -0.22419
  7.5  4.0   -0.00845  0.19729  0.09317 -0.11464  0.17970  0.05275
  7.5  4.0*  -0.01796 -0.02811 -0.30990 -0.01260  0.25837 -0.13094
  7.5  5.0    0.50896  0.00492  0.02895  0.19939  0.14559  0.26646
  7.5  6.0    0.12856 -0.19327 -0.28063 -0.28571 -0.24052  0.01701
  7.5  8.0    0.11386 -0.10801 -0.11381  0.79679  0.01847 -0.16255



























               I=   6.5

              2.76200  2.85010  3.99481  4.31332  4.57344  5.21916  5.82077  6.17444
  Jp   Jn 
  1.5  5.0   -0.06377 -0.06616 -0.08600  0.18639  0.14401 -0.04167  0.12497 -0.28671
  1.5  6.0    0.08483 -0.08352 -0.14573  0.05660  0.18190 -0.08861 -0.11417 -0.48641
  1.5  8.0    0.00481 -0.00021  0.05249 -0.07181 -0.05430  0.05212 -0.02162  0.06497
  2.5  4.0    0.45526 -0.20134  0.45020  0.11817 -0.12579  0.17743  0.10425  0.14286
  2.5  4.0*   0.10023 -0.60668 -0.06870 -0.17876  0.19436  0.10499 -0.09370  0.15742
  2.5  5.0   -0.13679  0.14766 -0.11303  0.11725  0.38632  0.07472 -0.45679  0.09475
  2.5  6.0   -0.23918 -0.30879  0.36216 -0.18602  0.44739 -0.01371  0.12167 -0.09788
  2.5  8.0   -0.07431 -0.01565  0.04998 -0.03493  0.09726  0.09565  0.12160  0.08688
  3.5  4.0   -0.00978  0.52156  0.36557 -0.42160  0.10794  0.23334 -0.13952 -0.00508
  3.5  4.0*  -0.70887 -0.13264  0.15305 -0.09407 -0.11327 -0.06971  0.09338  0.15677
  3.5  5.0    0.07184 -0.15133  0.48454  0.18188  0.07296 -0.17926 -0.13065 -0.29820
  3.5  6.0   -0.17465  0.19728  0.00722  0.56601  0.39275  0.29750  0.21327  0.05731
  3.5  8.0    0.01716  0.07973 -0.04229  0.07427 -0.13115  0.00111  0.06575  0.06154
  4.5  2.0   -0.12234 -0.20525 -0.18547 -0.21512 -0.07460  0.57894  0.05624 -0.15936
  4.5  2.0*   0.07927  0.05311  0.06814 -0.13559  0.05300 -0.02182 -0.03691  0.10045
  4.5  4.0    0.02196 -0.07466  0.01901  0.09352  0.13943 -0.09908 -0.15632  0.43475
  4.5  4.0*   0.01189 -0.02716  0.20651  0.26127 -0.01691  0.19252 -0.26487  0.23696
  4.5  5.0   -0.06001  0.03603  0.02914 -0.08113  0.05876 -0.10971 -0.09873 -0.07583
  4.5  6.0    0.07000 -0.02208 -0.01794  0.03301  0.00460 -0.04452  0.34445  0.05522
  4.5  8.0   -0.01349  0.00874  0.06105 -0.09696  0.01958  0.00113 -0.04865  0.02774
  5.5  2.0    0.26993  0.06691 -0.20395 -0.29268  0.49263 -0.17526  0.13609  0.10074
  5.5  2.0*  -0.02382 -0.02891 -0.05406 -0.02131 -0.04097  0.34294  0.09214 -0.18887
  5.5  4.0    0.14628  0.04719 -0.14763 -0.04855  0.10183  0.27701  0.10577  0.10002
  5.5  4.0*  -0.03508 -0.18695 -0.19644  0.03810 -0.12268  0.06645 -0.50028  0.02755
  5.5  5.0   -0.00562  0.07065  0.12423 -0.19149 -0.03152  0.10965 -0.13525 -0.17785
  5.5  6.0    0.12054  0.00655  0.06485  0.11167  0.04783  0.18075 -0.21510 -0.25017
  5.5  8.0    0.01859 -0.00782 -0.00626 -0.05630  0.00855 -0.00044  0.01337  0.05531
  7.5  2.0    0.02888 -0.02398  0.05009  0.01977 -0.00229  0.27174  0.08667  0.06892
  7.5  2.0*   0.03314  0.04123 -0.00934 -0.09719  0.10271 -0.01567 -0.01230 -0.02063
  7.5  4.0   -0.05228 -0.01098  0.01000 -0.06367 -0.04952  0.02776 -0.14859 -0.00129
  7.5  4.0*   0.06620 -0.01160 -0.02684 -0.02944  0.09737  0.04889 -0.01078  0.15533
  7.5  5.0   -0.01489  0.01100  0.02668  0.00540  0.00995 -0.04024 -0.05166 -0.03297
  7.5  6.0    0.02055 -0.03861 -0.07356 -0.00521  0.03935  0.00289 -0.04266  0.10303
  7.5  8.0    0.01428  0.00276  0.00501 -0.00761  0.01651  0.02697 -0.02182 -0.00328





























              6.44116  6.81026  6.91034  7.25641  7.38677  7.42613  7.56122  7.63892
  Jp   Jn 				  T=3/2		    T=3/2
  1.5  5.0   -0.07290  0.10403 -0.22363  0.03038  0.56689 -0.12086 -0.16173 -0.13123
  1.5  6.0   -0.28972 -0.21402  0.00509  0.36317 -0.07596  0.01026  0.10208  0.01129
  1.5  8.0    0.07984  0.04504 -0.00864 -0.07980  0.15495 -0.03795 -0.15090  0.10778
  2.5  4.0   -0.02551 -0.11402  0.06111 -0.01866  0.14920  0.20447 -0.18886  0.03599
  2.5  4.0*  -0.22321  0.16867 -0.26286  0.33779 -0.10400  0.08240  0.02724 -0.08523
  2.5  5.0    0.13868 -0.19715  0.01417  0.12704  0.14845  0.12318 -0.24589  0.25891
  2.5  6.0    0.12609  0.04502  0.12792 -0.08674  0.00287 -0.29839 -0.05622  0.16874
  2.5  8.0    0.10705  0.35430 -0.13972 -0.15200 -0.24388 -0.06385  0.14950 -0.13588
  3.5  4.0   -0.15200  0.12215 -0.16938  0.26310 -0.01158  0.14650  0.01509 -0.09205
  3.5  4.0*  -0.09717 -0.17176 -0.06829 -0.05568  0.07007  0.08845 -0.00122  0.00749
  3.5  5.0    0.21910 -0.24120 -0.24339 -0.18706 -0.16800  0.26985  0.11892 -0.00291
  3.5  6.0   -0.08197  0.10198 -0.09976 -0.06353 -0.10769  0.21694  0.00092 -0.13370
  3.5  8.0   -0.06635 -0.03961 -0.44823 -0.01349 -0.10175  0.20811 -0.04228  0.31640
  4.5  2.0    0.27141 -0.01294  0.18056  0.02704  0.04985  0.41020 -0.04259  0.00674
  4.5  2.0*  -0.05065 -0.04154 -0.16473 -0.09891  0.50018  0.02121  0.40002  0.06837
  4.5  4.0    0.17398 -0.12356  0.13092  0.22312  0.17074  0.12580  0.20927 -0.39812
  4.5  4.0*  -0.17051  0.11241  0.21687  0.07535 -0.01949 -0.30252  0.16475  0.37109
  4.5  5.0   -0.18189  0.10328  0.09014  0.03854 -0.10749  0.11365  0.17218  0.23435
  4.5  6.0   -0.05673  0.27019 -0.11783  0.11989  0.24017  0.10869 -0.10056  0.34230
  4.5  8.0   -0.05529  0.06068 -0.09334 -0.02908 -0.00509 -0.04549  0.01469 -0.07024
  5.5  2.0   -0.03035 -0.07934  0.17518 -0.41204 -0.00619  0.19486  0.00810  0.06574
  5.5  2.0*  -0.14897 -0.16898  0.02246 -0.14228  0.00494 -0.03807  0.45181  0.10067
  5.5  4.0    0.36490 -0.32866 -0.34753  0.07104 -0.07625 -0.42682  0.13262  0.06654
  5.5  4.0*  -0.04364  0.09264 -0.20196 -0.40808 -0.01171  0.06321 -0.09430  0.06085
  5.5  5.0    0.04601 -0.01764 -0.04708 -0.03573  0.06218 -0.15618 -0.39720 -0.14157
  5.5  6.0    0.12298  0.42715  0.10548 -0.12367  0.08710 -0.14263  0.09001 -0.12499
  5.5  8.0   -0.01014  0.08534 -0.07807  0.04553  0.00223  0.01232  0.01325  0.15022
  7.5  2.0   -0.50876 -0.33802  0.18577 -0.19743  0.03894 -0.12253 -0.18075 -0.10847
  7.5  2.0*  -0.10375  0.01100 -0.04125 -0.11225 -0.08924  0.01430  0.00948  0.14750
  7.5  4.0   -0.09361 -0.02561 -0.15671 -0.20943  0.26993  0.02196  0.20860 -0.09384
  7.5  4.0*  -0.20517 -0.04148 -0.32756 -0.12796 -0.16101 -0.17894 -0.20349 -0.18543
  7.5  5.0   -0.19519  0.11522  0.01286 -0.09858 -0.03613  0.06060  0.08823 -0.27122
  7.5  6.0   -0.08146  0.16309  0.04946 -0.05355 -0.01942  0.09807 -0.07391  0.08349
  7.5  8.0    0.00035  0.06022 -0.00331 -0.02729  0.01291  0.01218 -0.04141  0.07728































              8.00695  8.09463  8.15415  8.60819  8.68109  8.77840  9.06436  9.42856
  Jp   Jn      T=3/2		 T=3/2	  T=3/2				      T=3/2
  1.5  5.0    0.01296  0.18791  0.08110  0.08794  0.18280  0.15963  0.00482  0.23175
  1.5  6.0    0.25575 -0.19948  0.04065  0.20332 -0.03538 -0.08219 -0.21111 -0.05494
  1.5  8.0   -0.07143  0.19959  0.00681 -0.06549  0.17573  0.26216 -0.48570  0.06107
  2.5  4.0    0.35842 -0.00471 -0.04576 -0.06928 -0.03221 -0.04187 -0.00693 -0.27400
  2.5  4.0*  -0.13029  0.05868 -0.24000 -0.22011  0.02098  0.09746  0.04973  0.02118
  2.5  5.0   -0.24618  0.09981 -0.04555 -0.19216 -0.05532 -0.01506 -0.05219 -0.34462
  2.5  6.0    0.10693 -0.05221  0.29766 -0.03656  0.15667 -0.16249  0.06204 -0.02905
  2.5  8.0   -0.12743  0.06347  0.15699 -0.15663 -0.10564 -0.08694 -0.34247 -0.05483
  3.5  4.0    0.06330 -0.04324  0.14720  0.14763  0.07296  0.14570  0.02764  0.02025
  3.5  4.0*   0.12703 -0.09352 -0.35744  0.26713 -0.06156  0.02667 -0.01735 -0.16310
  3.5  5.0   -0.29652  0.03613  0.02118  0.15102 -0.04617  0.10504 -0.02782  0.13737
  3.5  6.0    0.23655 -0.02891 -0.04564 -0.16518 -0.06933  0.01908  0.09742  0.06430
  3.5  8.0   -0.14921 -0.02986 -0.12153  0.02644  0.41576 -0.36357 -0.01423  0.21526
  4.5  2.0    0.04762  0.02436  0.04609  0.16572 -0.04720 -0.01635 -0.13361  0.22681
  4.5  2.0*   0.11976  0.30365 -0.12604 -0.02533 -0.15242 -0.13005 -0.06944 -0.06696
  4.5  4.0   -0.17602 -0.15490  0.22386  0.21751  0.05471 -0.11006  0.03966  0.19750
  4.5  4.0*   0.06675 -0.08017 -0.16794  0.14172  0.00874  0.08471 -0.03680  0.44022
  4.5  5.0    0.06189  0.32771  0.16322 -0.08270 -0.25936 -0.27144 -0.07868  0.13431
  4.5  6.0   -0.27860 -0.33800  0.21818  0.19163 -0.32531  0.02478  0.05092 -0.06390
  4.5  8.0    0.04653  0.09274  0.03078 -0.02627  0.21610  0.28106  0.35243  0.06447
  5.5  2.0    0.04760 -0.07317 -0.26889  0.14358  0.00870  0.04265  0.07805  0.19913
  5.5  2.0*  -0.20874  0.12369  0.03636 -0.09008  0.02474  0.06211  0.32664 -0.13498
  5.5  4.0    0.12140 -0.11011  0.01028  0.11677  0.06479 -0.03416 -0.05491 -0.09117
  5.5  4.0*   0.24202 -0.07722  0.36854  0.12075 -0.08279  0.15729  0.15193 -0.00337
  5.5  5.0   -0.05542 -0.11805 -0.21503 -0.24305 -0.17370 -0.32788  0.24612  0.29072
  5.5  6.0   -0.21074 -0.09611 -0.38146  0.33695  0.01671 -0.13935 -0.02941 -0.24305
  5.5  8.0   -0.12253 -0.12511  0.06981  0.05796 -0.07716  0.10089  0.30084 -0.18043
  7.5  2.0   -0.41169 -0.00476  0.17675  0.05500  0.05813 -0.05860 -0.12923 -0.02095
  7.5  2.0*   0.02830 -0.31061 -0.09795 -0.07796  0.10127  0.36164 -0.25647 -0.01559
  7.5  4.0    0.06759 -0.51677  0.05404 -0.33276 -0.05001 -0.21837 -0.17053  0.05278
  7.5  4.0*   0.04086  0.21068 -0.01561  0.35977 -0.36828 -0.07959 -0.09980 -0.00528
  7.5  5.0   -0.03329 -0.07410 -0.01611 -0.06200  0.25777 -0.00589 -0.08012 -0.19340
  7.5  6.0    0.11989  0.08213  0.14139  0.24541  0.43419 -0.37501  0.03869 -0.19119
  7.5  8.0   -0.00180  0.00650 -0.08960  0.02542  0.04581  0.02691  0.05239 -0.10129































              9.88802 10.05590 10.16588 10.33818 11.13262 11.52651 11.55479 12.16031
  Jp   Jn 		T=3/2	 T=3/2	  T=3/2	   T=3/2    T=3/2	      T=3/2
  1.5  5.0   -0.04345  0.00078  0.22063 -0.21241  0.10253  0.07417  0.13522 -0.00307
  1.5  6.0    0.07097 -0.25661 -0.14602 -0.05263 -0.06237 -0.17027 -0.04826  0.06138
  1.5  8.0    0.27509 -0.27583  0.21363  0.34686 -0.09945 -0.31753 -0.15052  0.05227
  2.5  4.0   -0.08314 -0.11012  0.16967 -0.18681 -0.12515 -0.03773  0.03640 -0.00306
  2.5  4.0*   0.01300 -0.02113  0.00680  0.05984  0.10295  0.02253  0.00014 -0.07539
  2.5  5.0   -0.11854  0.02073 -0.04127 -0.03406 -0.08015 -0.00758  0.03427 -0.09868
  2.5  6.0   -0.00125  0.07293 -0.08646  0.10034 -0.24522  0.11794 -0.04597  0.17316
  2.5  8.0   -0.06615 -0.35424 -0.16401 -0.38516  0.11670 -0.08030  0.08376 -0.01195
  3.5  4.0   -0.00540 -0.10697 -0.00381  0.02838  0.02358  0.06148  0.06257 -0.01992
  3.5  4.0*   0.00083 -0.15869  0.12198 -0.14400  0.02368 -0.08242  0.03452 -0.11135
  3.5  5.0    0.05975  0.08219 -0.04556  0.08382  0.24471 -0.03244  0.02611 -0.13666
  3.5  6.0    0.11165  0.00733  0.00124  0.09790  0.04728 -0.04275 -0.10907  0.03598
  3.5  8.0   -0.02876 -0.04832 -0.04526 -0.13630 -0.36488  0.05777 -0.03607  0.21526
  4.5  2.0    0.03621  0.25996 -0.10570 -0.01643 -0.02929  0.01146  0.00576  0.01990
  4.5  2.0*   0.10798  0.07491 -0.38405 -0.05092  0.08729  0.20090 -0.14348  0.05308
  4.5  4.0   -0.05813 -0.13799  0.23233 -0.05517 -0.10139  0.04417 -0.00434  0.16959
  4.5  4.0*   0.09397  0.00138 -0.10486  0.02552  0.05798  0.02378  0.09536 -0.12265
  4.5  5.0    0.00000  0.24082  0.53182 -0.24164 -0.04089 -0.17232  0.08776 -0.10674
  4.5  6.0   -0.06640 -0.04996 -0.04367  0.13122 -0.07607 -0.00437  0.07816 -0.31410
  4.5  8.0   -0.29845  0.21013 -0.16545 -0.14164 -0.14915 -0.53927 -0.11476 -0.15486
  5.5  2.0    0.07792 -0.17462  0.02304 -0.05218 -0.04401 -0.11026  0.07868 -0.10022
  5.5  2.0*  -0.14778 -0.34202  0.28422  0.26185 -0.08140  0.10579  0.01528  0.03219
  5.5  4.0    0.11887  0.09822  0.17121 -0.15296  0.08460 -0.08076  0.12347 -0.27615
  5.5  4.0*   0.06781 -0.22326 -0.03441 -0.11687 -0.09028  0.12938  0.03800 -0.04141
  5.5  5.0    0.11831 -0.21488  0.10821 -0.01144  0.13864  0.10736 -0.04130 -0.09847
  5.5  6.0   -0.10422  0.04339  0.10440 -0.10917 -0.16217 -0.10422 -0.13707  0.07252
  5.5  8.0    0.61106  0.12825  0.12130 -0.19259  0.17188 -0.16998 -0.24714  0.38804
  7.5  2.0    0.03260  0.07920 -0.15088 -0.25917  0.10546 -0.08249 -0.02069  0.00872
  7.5  2.0*  -0.28063  0.21524  0.27453 -0.15333  0.18352  0.40833 -0.18400  0.17908
  7.5  4.0   -0.10542  0.19333  0.05461  0.22120  0.06490 -0.34594  0.01253  0.05596
  7.5  4.0*  -0.12595  0.21013  0.06810  0.34083 -0.14052  0.01957 -0.04809  0.17943
  7.5  5.0    0.44416  0.25391  0.05300  0.06602 -0.31489  0.23160  0.27076 -0.38189
  7.5  6.0   -0.08339 -0.01517  0.06398  0.22392  0.56522 -0.02505 -0.13208 -0.17988
  7.5  8.0   -0.02043  0.03642 -0.05372  0.08386  0.18642 -0.12753  0.79825  0.43304































             13.50154 14.30360
  Jp   Jn      T=5/2	T=5/2
  1.5  5.0    0.17444 -0.24470
  1.5  6.0    0.12008  0.20145
  1.5  8.0   -0.11824  0.22520
  2.5  4.0    0.14764 -0.04431
  2.5  4.0*  -0.20843 -0.10944
  2.5  5.0    0.21898 -0.06572
  2.5  6.0   -0.07549 -0.00326
  2.5  8.0    0.35308  0.01205
  3.5  4.0   -0.13220 -0.22179
  3.5  4.0*  -0.00000 -0.00000
  3.5  5.0   -0.00000  0.00000
  3.5  6.0   -0.22179  0.13220
  3.5  8.0    0.00000 -0.00000
  4.5  2.0    0.16097  0.03561
  4.5  2.0*  -0.08652  0.27900
  4.5  4.0    0.02164  0.23110
  4.5  4.0*   0.23795 -0.08161
  4.5  5.0   -0.16346  0.08951
  4.5  6.0   -0.04607  0.20055
  4.5  8.0    0.16509  0.36736
  5.5  2.0    0.03257 -0.15452
  5.5  2.0*   0.19824  0.01726
  5.5  4.0   -0.16186  0.04201
  5.5  4.0*  -0.22639  0.02289
  5.5  5.0    0.08968  0.37504
  5.5  6.0   -0.24454 -0.01979
  5.5  8.0    0.24685 -0.06212
  7.5  2.0   -0.24191  0.00850
  7.5  2.0*   0.07290  0.32478
  7.5  4.0    0.07429 -0.25254
  7.5  4.0*   0.30547 -0.01073
  7.5  5.0    0.23598  0.16823
  7.5  6.0    0.10869  0.07748
  7.5  8.0   -0.08723  0.25743































               I=   7.5

              2.71433  3.59954  4.13050  4.98682  5.66747  5.93861  6.08780  6.51995
  Jp   Jn 
  1.5  6.0   -0.13026  0.03254  0.09635  0.37249  0.07282 -0.25037 -0.51549  0.03195
  1.5  8.0    0.05482  0.07743 -0.04603 -0.02601 -0.06574  0.11534  0.14991 -0.02820
  2.5  5.0   -0.10643 -0.37390  0.15070 -0.24305  0.08329  0.40381  0.02925  0.17852
  2.5  6.0    0.38866  0.03685 -0.34871  0.42993  0.09583  0.04767  0.16409 -0.10630
  2.5  8.0    0.07273 -0.03276  0.00906  0.02705  0.06044  0.00688  0.10856 -0.19344
  3.5  4.0    0.15938  0.69757  0.11667 -0.10934 -0.05870  0.12163  0.09470  0.00195
  3.5  4.0*   0.67587 -0.10922 -0.21300 -0.10244  0.13797  0.06024 -0.10558  0.15961
  3.5  5.0    0.04365 -0.10047 -0.27298 -0.49412 -0.25858 -0.19095  0.18547 -0.10996
  3.5  6.0    0.07114 -0.32338  0.29863 -0.00552  0.23502 -0.16778  0.07966 -0.08999
  3.5  8.0   -0.07417  0.02042  0.17115 -0.24858 -0.03004 -0.17611  0.20611 -0.15819
  4.5  4.0   -0.11562 -0.09854 -0.01758  0.02068 -0.12876  0.53889 -0.10812 -0.32595
  4.5  4.0*   0.10037 -0.25812  0.10825  0.25205 -0.27187 -0.01611  0.23523  0.20233
  4.5  5.0    0.05453  0.06333 -0.01690 -0.03261  0.00957  0.06698  0.00375 -0.23550
  4.5  6.0   -0.02098  0.10976  0.08338 -0.08062 -0.20037 -0.08698 -0.19866 -0.19529
  4.5  8.0    0.01204  0.04391 -0.03374  0.00019  0.03643  0.02123  0.06845  0.02380
  5.5  2.0   -0.43252  0.17428 -0.36345 -0.07767  0.46070 -0.05752  0.13383  0.16627
  5.5  2.0*  -0.04101 -0.14617 -0.04347  0.04809  0.01612 -0.39657  0.02683  0.01212
  5.5  4.0   -0.14833  0.07969  0.25443  0.37224 -0.11934  0.20068  0.39606  0.20019
  5.5  4.0*  -0.08296 -0.16499 -0.18762  0.08530  0.33640  0.13571  0.20692 -0.29598
  5.5  5.0   -0.00231  0.11065 -0.07228 -0.02927  0.06218 -0.10133  0.21563  0.28249
  5.5  6.0    0.02052 -0.10698 -0.03781 -0.10070 -0.14032 -0.02242  0.03061  0.49205
  5.5  8.0   -0.00423  0.07317  0.00060 -0.01263 -0.08573  0.07629  0.04793  0.01669
  7.5  0.0    0.23992  0.08364  0.55102 -0.09869  0.30936 -0.15502  0.19948 -0.13541
  7.5  2.0   -0.10592 -0.08189 -0.16350  0.17297 -0.31186 -0.27377  0.28684 -0.27186
  7.5  2.0*  -0.03192  0.08715 -0.00795 -0.02516  0.14250  0.02832  0.04289  0.15739
  7.5  4.0   -0.01058 -0.03210 -0.00000  0.03794  0.26082 -0.02913  0.13427 -0.03859
  7.5  4.0*  -0.03528  0.04482 -0.00016  0.08578 -0.10967 -0.02267  0.21132 -0.01884
  7.5  5.0    0.02844 -0.06206 -0.02329 -0.02552  0.03534 -0.06260 -0.03027 -0.03249
  7.5  6.0    0.02268 -0.00778 -0.01392  0.02365  0.16496  0.02234  0.04200 -0.08035
  7.5  8.0    0.01043  0.01327 -0.00955 -0.01873  0.02136  0.00092  0.01974  0.03909

              6.58669  7.09599  7.39324  7.51647  7.72168  7.75027  7.77050  8.10768
  Jp   Jn      T=3/2		 T=3/2			    T=3/2
  1.5  6.0    0.06852  0.06097 -0.08169 -0.09760 -0.19036  0.21597 -0.21319 -0.09887
  1.5  8.0   -0.00025  0.01694 -0.02460  0.21302 -0.17612 -0.12127 -0.17230  0.14155
  2.5  5.0   -0.07784  0.07512  0.09414  0.19183 -0.35181  0.05526 -0.22266 -0.02727
  2.5  6.0   -0.08677 -0.09177 -0.37119  0.02172 -0.14775 -0.17348 -0.03703  0.11163
  2.5  8.0   -0.21879  0.31229 -0.19154  0.00580 -0.30739 -0.05687  0.41597 -0.41983
  3.5  4.0   -0.24939  0.06097  0.00229  0.11507 -0.10038  0.46891 -0.18287 -0.08407
  3.5  4.0*  -0.08366  0.13076  0.40287 -0.02692  0.11041 -0.05883 -0.07040  0.01334
  3.5  5.0    0.11374 -0.10286 -0.36929 -0.20667 -0.06380  0.03066 -0.10696 -0.09741
  3.5  6.0   -0.67228 -0.02533 -0.14006 -0.07356  0.07235  0.16620  0.03567  0.11532
  3.5  8.0   -0.10721 -0.08252  0.28633 -0.09813 -0.05115 -0.15375 -0.07226 -0.00444
  4.5  4.0   -0.00270 -0.05028 -0.16615  0.09619  0.29977  0.20293  0.07470  0.13097
  4.5  4.0*  -0.01638 -0.32313 -0.15254  0.18193  0.01615  0.10641 -0.34146 -0.02219
  4.5  5.0   -0.08031 -0.20273 -0.04042  0.27676  0.38241  0.00816 -0.01732 -0.35929
  4.5  6.0   -0.10059  0.32992 -0.08747  0.38486 -0.05494 -0.43204 -0.02515  0.25526
  4.5  8.0    0.02779 -0.04930  0.04669 -0.02671 -0.08814  0.01972 -0.10389 -0.02723
  5.5  2.0   -0.23372 -0.04816 -0.14731  0.02663  0.09646 -0.15105 -0.16918  0.14541
  5.5  2.0*   0.03553  0.04932  0.09776  0.50815  0.24413  0.01210 -0.05561 -0.31550
  5.5  4.0   -0.01728  0.09474  0.10793 -0.13934  0.05212 -0.26408  0.10890 -0.10087
  5.5  4.0*   0.31406  0.22906  0.11399 -0.02924 -0.10310  0.20411 -0.09996 -0.24669
  5.5  5.0    0.10226 -0.20984  0.11719  0.12451 -0.02874  0.14751  0.42783  0.11102
  5.5  6.0    0.06588  0.49653 -0.34685  0.07225  0.15370  0.22053  0.07542  0.00706
  5.5  8.0    0.03840  0.12872 -0.00945  0.17606 -0.08318 -0.10893 -0.04265  0.02381
  7.5  0.0    0.41477  0.01177 -0.28249 -0.01698  0.02729 -0.05293 -0.09670  0.10616
  7.5  2.0   -0.05553  0.17948  0.25385  0.03439 -0.21635  0.27661 -0.10330  0.21556
  7.5  2.0*  -0.04579  0.01445 -0.03630  0.08088 -0.10561 -0.09166 -0.23393 -0.31561
  7.5  4.0    0.13788  0.03260  0.04845  0.38707  0.01898  0.20364  0.20819  0.31226
  7.5  4.0*  -0.05192  0.32804  0.06489 -0.23963  0.44935 -0.00693 -0.11593 -0.04856
  7.5  5.0   -0.00029  0.05439 -0.05338 -0.09843  0.03361  0.20085  0.11914  0.19966
  7.5  6.0    0.02368  0.25700  0.03187 -0.10985  0.18813 -0.02345 -0.33018  0.19051
  7.5  8.0   -0.00851  0.05162 -0.02753  0.01899 -0.01438 -0.01904 -0.10861 -0.00254

              8.61553  9.01099  9.26033  9.26257  9.79435  9.89223  9.97360 10.09659
  Jp   Jn      T=3/2		 T=3/2		   T=3/2	     T=3/2    T=3/2
  1.5  6.0    0.05145 -0.09376  0.29870  0.01730  0.33822  0.03997 -0.10418  0.03533
  1.5  8.0   -0.03385  0.00116 -0.15591  0.45673 -0.14650  0.24270 -0.00340 -0.12352
  2.5  5.0    0.38418  0.03456 -0.10985 -0.03373  0.31918 -0.01500 -0.13596 -0.01115
  2.5  6.0    0.09900  0.06742 -0.10759 -0.08115  0.17925  0.02929 -0.29023 -0.22883
  2.5  8.0   -0.05826 -0.21722 -0.13176  0.08815  0.03717 -0.07698 -0.01308  0.44542
  3.5  4.0   -0.01496 -0.06856  0.05532 -0.01434 -0.04620 -0.03469 -0.06832 -0.03777
  3.5  4.0*   0.05901 -0.07756  0.31431 -0.04061 -0.04245  0.00275  0.10096  0.18925
  3.5  5.0    0.09721 -0.04586  0.41076 -0.05698  0.09658  0.03663 -0.13367 -0.00539
  3.5  6.0   -0.02746  0.00153  0.15014 -0.02414 -0.07922  0.02513  0.12399 -0.29344
  3.5  8.0   -0.41752 -0.02259  0.00102 -0.03624  0.24900  0.02085 -0.39491 -0.03574
  4.5  4.0    0.04890 -0.25405  0.22712 -0.03880 -0.14513  0.11999 -0.13653  0.06012
  4.5  4.0*  -0.35373 -0.15296  0.02235  0.12920  0.05728 -0.10452  0.23037  0.34672
  4.5  5.0    0.04964  0.29594 -0.11980 -0.18110  0.40023 -0.04939  0.18972 -0.03249
  4.5  6.0   -0.09289 -0.00455  0.23933  0.09142  0.15406 -0.05222  0.22845 -0.12613
  4.5  8.0    0.04844  0.22117 -0.00846 -0.01526 -0.11037 -0.66425 -0.09344 -0.08958
  5.5  2.0    0.09658 -0.08679  0.08853 -0.04202 -0.05528 -0.08647  0.16115  0.26609
  5.5  2.0*   0.19503 -0.15584 -0.04535 -0.06317 -0.29473  0.07149 -0.32209 -0.08883
  5.5  4.0    0.07023  0.08189  0.39604 -0.21020 -0.07734  0.05540 -0.14013 -0.05658
  5.5  4.0*  -0.31548 -0.01466  0.15744  0.06865 -0.01405 -0.01590  0.27519 -0.32535
  5.5  5.0    0.07077 -0.35292  0.00681  0.00139  0.38799  0.18870  0.18957 -0.22566
  5.5  6.0   -0.18839  0.08070 -0.07834 -0.08323 -0.01898 -0.07499 -0.04491 -0.17683
  5.5  8.0   -0.10141  0.04500  0.03519 -0.54654  0.09278  0.01692  0.19604  0.10620
  7.5  0.0    0.27115 -0.05428 -0.00940 -0.04850 -0.07013  0.00962  0.14074  0.10649
  7.5  2.0    0.30971  0.05208 -0.03890 -0.16852 -0.07058  0.05619  0.18003  0.08846
  7.5  2.0*  -0.04122  0.24669  0.16710  0.07448 -0.08050  0.48281 -0.00125  0.04281
  7.5  4.0   -0.13666  0.21589  0.29438  0.16427  0.13898 -0.14477 -0.32689  0.24891
  7.5  4.0*   0.24641  0.05424 -0.02503  0.44429  0.34514 -0.03890  0.01792  0.08658
  7.5  5.0   -0.12152  0.53625 -0.14012 -0.08901  0.00896  0.33719  0.00297  0.22070
  7.5  6.0   -0.18371 -0.35263 -0.30302 -0.28246  0.12626  0.11435 -0.21398  0.07743
  7.5  8.0   -0.06759 -0.02635 -0.03671  0.01896  0.01818 -0.11890  0.08308 -0.18102

             10.80591 11.23079 11.43027 12.22250 13.19595 14.38493
  Jp   Jn      T=3/2	T=3/2		  T=3/2	   T=5/2    T=5/2
  1.5  6.0   -0.10028  0.21304 -0.08017 -0.13836  0.09552  0.13155
  1.5  8.0   -0.29760  0.46041 -0.21241 -0.15890 -0.06371  0.31771
  2.5  5.0   -0.02297  0.00466  0.06942  0.01985  0.04001 -0.19949
  2.5  6.0    0.07456 -0.06309  0.07578  0.12476  0.17961 -0.07938
  2.5  8.0    0.01821  0.03776 -0.01615 -0.15722 -0.00977  0.04870
  3.5  4.0   -0.02811  0.01525  0.08225  0.06983 -0.01572 -0.23464
  3.5  4.0*  -0.09442  0.05276 -0.03886 -0.11902  0.14895  0.02987
  3.5  5.0   -0.06306  0.10010 -0.00516 -0.06441 -0.24159 -0.04845
  3.5  6.0    0.04046  0.08998 -0.05723  0.07039 -0.13547  0.09837
  3.5  8.0   -0.00158  0.01106  0.00065  0.00276  0.50588  0.10145
  4.5  4.0    0.21025  0.02427 -0.03598 -0.16121  0.29446  0.14689
  4.5  4.0*   0.07011 -0.01632  0.02192 -0.01045  0.03344 -0.16674
  4.5  5.0   -0.33001 -0.07656 -0.17521 -0.18166 -0.02393  0.11931
  4.5  6.0    0.13813 -0.12214 -0.07175 -0.11410  0.01215 -0.31206
  4.5  8.0    0.42765  0.16361 -0.34690 -0.31862 -0.02037  0.10157
  5.5  2.0   -0.13002  0.05536  0.00434 -0.04823  0.24988 -0.05957
  5.5  2.0*   0.10631  0.21625  0.11029 -0.02088  0.03825 -0.19075
  5.5  4.0   -0.23404  0.07502 -0.02777 -0.21489 -0.10622 -0.13738
  5.5  4.0*  -0.01854  0.07212  0.00234  0.09127  0.04315 -0.21518
  5.5  5.0    0.26443  0.07312 -0.13441 -0.20884 -0.00000  0.00000
  5.5  6.0   -0.16906 -0.12694 -0.15608 -0.00287  0.27657  0.13796
  5.5  8.0    0.21327  0.46235  0.14431  0.37581 -0.06704  0.33431
  7.5  0.0   -0.01003 -0.02516 -0.01922 -0.04033  0.21924  0.04397
  7.5  2.0   -0.07332 -0.26082 -0.08732 -0.08384  0.13770  0.17810
  7.5  2.0*   0.43732 -0.37173 -0.13837 -0.04059 -0.05248  0.26170
  7.5  4.0   -0.08466 -0.14694  0.07988  0.13367 -0.28893  0.17203
  7.5  4.0*   0.25517  0.15755  0.12478  0.21242 -0.00730  0.03638
  7.5  5.0    0.14804  0.31930  0.08703 -0.33564  0.07344 -0.36622
  7.5  6.0    0.03179 -0.09477 -0.20546 -0.22056 -0.43464 -0.03917
  7.5  8.0    0.01991 -0.08642  0.77007 -0.48623 -0.05640  0.28124


               I=   8.5

              4.07396  4.47735  5.50817  5.82081  6.37387  6.58940  7.00343  7.60456
  Jp   Jn 								      T=3/2
  1.5  8.0    0.03074 -0.04961  0.05560  0.05099 -0.03165 -0.13776  0.07386 -0.10376
  2.5  6.0    0.46329 -0.38772  0.43602  0.06374 -0.24095 -0.07540 -0.02221 -0.44387
  2.5  8.0    0.25931  0.06676  0.24761 -0.07037  0.05649 -0.07812  0.02165 -0.01558
  3.5  5.0   -0.34639  0.46605  0.47775  0.17029 -0.02659  0.11237  0.18741 -0.02786
  3.5  6.0    0.62698  0.47084  0.05401 -0.24542  0.20187 -0.02483  0.04317  0.33903
  3.5  8.0    0.00449  0.10173 -0.13177  0.04957  0.10155 -0.26017  0.33261  0.11688
  4.5  4.0    0.00561 -0.20023 -0.00778 -0.47155 -0.21142  0.49587  0.12514  0.17252
  4.5  4.0*   0.27162 -0.08395  0.12248  0.44510  0.35722  0.22544  0.06836  0.03693
  4.5  5.0    0.12220  0.00141  0.01488 -0.18245 -0.05785  0.03652  0.36740 -0.13055
  4.5  6.0   -0.03213  0.20303  0.14237  0.10275 -0.40819  0.11824  0.50360 -0.05891
  4.5  8.0   -0.00153 -0.05276 -0.02570 -0.01546 -0.01036 -0.06694  0.03651 -0.08436
  5.5  4.0    0.17058 -0.28220 -0.25953  0.43965 -0.04565  0.09367  0.32660  0.35120
  5.5  4.0*  -0.21724 -0.41368  0.32988 -0.28609  0.44030  0.06038  0.22251  0.22788
  5.5  5.0   -0.10872 -0.02370 -0.02734  0.15141  0.34752 -0.20989  0.08136 -0.18076
  5.5  6.0   -0.03759  0.06540  0.29271  0.27394  0.02064  0.44345 -0.37375  0.15484
  5.5  8.0   -0.09675 -0.04137 -0.03504  0.11129 -0.05083  0.10927  0.11144  0.01301
  7.5  2.0   -0.10970 -0.10994  0.40218 -0.04988 -0.11949 -0.50238 -0.03257  0.37502
  7.5  2.0*   0.00482 -0.01609 -0.03903 -0.00385 -0.00563  0.14548  0.12133 -0.02430
  7.5  4.0   -0.03914 -0.05678  0.14651  0.00386  0.26897  0.10296  0.21818 -0.04399
  7.5  4.0*   0.02310 -0.09997  0.07820  0.18940 -0.34035 -0.12206 -0.08829  0.39447
  7.5  5.0    0.02327  0.08781  0.04095 -0.08885  0.09753  0.07518 -0.17626 -0.04467
  7.5  6.0    0.00357 -0.10748  0.03422 -0.01912 -0.10834 -0.00945 -0.13619  0.26545
  7.5  8.0    0.02689  0.01484  0.05672 -0.00198  0.01178  0.04412  0.00166  0.02245

              7.62330  8.00501  8.20725  8.68208  9.12880  9.18716  9.68714  9.80243
  Jp   Jn 						    T=3/2	      T=3/2
  1.5  8.0   -0.20913 -0.27780 -0.02087 -0.07206  0.56583 -0.04242  0.40497 -0.03553
  2.5  6.0   -0.10048  0.03670 -0.12036 -0.11843 -0.01759 -0.02858 -0.13130 -0.00162
  2.5  8.0   -0.06780  0.20088  0.38060  0.24212 -0.20458  0.21908  0.23896  0.56536
  3.5  5.0    0.03462 -0.06189 -0.01516 -0.12878 -0.04249 -0.36880  0.00995  0.21975
  3.5  6.0    0.02753 -0.15695 -0.02430 -0.05349  0.09420  0.05934 -0.07556 -0.07498
  3.5  8.0   -0.41421  0.43261 -0.27553 -0.10423 -0.04511 -0.05482 -0.00575  0.01841
  4.5  4.0    0.27419  0.21226  0.05895 -0.11850 -0.03241 -0.04802  0.03304 -0.03045
  4.5  4.0*   0.21053  0.31580  0.12864  0.11722  0.02184 -0.40680  0.07113 -0.31758
  4.5  5.0    0.22760 -0.25681 -0.49806  0.34422 -0.09942 -0.15807  0.11435 -0.01341
  4.5  6.0   -0.08327  0.08039  0.12788  0.15858  0.10193  0.33823 -0.15390 -0.21675
  4.5  8.0    0.04979  0.01184  0.09443 -0.22576 -0.11997 -0.16151  0.15706  0.10138
  5.5  4.0   -0.03421 -0.37005  0.10299 -0.10997 -0.07310  0.07581  0.01340  0.17873
  5.5  4.0*  -0.22909 -0.15131  0.02077  0.18358  0.12538 -0.07135 -0.08441  0.13822
  5.5  5.0    0.47180  0.11934 -0.17282  0.20387  0.13450  0.37734 -0.23706  0.14307
  5.5  6.0   -0.15581 -0.16789 -0.21065  0.04893 -0.00377  0.33085 -0.07560 -0.00919
  5.5  8.0   -0.03794  0.11885  0.13420  0.37359 -0.07243  0.17294  0.45154 -0.19550
  7.5  2.0    0.25909 -0.04709  0.19890 -0.06877 -0.01838  0.09429  0.03461 -0.40487
  7.5  2.0*   0.14129  0.23639  0.18332 -0.23896  0.62324  0.06231 -0.12106  0.17958
  7.5  4.0    0.01523  0.07848 -0.23329 -0.57002 -0.25093  0.38157  0.18063 -0.10572
  7.5  4.0*   0.29444  0.15686 -0.36653 -0.01779  0.08770 -0.07751  0.12954  0.37242
  7.5  5.0    0.03971  0.10514 -0.22399  0.03554  0.23755  0.12564  0.48078 -0.06749
  7.5  6.0   -0.31905  0.36225 -0.22504  0.16171  0.05240 -0.01765 -0.10515 -0.06525
  7.5  8.0   -0.08925 -0.02553 -0.06391  0.16017  0.16049 -0.02258 -0.32813 -0.03093













             10.16979 10.27918 10.49421 10.67640 11.31668 12.72154 14.26263
  Jp   Jn 		T=3/2	 T=3/2	  T=3/2	   T=3/2    T=3/2    T=5/2
  1.5  8.0   -0.03991 -0.26941 -0.21341  0.40456 -0.21363 -0.00279  0.10911
  2.5  6.0    0.03954  0.07661  0.25658  0.07598  0.07686  0.01850 -0.18970
  2.5  8.0   -0.12997 -0.01386 -0.14080  0.01583 -0.04650  0.07007  0.30464
  3.5  5.0    0.00552 -0.10342  0.33906  0.12114  0.07060  0.05417 -0.00000
  3.5  6.0    0.11476 -0.09327  0.12757  0.01556 -0.05569 -0.05617 -0.25820
  3.5  8.0   -0.01660  0.47286 -0.00212  0.28863 -0.09668  0.00882 -0.00000
  4.5  4.0    0.06281  0.02188  0.05714  0.48728 -0.03666  0.03578  0.10281
  4.5  4.0*  -0.04126 -0.04280 -0.24852  0.00766  0.02978 -0.04447  0.08458
  4.5  5.0   -0.22201  0.11460  0.00713 -0.24089 -0.23581 -0.06867  0.28565
  4.5  6.0    0.19089 -0.06994 -0.30472 -0.09645  0.21896 -0.21635 -0.02547
  4.5  8.0    0.73960  0.04802 -0.03114 -0.20838 -0.40285 -0.27662  0.11331
  5.5  4.0    0.05828  0.03052  0.32195  0.05727  0.18402  0.02648  0.19976
  5.5  4.0*   0.10324  0.03622 -0.10188 -0.12509  0.13713 -0.12148 -0.25286
  5.5  5.0    0.18254 -0.12928  0.17393  0.33752 -0.04603 -0.13451  0.00000
  5.5  6.0   -0.00467  0.32595 -0.08517  0.09904 -0.30527 -0.18468  0.08783
  5.5  8.0    0.05131 -0.00797  0.35813 -0.05554 -0.30955  0.24804 -0.45432
  7.5  2.0   -0.07832  0.19899  0.08973 -0.00284 -0.08577  0.02410  0.23145
  7.5  2.0*  -0.24164  0.20771  0.20567 -0.40237 -0.22200 -0.01835  0.02326
  7.5  4.0   -0.11715 -0.29558 -0.12281 -0.17937 -0.05902  0.22548  0.02235
  7.5  4.0*   0.05341 -0.06771 -0.31100 -0.07846  0.04241  0.10183 -0.34018
  7.5  5.0    0.27240  0.22920  0.16942 -0.13381  0.58196  0.02416  0.22217
  7.5  6.0    0.00208 -0.55061  0.31635 -0.12920 -0.07699 -0.21811  0.29059
  7.5  8.0    0.35036 -0.00810 -0.08905 -0.05705 -0.10223  0.78601  0.24028




               I=   9.5

              3.93603  5.73040  6.04505  7.14975  7.42062  7.91881  8.12562  8.24285
  Jp   Jn 								      T=3/2
  1.5  8.0   -0.11662 -0.08669  0.05153 -0.05810 -0.04095  0.13655  0.06990  0.03895
  2.5  8.0    0.20980  0.09409 -0.01717  0.32983  0.13986  0.47503  0.35760 -0.12565
  3.5  6.0    0.76810  0.30146  0.05040 -0.04069  0.06731 -0.00819 -0.12190 -0.34005
  3.5  8.0    0.02483 -0.11305  0.22012 -0.37532  0.56718 -0.15822  0.33482 -0.19537
  4.5  5.0   -0.10882 -0.15250  0.26028  0.14456 -0.22412 -0.04644  0.29595 -0.08806
  4.5  6.0    0.12053 -0.22429  0.20620  0.57181  0.07328 -0.20585 -0.35667  0.13454
  4.5  8.0   -0.09491 -0.11347 -0.09184 -0.09070 -0.10202  0.15399  0.09604 -0.14279
  5.5  4.0   -0.06962 -0.09196  0.77487 -0.08938  0.07653 -0.02976 -0.03590 -0.07315
  5.5  4.0*  -0.45838  0.52496 -0.04971 -0.12120  0.21368 -0.01963 -0.24564 -0.17694
  5.5  5.0   -0.19903 -0.21075 -0.13847  0.32503  0.35675  0.34277  0.04644 -0.12015
  5.5  6.0    0.05151  0.36954 -0.00117  0.19099  0.29964 -0.27974  0.37760  0.59888
  5.5  8.0   -0.00260 -0.03694  0.08131  0.09820 -0.03958 -0.05694  0.13481  0.12018
  7.5  2.0   -0.17952  0.53263  0.21312  0.28604 -0.33668 -0.02565  0.17596 -0.27087
  7.5  2.0*  -0.05734 -0.00899  0.17916  0.14984  0.04363 -0.20315 -0.19539 -0.09995
  7.5  4.0   -0.12398 -0.00562 -0.14378  0.27728  0.40510 -0.16273 -0.18274 -0.33393
  7.5  4.0*  -0.02165  0.15659  0.30343 -0.01233  0.12895  0.59229 -0.16873  0.24980
  7.5  5.0    0.04459  0.07694 -0.03951 -0.01268  0.12283 -0.01808 -0.09265  0.15138
  7.5  6.0    0.04980  0.08552  0.08110 -0.18252  0.04082  0.20584 -0.38013  0.24828
  7.5  8.0    0.05797  0.07475 -0.01635 -0.00280  0.06037 -0.01353 -0.08731  0.12896















              8.31179  8.84611  8.96192  8.97091  9.61820  9.79809 10.70516 10.75163
  Jp   Jn 				  T=3/2		    T=3/2    T=3/2
  1.5  8.0    0.43519 -0.41543 -0.16451 -0.02412 -0.32660  0.03740  0.50381 -0.26194
  2.5  8.0    0.21728  0.01965  0.17343  0.12270  0.04359  0.51935 -0.03651  0.12219
  3.5  6.0   -0.14149 -0.11181 -0.11072 -0.15335 -0.00403 -0.05067  0.06524 -0.16874
  3.5  8.0    0.00814  0.05037  0.04755  0.51506 -0.01070 -0.16200  0.05860 -0.01177
  4.5  5.0   -0.61974  0.19021 -0.06940 -0.02390  0.00155  0.16019  0.40083 -0.16019
  4.5  6.0   -0.08133 -0.13315  0.15931  0.44641 -0.14069  0.07790 -0.08770  0.03833
  4.5  8.0    0.08465  0.24464  0.28370 -0.02428  0.34980 -0.03557 -0.26556 -0.25650
  5.5  4.0    0.09114 -0.13750 -0.10919 -0.39783  0.02920  0.15127 -0.32074  0.12596
  5.5  4.0*  -0.22599 -0.21025  0.10777  0.06789 -0.03226  0.42553 -0.03561 -0.09199
  5.5  5.0   -0.14910 -0.26697 -0.33038 -0.12522  0.10097 -0.32988 -0.23411 -0.11750
  5.5  6.0    0.03584  0.09901  0.02314 -0.23735 -0.06931 -0.05360 -0.06037 -0.03233
  5.5  8.0    0.11423  0.08131 -0.43041  0.10473  0.42619  0.25912  0.07207 -0.26779
  7.5  2.0    0.15533  0.02319 -0.18225  0.28423  0.03399 -0.41014 -0.06159  0.07488
  7.5  2.0*   0.37854  0.10041  0.36709 -0.09275  0.31976 -0.07817  0.22270 -0.30260
  7.5  4.0    0.08059  0.43553 -0.16386 -0.28828 -0.08500  0.00302  0.26212  0.06912
  7.5  4.0*  -0.15207  0.20280  0.28240 -0.03319 -0.07419 -0.29690  0.24590 -0.05832
  7.5  5.0   -0.14586 -0.39843  0.03213  0.00460  0.65254 -0.08257  0.31542  0.27735
  7.5  6.0    0.11910  0.37554 -0.47205  0.26292  0.08298  0.12233  0.00207  0.06834
  7.5  8.0   -0.13045 -0.07890 -0.02745  0.08068 -0.04240 -0.00354 -0.22006 -0.70504

             11.17188 11.64450 15.06641
  Jp   Jn      T=3/2	T=3/2	 T=5/2
  1.5  8.0   -0.25230 -0.17987 -0.17321
  2.5  8.0    0.15071 -0.15353  0.14924
  3.5  6.0   -0.07665  0.06091 -0.25820
  3.5  8.0    0.00397  0.01351  0.00000
  4.5  5.0    0.12564 -0.21711 -0.16725
  4.5  6.0   -0.25642  0.00248 -0.15114
  4.5  8.0   -0.54064 -0.25437 -0.36427
  5.5  4.0   -0.08039 -0.10832  0.08257
  5.5  4.0*  -0.02656  0.11772 -0.20381
  5.5  5.0    0.22954  0.02864 -0.26519
  5.5  6.0   -0.05391 -0.10214 -0.24772
  5.5  8.0   -0.19900  0.59788  0.07949
  7.5  2.0   -0.04903 -0.10158  0.09129
  7.5  2.0*   0.52548  0.03287 -0.16514
  7.5  4.0   -0.27500 -0.11862  0.27386
  7.5  4.0*  -0.14878  0.29501  0.11266
  7.5  5.0   -0.14016 -0.30331  0.20421
  7.5  6.0    0.18468 -0.36519 -0.24285
  7.5  8.0    0.03861 -0.31011  0.53592


               I=  10.5

              6.32768  6.58864  7.16140  7.77110  8.53064  9.06938  9.73134  9.73909
  Jp   Jn 							     T=3/2
  2.5  8.0    0.20370  0.27165 -0.08220  0.69805  0.18629  0.13300 -0.41763  0.06109
  3.5  8.0    0.50000  0.14758 -0.41692 -0.33141  0.32177 -0.06438  0.38513  0.05956
  4.5  6.0    0.39565  0.62387 -0.07752 -0.08217 -0.35171 -0.12167 -0.18164 -0.00314
  4.5  8.0    0.08335 -0.09403  0.01756  0.08253 -0.10436 -0.45798  0.03567  0.14835
  5.5  5.0    0.10365  0.38690  0.56010 -0.11016  0.35817  0.33281  0.19967 -0.09659
  5.5  6.0   -0.65530  0.50106 -0.05748 -0.22854  0.01229  0.01760 -0.05493  0.14250
  5.5  8.0   -0.00351  0.05485 -0.07424 -0.03179 -0.27497  0.10647  0.06631  0.81416
  7.5  4.0    0.06437  0.11278  0.53428  0.23919 -0.28036 -0.38895  0.43065  0.01596
  7.5  4.0*  -0.30719  0.23569 -0.37980  0.40497  0.25803 -0.26857  0.44506 -0.08693
  7.5  5.0   -0.06239  0.16241 -0.13444 -0.20869 -0.32400 -0.23309 -0.19723 -0.46786
  7.5  6.0    0.01270 -0.01958 -0.20426  0.23028 -0.51944  0.55451  0.40951 -0.22566
  7.5  8.0   -0.04771  0.08707 -0.03290 -0.07854 -0.05609  0.21446  0.07466  0.02406






             10.48755 10.59907 11.05202 12.59997
  Jp   Jn 		T=3/2	 T=3/2	  T=3/2
  2.5  8.0    0.03503 -0.25161  0.29905  0.07865
  3.5  8.0    0.00316 -0.36725  0.22265  0.02358
  4.5  6.0    0.04767  0.17899 -0.47749 -0.08761
  4.5  8.0    0.67606  0.20821  0.31997 -0.36109
  5.5  5.0    0.00555  0.35682  0.26143 -0.17255
  5.5  6.0    0.17632 -0.42037  0.05805 -0.17037
  5.5  8.0   -0.30774  0.24295  0.27856  0.07024
  7.5  4.0   -0.12804 -0.39151  0.01189  0.23465
  7.5  4.0*  -0.14564  0.39652 -0.12254  0.06350
  7.5  5.0   -0.27599  0.16640  0.59710  0.17497
  7.5  6.0    0.12876 -0.08336  0.09759 -0.27521
  7.5  8.0    0.53221  0.13502  0.00978  0.79122


               I=  11.5

              5.84544  7.51434  7.60257  9.02623  9.59043 10.18765 11.36680 11.37466
  Jp   Jn 						    T=3/2	      T=3/2
  3.5  8.0   -0.49804  0.37761 -0.48110  0.20859 -0.01328  0.43939 -0.02973  0.32902
  4.5  8.0   -0.10755  0.08555  0.22095  0.09466  0.62717 -0.03875 -0.30295 -0.27502
  5.5  6.0    0.75326 -0.05983 -0.27621  0.25957 -0.05500  0.05142 -0.14285  0.36179
  5.5  8.0   -0.04199  0.16150 -0.08902 -0.59198  0.30961 -0.41668 -0.09625  0.57753
  7.5  4.0    0.09861  0.41878  0.68210  0.33398  0.10011  0.14557  0.09154  0.38966
  7.5  4.0*   0.37592  0.62534 -0.09554 -0.44398  0.01738  0.31659  0.06834 -0.39081
  7.5  5.0    0.14115 -0.22203 -0.28315  0.16398  0.70397  0.21098  0.23310 -0.02161
  7.5  6.0    0.01037  0.44983 -0.28447  0.44061 -0.00094 -0.65759 -0.06394 -0.21521
  7.5  8.0   -0.01201  0.04854 -0.00388  0.00523  0.04125 -0.17554  0.89788  0.01788

             11.66539
  Jp   Jn      T=3/2
  3.5  8.0    0.17894
  4.5  8.0    0.60089
  5.5  6.0    0.35829
  5.5  8.0   -0.03873
  7.5  4.0   -0.21601
  7.5  4.0*  -0.05881
  7.5  5.0   -0.47836
  7.5  6.0   -0.19915
  7.5  8.0    0.39803


               I=  12.5

              8.16160  9.28283  9.64096 11.22492 11.88004
  Jp   Jn 					   T=3/2
  4.5  8.0    0.11955  0.16270  0.87880  0.20023  0.38321
  5.5  8.0    0.29656  0.63017 -0.43700  0.25342  0.50965
  7.5  5.0   -0.39111  0.75207  0.16192 -0.20229 -0.46291
  7.5  6.0    0.86110  0.10293  0.10243 -0.26600 -0.40825
  7.5  8.0    0.05741 -0.01441 -0.00589  0.88544 -0.46093


               I=  13.5

              7.99023  9.94235 12.43778
  Jp   Jn 			 T=3/2
  5.5  8.0    0.53323  0.75684  0.37796
  7.5  6.0    0.82971 -0.38069 -0.40825
  7.5  8.0    0.16509 -0.53129  0.83095






               I=  14.5

             11.08326
  Jp   Jn 
  7.5  8.0    1.00000


               I=  15.5

             10.85453
  Jp   Jn 
  7.5  8.0    1.00000



==> v48h-1.txt <==
VANADIUM 48


               I=   0.0

              2.97451  5.19714  5.98806  7.59290 11.12860 20.63352
  Jp   Jn 	T=2			   T=2	    T=2      T=4
  1.5  1.5   -0.12623 -0.47669 -0.56812 -0.34685 -0.49227  0.26726
  2.5  2.5   -0.37594  0.41550 -0.27677  0.65511 -0.27040  0.32733
  3.5  3.5    0.87548  0.00000 -0.00000  0.23674 -0.18610  0.37796
  4.5  4.5   -0.10917  0.47906  0.43296 -0.53159 -0.33160  0.42258
  5.5  5.5   -0.25285 -0.59649  0.53678  0.26489  0.08764  0.46291
  7.5  7.5   -0.02044  0.12175 -0.35361 -0.20428  0.72957  0.53452


               I=   1.0

              0.45268  1.98885  2.45804  3.21811  3.89336  4.43133  4.91935  5.53039
  Jp   Jn 
  1.5  1.5    0.06309  0.00000 -0.07701  0.00000 -0.36604 -0.00000  0.27586  0.66720
  1.5  2.5   -0.31040  0.41408  0.28638  0.48732  0.12408 -0.30175  0.00475  0.36545
  2.5  1.5    0.31040  0.41408 -0.28638  0.48732 -0.12408 -0.30175 -0.00475 -0.36545
  2.5  2.5    0.45306  0.00000  0.32819 -0.00000  0.52495 -0.00000  0.53968  0.01752
  2.5  3.5    0.38975 -0.52942 -0.29105  0.44461  0.18239 -0.00924 -0.17578  0.16337
  3.5  2.5   -0.38975 -0.52942  0.29105  0.44461 -0.18239 -0.00924  0.17578 -0.16337
  3.5  3.5   -0.49846 -0.00000 -0.60540 -0.00000  0.43076 -0.00000  0.18368 -0.05958
  3.5  4.5   -0.09360  0.20856  0.26095  0.20912  0.31876  0.62310 -0.29624 -0.02567
  4.5  3.5    0.09360  0.20856 -0.26095  0.20912 -0.31876  0.62310  0.29624  0.02567
  4.5  4.5   -0.02574  0.00000  0.06736 -0.00000 -0.15270  0.00000 -0.14478 -0.02867
  4.5  5.5    0.10364 -0.06894 -0.02312  0.14527  0.04604  0.14354 -0.40193  0.16856
  5.5  4.5   -0.10364 -0.06894  0.02312  0.14527 -0.04604  0.14354  0.40193 -0.16856
  5.5  5.5    0.07193  0.00000  0.21009  0.00000 -0.27572  0.00000 -0.03205 -0.36847
  7.5  7.5    0.03079 -0.00000 -0.02177  0.00000  0.02793  0.00000 -0.12835  0.18914

              6.02608  6.63584  6.76332  8.24411  9.56727 15.99105
  Jp   Jn 		 T=2			    T=2      T=3
  1.5  1.5    0.37559 -0.30258  0.00000  0.20229 -0.23102  0.08909
  1.5  2.5   -0.08739  0.40617  0.00158 -0.00575  0.00520 -0.00000
  2.5  1.5    0.08739 -0.40617  0.00158  0.00575 -0.00520  0.00000
  2.5  2.5   -0.06399 -0.07991  0.00000  0.24099  0.15350  0.16667
  2.5  3.5    0.01536  0.30809 -0.14813 -0.07503 -0.26786  0.00000
  3.5  2.5   -0.01536 -0.30809 -0.14813  0.07503  0.26786 -0.00000
  3.5  3.5    0.14093  0.00000  0.00000  0.27507 -0.00000  0.25820
  3.5  4.5    0.25564 -0.26786 -0.15657 -0.03317 -0.30809  0.00000
  4.5  3.5   -0.25564  0.26786 -0.15657  0.03318  0.30809 -0.00000
  4.5  4.5   -0.65643 -0.12263  0.00000  0.42783 -0.43563  0.36187
  4.5  5.5    0.03320 -0.05862  0.67345  0.35271  0.40952 -0.00000
  5.5  4.5   -0.03320  0.05862  0.67345 -0.35271 -0.40952  0.00000
  5.5  5.5    0.49891  0.43481 -0.00000  0.26327 -0.06008  0.47643
  7.5  7.5   -0.08076 -0.16676  0.00000 -0.55737  0.24674  0.73463
















               I=   2.0

              0.00000  1.66717  2.21711  2.98039  3.26490  3.71248  3.97397  4.23752
  Jp   Jn 								       T=2
  1.5  1.5   -0.04061 -0.00000 -0.01876 -0.00000  0.06909 -0.00000  0.70935  0.00000
  1.5  2.5   -0.23330  0.22688 -0.05466  0.21896 -0.01251  0.48231 -0.23762 -0.05086
  1.5  3.5    0.12319 -0.46276  0.38201  0.16389 -0.25380 -0.19292 -0.13558  0.18871
  2.5  1.5    0.23330  0.22688  0.05466  0.21896  0.01251  0.48231  0.23762 -0.05086
  2.5  2.5    0.49625 -0.00000  0.28898 -0.00000  0.19392 -0.00000  0.35630  0.00000
  2.5  3.5    0.27638  0.32850 -0.12245  0.20063  0.36457 -0.14154 -0.19420  0.51314
  2.5  4.5   -0.01201  0.21250 -0.31410  0.26648 -0.14036 -0.30992  0.00903 -0.08334
  3.5  1.5    0.12319  0.46276  0.38201 -0.16389 -0.25380  0.19292 -0.13558 -0.18871
  3.5  2.5   -0.27638  0.32850  0.12245  0.20063 -0.36457 -0.14154  0.19420  0.51314
  3.5  3.5   -0.63645 -0.00000  0.27079 -0.00000  0.30894  0.00000  0.11085  0.00000
  3.5  4.5    0.03243 -0.18284  0.18068  0.54358 -0.35789  0.08877  0.01901 -0.18613
  3.5  5.5   -0.00293  0.21159 -0.32215 -0.00890 -0.23293 -0.29566  0.19785 -0.38421
  4.5  2.5   -0.01201 -0.21250 -0.31410 -0.26648 -0.14036  0.30992  0.00903  0.08334
  4.5  3.5   -0.03243 -0.18284 -0.18068  0.54358  0.35789  0.08877 -0.01901 -0.18613
  4.5  4.5   -0.04070 -0.00000 -0.01165 -0.00000 -0.05709  0.00000  0.04603  0.00000
  4.5  5.5    0.12444  0.00382 -0.10868  0.10892 -0.10223 -0.02810 -0.14759  0.03961
  5.5  3.5   -0.00293 -0.21159 -0.32215  0.00890 -0.23293  0.29566  0.19785  0.38421
  5.5  4.5   -0.12444  0.00382  0.10868  0.10892  0.10223 -0.02810  0.14759  0.03961
  5.5  5.5    0.13097  0.00000 -0.09673  0.00000  0.07363 -0.00000 -0.06957 -0.00000
  5.5  7.5    0.03522  0.05556 -0.07524  0.08072 -0.11331 -0.13412  0.01672 -0.08781
  7.5  5.5    0.03522 -0.05556 -0.07524 -0.08072 -0.11331  0.13412  0.01672  0.08781
  7.5  7.5    0.01917  0.00000 -0.01901  0.00000 -0.08873 -0.00000 -0.04695 -0.00000

              4.46618  4.98815  5.61372  5.63615  6.13818  6.64317  7.06624  7.53701
  Jp   Jn 		 T=2				     T=2
  1.5  1.5   -0.40874 -0.20376  0.00000 -0.22342  0.00000  0.15090 -0.19461  0.13111
  1.5  2.5    0.18181  0.00989  0.25729 -0.30166 -0.02389  0.33139 -0.08862  0.14196
  1.5  3.5   -0.20220  0.07675  0.27437 -0.11530  0.00792 -0.30808  0.00189  0.06367
  2.5  1.5   -0.18181 -0.00989  0.25729  0.30166 -0.02389 -0.33139  0.08862 -0.14196
  2.5  2.5    0.35928  0.34796  0.00000 -0.11529  0.00000  0.24397  0.15852 -0.02347
  2.5  3.5   -0.15311  0.25598  0.03350 -0.00487  0.17516  0.00423 -0.11444  0.12149
  2.5  4.5   -0.35756  0.26032 -0.23058 -0.20113 -0.32364  0.03957  0.17294  0.00558
  3.5  1.5   -0.20220  0.07675 -0.27437 -0.11531 -0.00792 -0.30808  0.00189  0.06367
  3.5  2.5    0.15311 -0.25598  0.03350  0.00487  0.17516 -0.00423  0.11444 -0.12149
  3.5  3.5   -0.03122  0.53796  0.00000  0.02008  0.00000 -0.16017  0.17398 -0.06672
  3.5  4.5   -0.00475  0.18531 -0.18884 -0.05224  0.13100  0.32888  0.02685 -0.02174
  3.5  5.5    0.28379  0.21069  0.27933  0.08105  0.11484 -0.21613  0.00368 -0.10909
  4.5  2.5   -0.35756  0.26032  0.23059 -0.20113  0.32364  0.03957  0.17294  0.00558
  4.5  3.5    0.00475 -0.18531 -0.18884  0.05224  0.13100 -0.32888 -0.02685  0.02174
  4.5  4.5   -0.04295 -0.07771 -0.00000  0.47681 -0.00000  0.13968  0.47806  0.62391
  4.5  5.5   -0.11943  0.08043  0.38445  0.18520 -0.42718  0.13795  0.09546 -0.14541
  5.5  3.5    0.28379  0.21069 -0.27933  0.08105 -0.11484 -0.21613  0.00368 -0.10909
  5.5  4.5    0.11943 -0.08043  0.38445 -0.18520 -0.42718 -0.13795 -0.09546  0.14541
  5.5  5.5    0.13112 -0.24338  0.00000 -0.53399  0.00000 -0.20526  0.51801 -0.06844
  5.5  7.5    0.14092  0.12211  0.20674 -0.12560  0.38873 -0.18423 -0.22442  0.45678
  7.5  5.5    0.14092  0.12211 -0.20674 -0.12560 -0.38873 -0.18423 -0.22442  0.45678
  7.5  7.5   -0.06320  0.06284 -0.00000  0.12494 -0.00000  0.04570 -0.43325 -0.14674












              7.83733  8.74576  9.07982 10.41606 12.61007 13.92344
  Jp   Jn 	T=2	 T=2	  T=2	   T=2	    T=2	     T=3
  1.5  1.5   -0.00000  0.06871 -0.34680 -0.00000  0.02679  0.16733
  1.5  2.5   -0.29642  0.30533 -0.11012 -0.10364  0.04329  0.12947
  1.5  3.5   -0.27777  0.25791 -0.07963 -0.18347  0.03655  0.15119
  2.5  1.5   -0.29642 -0.30533  0.11012 -0.10364 -0.04329 -0.12947
  2.5  2.5    0.00000  0.29678  0.09702 -0.00000  0.05650 -0.23735
  2.5  3.5    0.14142 -0.12805 -0.07721 -0.12917  0.03139  0.31269
  2.5  4.5   -0.33761  0.11255  0.27449  0.09456  0.00597 -0.16060
  3.5  1.5    0.27777  0.25791 -0.07963  0.18347  0.03655  0.15119
  3.5  2.5    0.14142  0.12805  0.07721 -0.12917 -0.03139 -0.31269
  3.5  3.5    0.00000 -0.10717 -0.19312  0.00000  0.08081 -0.08607
  3.5  4.5    0.27367 -0.40478  0.00360 -0.02914 -0.00586  0.16587
  3.5  5.5    0.09453  0.10496 -0.10365 -0.34636  0.04511  0.29814
  4.5  2.5    0.33761  0.11255  0.27449 -0.09456  0.00597 -0.16060
  4.5  3.5    0.27367  0.40478 -0.00360 -0.02914  0.00586 -0.16587
  4.5  4.5   -0.00000  0.10463  0.00870  0.00000  0.30744  0.12137
  4.5  5.5    0.31699  0.08495 -0.51128  0.23451 -0.10468 -0.23784
  5.5  3.5   -0.09453  0.10496 -0.10365  0.34636  0.04511  0.29814
  5.5  4.5    0.31699 -0.08495  0.51128  0.23451  0.10468  0.23784
  5.5  5.5    0.00000 -0.29304 -0.25450 -0.00000  0.36751 -0.02835
  5.5  7.5   -0.12916 -0.16898 -0.10998  0.50414 -0.09358 -0.29508
  7.5  5.5    0.12916 -0.16898 -0.10998 -0.50414 -0.09358 -0.29508
  7.5  7.5    0.00000 -0.00127  0.01065  0.00000  0.84139 -0.21508



               I=   3.0

              0.92797  1.05792  1.66281  2.92545  3.13102  3.24993  3.42624  3.89713
  Jp   Jn 
  1.5  1.5   -0.01432  0.00000 -0.04898 -0.11703 -0.00000  0.00000 -0.22673 -0.44887
  1.5  2.5   -0.11775  0.13470  0.11756 -0.25258 -0.06883  0.27916 -0.14860 -0.13494
  1.5  3.5    0.18045 -0.12785  0.16172  0.32871 -0.55106 -0.23496  0.28838  0.08609
  1.5  4.5    0.00160  0.05761 -0.08755 -0.12188  0.06693  0.03228 -0.07816 -0.06645
  2.5  1.5    0.11775  0.13470 -0.11756  0.25258 -0.06883  0.27915  0.14861  0.13494
  2.5  2.5    0.59637  0.00000  0.40518  0.13884  0.00000  0.00000 -0.38821 -0.00465
  2.5  3.5    0.36116  0.64398  0.02030 -0.29407 -0.14710 -0.03545 -0.04175  0.24416
  2.5  4.5   -0.08991  0.03850  0.02721 -0.03631 -0.14009  0.44022 -0.33778  0.22513
  2.5  5.5    0.07736  0.15294 -0.06998 -0.34698  0.21412 -0.09246  0.23220  0.07549
  3.5  1.5    0.18045  0.12785  0.16172  0.32871  0.55106  0.23496  0.28838  0.08609
  3.5  2.5   -0.36116  0.64398 -0.02030  0.29407 -0.14710 -0.03545  0.04175 -0.24416
  3.5  3.5   -0.34805 -0.00000  0.78505 -0.26316 -0.00000 -0.00000  0.15789  0.15979
  3.5  4.5    0.06416 -0.05677  0.16004  0.07572 -0.28621  0.21093 -0.14723 -0.30242
  3.5  5.5   -0.22003 -0.12324 -0.04231  0.18216  0.09132  0.32954 -0.24592  0.35046
  4.5  1.5   -0.00160  0.05761  0.08755  0.12188  0.06693  0.03228  0.07816  0.06645
  4.5  2.5   -0.08991 -0.03850  0.02721 -0.03631  0.14009 -0.44022 -0.33778  0.22513
  4.5  3.5   -0.06416 -0.05677 -0.16004 -0.07572 -0.28621  0.21093  0.14723  0.30242
  4.5  4.5   -0.09414 -0.00000  0.00291 -0.01660  0.00000  0.00000 -0.08176 -0.12182
  4.5  5.5    0.06757  0.05160 -0.09358 -0.03476 -0.08699  0.06636 -0.13471  0.05798
  4.5  7.5   -0.04281 -0.03903  0.03166  0.08298 -0.04675  0.00080 -0.03347 -0.03125
  5.5  2.5   -0.07736  0.15294  0.06998  0.34698  0.21412 -0.09246 -0.23220 -0.07549
  5.5  3.5   -0.22003  0.12324 -0.04231  0.18216 -0.09132 -0.32954 -0.24592  0.35046
  5.5  4.5   -0.06757  0.05160  0.09358  0.03476 -0.08699  0.06636  0.13471 -0.05798
  5.5  5.5    0.11612  0.00000 -0.18759 -0.10960 -0.00000  0.00000 -0.03239  0.13597
  5.5  7.5   -0.02108 -0.00414  0.00241  0.01404 -0.00121  0.06875 -0.00106  0.07173
  7.5  4.5    0.04281 -0.03903 -0.03166 -0.08298 -0.04675  0.00080  0.03347  0.03125
  7.5  5.5   -0.02108  0.00414  0.00241  0.01404  0.00121 -0.06875 -0.00106  0.07173
  7.5  7.5   -0.00611 -0.00000  0.01459  0.03602  0.00000 -0.00000  0.01262 -0.00722





              4.03698  4.46197  4.99154  5.13940  5.59433  5.70232  5.92837  6.05015
  Jp   Jn 								       T=2
  1.5  1.5   -0.00000 -0.00000  0.02537  0.00000  0.00000  0.62171  0.23049 -0.17147
  1.5  2.5    0.10650  0.29045  0.36578 -0.23966  0.18022 -0.21985  0.18162 -0.01065
  1.5  3.5   -0.17727  0.25088  0.10630 -0.06587 -0.15336  0.02102  0.23897  0.12745
  1.5  4.5    0.16828  0.07701  0.01309  0.01672 -0.40269 -0.39173  0.08673  0.02259
  2.5  1.5    0.10650  0.29045 -0.36578 -0.23966  0.18022  0.21985 -0.18162  0.01065
  2.5  2.5    0.00000  0.00000 -0.00090 -0.00000 -0.00000 -0.09748 -0.20914 -0.42630
  2.5  3.5   -0.16522 -0.13630  0.00247  0.11824 -0.02176  0.06494  0.10216  0.23371
  2.5  4.5    0.03842 -0.06276 -0.07905 -0.28240 -0.25997  0.18470  0.10823  0.29751
  2.5  5.5    0.12294  0.51372 -0.31934  0.15348 -0.12957 -0.00777  0.14872 -0.28180
  3.5  1.5    0.17727 -0.25088  0.10630  0.06587  0.15336  0.02102  0.23897  0.12745
  3.5  2.5   -0.16522 -0.13630 -0.00247  0.11824 -0.02176 -0.06494 -0.10216 -0.23371
  3.5  3.5    0.00000  0.00000 -0.02035  0.00000  0.00000  0.09447 -0.14828  0.00000
  3.5  4.5    0.37339 -0.04910 -0.24649  0.46234  0.06940 -0.07878  0.21082  0.09518
  3.5  5.5   -0.47937  0.12048 -0.08579  0.26746 -0.02481 -0.05820  0.14598 -0.29452
  4.5  1.5    0.16828  0.07701 -0.01309  0.01672 -0.40269  0.39173 -0.08673 -0.02259
  4.5  2.5   -0.03842  0.06276 -0.07905  0.28241  0.25997  0.18470  0.10823  0.29751
  4.5  3.5    0.37339 -0.04910  0.24649  0.46234  0.06940  0.07878 -0.21082 -0.09518
  4.5  4.5   -0.00000  0.00000 -0.31299  0.00000  0.00000 -0.00772 -0.47774  0.11569
  4.5  5.5   -0.01592  0.17260 -0.11078 -0.04250  0.42570 -0.11801 -0.09123  0.13836
  4.5  7.5   -0.04817 -0.09196  0.00578  0.09739 -0.04319 -0.09516  0.03454  0.03936
  5.5  2.5    0.12294  0.51372  0.31934  0.15348 -0.12957  0.00777 -0.14872  0.28180
  5.5  3.5    0.47937 -0.12048 -0.08579 -0.26746  0.02481 -0.05820  0.14598 -0.29452
  5.5  4.5   -0.01592  0.17260  0.11078 -0.04250  0.42570  0.11801  0.09123 -0.13836
  5.5  5.5    0.00000  0.00000  0.46855 -0.00000  0.00000  0.19567 -0.21867 -0.17083
  5.5  7.5   -0.11507  0.07193  0.00673  0.15515 -0.09210  0.05329  0.24785 -0.12701
  7.5  4.5   -0.04817 -0.09196 -0.00578  0.09739 -0.04319  0.09516 -0.03454 -0.03936
  7.5  5.5    0.11507 -0.07193  0.00673 -0.15515  0.09210  0.05329  0.24785 -0.12701
  7.5  7.5    0.00000 -0.00000 -0.11619  0.00000 -0.00000 -0.06815  0.21894  0.04716

              6.09610  6.39651  6.98332  7.88771  8.02775  8.34472  8.44524  9.13921
  Jp   Jn 				   T=2		     T=2	       T=2
  1.5  1.5   -0.07440  0.00000 -0.10730 -0.00000 -0.19133 -0.03661 -0.00000  0.38916
  1.5  2.5    0.16867  0.04871 -0.18103 -0.44906  0.13335  0.13058 -0.05353  0.09078
  1.5  3.5   -0.03459  0.00091 -0.05847 -0.00000  0.00698  0.28453 -0.05055  0.24821
  1.5  4.5   -0.36522  0.46781  0.18099 -0.04902 -0.03729  0.01805 -0.02499  0.18400
  2.5  1.5   -0.16867  0.04871  0.18103 -0.44906 -0.13335 -0.13058 -0.05353 -0.09078
  2.5  2.5   -0.16468  0.00000 -0.08322  0.00000  0.04666  0.01158  0.00000  0.01620
  2.5  3.5    0.16964  0.00068  0.07785 -0.00000  0.01165 -0.25906 -0.04550  0.11288
  2.5  4.5   -0.29873 -0.14944  0.01364  0.30886  0.05547  0.22246  0.09144 -0.06716
  2.5  5.5   -0.07149 -0.15334 -0.03747  0.20026 -0.06249  0.24646  0.01764  0.01027
  3.5  1.5   -0.03459 -0.00091 -0.05847  0.00000  0.00698  0.28453  0.05055  0.24821
  3.5  2.5   -0.16964  0.00068 -0.07785  0.00000 -0.01165  0.25906 -0.04551 -0.11288
  3.5  3.5   -0.00990  0.00000  0.08297 -0.00000 -0.17341 -0.00000 -0.00000 -0.00000
  3.5  4.5    0.17658 -0.05411  0.20126 -0.00000 -0.02291  0.13028 -0.08390 -0.28517
  3.5  5.5    0.13671  0.08994 -0.04218 -0.00000 -0.04597 -0.04033 -0.20814  0.10483
  4.5  1.5    0.36522  0.46781 -0.18099 -0.04902  0.03729 -0.01805 -0.02499 -0.18400
  4.5  2.5   -0.29873  0.14944  0.01364 -0.30886  0.05547  0.22246 -0.09144 -0.06716
  4.5  3.5   -0.17658 -0.05411 -0.20126  0.00000  0.02291 -0.13028 -0.08390  0.28517
  4.5  4.5    0.20216  0.00000  0.21031  0.00000  0.37349  0.22293 -0.00000  0.51363
  4.5  5.5    0.29222  0.28522 -0.23445  0.34554 -0.24862  0.24862  0.19082  0.05758
  4.5  7.5    0.05454  0.31236  0.29093 -0.05537 -0.43094 -0.11197  0.32684  0.21290
  5.5  2.5    0.07149 -0.15334  0.03747  0.20026  0.06249 -0.24646  0.01764 -0.01027
  5.5  3.5    0.13671 -0.08994 -0.04218 -0.00000 -0.04597 -0.04033  0.20814  0.10483
  5.5  4.5   -0.29222  0.28523  0.23445  0.34554  0.24862 -0.24862  0.19082 -0.05758
  5.5  5.5    0.09875  0.00000  0.44588 -0.00000 -0.20606  0.44550 -0.00000 -0.21707
  5.5  7.5    0.17504 -0.20736  0.31994 -0.19488  0.30432 -0.01117  0.53816  0.04601
  7.5  4.5   -0.05454  0.31236 -0.29093 -0.05537  0.43094  0.11198  0.32684 -0.21290
  7.5  5.5    0.17504  0.20736  0.31994  0.19488  0.30432 -0.01117 -0.53816  0.04601
  7.5  7.5    0.08093 -0.00000 -0.09967 -0.00000 -0.10479 -0.11337  0.00000 -0.09531

             10.42585 10.72564 11.24280 13.99415
  Jp   Jn 		 T=2	  T=2	   T=3
  1.5  1.5   -0.10464 -0.00000 -0.05768  0.20102
  1.5  2.5    0.04504  0.08170 -0.00341 -0.21602
  1.5  3.5   -0.04978 -0.00000 -0.08863  0.00000
  1.5  4.5   -0.14003 -0.26944 -0.06618  0.28212
  2.5  1.5   -0.04504  0.08170  0.00341  0.21602
  2.5  2.5    0.04403  0.00000  0.18039 -0.06396
  2.5  3.5   -0.07084 -0.00000 -0.17943  0.00000
  2.5  4.5    0.07846  0.07910  0.11414 -0.13712
  2.5  5.5    0.07248  0.19730  0.00968 -0.17007
  3.5  1.5   -0.04978  0.00000 -0.08863  0.00000
  3.5  2.5    0.07084  0.00000  0.17943 -0.00000
  3.5  3.5   -0.08829  0.00000  0.00000  0.25820
  3.5  4.5   -0.03342 -0.00000 -0.24354  0.00000
  3.5  5.5   -0.10963 -0.00000 -0.25944  0.00000
  4.5  1.5    0.14003 -0.26944  0.06618 -0.28212
  4.5  2.5    0.07846 -0.07910  0.11414 -0.13712
  4.5  3.5    0.03342  0.00000  0.24354 -0.00000
  4.5  4.5   -0.21680 -0.00000 -0.04362 -0.20660
  4.5  5.5    0.09677 -0.18745  0.17414  0.32141
  4.5  7.5    0.20481  0.51644  0.14780 -0.28526
  5.5  2.5   -0.07248  0.19730 -0.00968  0.17007
  5.5  3.5   -0.10963  0.00000 -0.25944  0.00000
  5.5  4.5   -0.09677 -0.18745 -0.17414 -0.32141
  5.5  5.5   -0.28632  0.00000 -0.07834  0.01481
  5.5  7.5    0.16008 -0.27147  0.33369  0.22121
  7.5  4.5   -0.20481  0.51644 -0.14780  0.28526
  7.5  5.5    0.16008  0.27147  0.33369  0.22121
  7.5  7.5   -0.76753  0.00000  0.51058 -0.17530

































               I=   4.0

              0.15727  0.43161  2.05123  2.44125  2.69363  3.54352  3.65560  3.81895
  Jp   Jn 
  1.5  2.5    0.18362  0.20031 -0.02985  0.38567 -0.08548 -0.57706 -0.26304 -0.02457
  1.5  3.5   -0.05191  0.17671 -0.11540  0.42652 -0.22997  0.03393  0.01186  0.43392
  1.5  4.5    0.09628 -0.09479 -0.08253  0.06871 -0.00737 -0.21505  0.03706 -0.02888
  1.5  5.5    0.01679 -0.08430 -0.07692 -0.05812  0.10373 -0.16137  0.00674 -0.17845
  2.5  1.5    0.18362 -0.20031  0.02985  0.38567  0.08548  0.57706 -0.26304  0.02457
  2.5  2.5   -0.00000  0.57061 -0.34747 -0.00000  0.58152 -0.02568  0.00000  0.13219
  2.5  3.5    0.60937 -0.01255 -0.39149  0.01518 -0.25915  0.07930 -0.06964  0.05041
  2.5  4.5   -0.04250  0.05270  0.09823  0.20968 -0.30460 -0.08983  0.21921 -0.01837
  2.5  5.5    0.10864 -0.02316 -0.10175 -0.19229  0.16622  0.12851 -0.24324  0.08448
  3.5  1.5    0.05191  0.17671 -0.11540 -0.42652 -0.22997  0.03393 -0.01186  0.43392
  3.5  2.5    0.60937  0.01255  0.39149  0.01518  0.25915 -0.07930 -0.06964 -0.05041
  3.5  3.5   -0.00000  0.62816  0.28172  0.00000 -0.22781  0.18493  0.00000 -0.11509
  3.5  4.5   -0.04178  0.17028 -0.11650  0.25091 -0.04212  0.07116  0.18768 -0.42553
  3.5  5.5   -0.25177  0.04418  0.40262  0.08888  0.15678 -0.04865 -0.49381  0.14217
  3.5  7.5   -0.01786 -0.03444 -0.02349  0.01523  0.10722 -0.07482 -0.18037  0.01880
  4.5  1.5    0.09628  0.09479  0.08253  0.06871  0.00737  0.21505  0.03706  0.02888
  4.5  2.5    0.04250  0.05270  0.09823 -0.20968 -0.30460 -0.08983 -0.21921 -0.01837
  4.5  3.5   -0.04178 -0.17028  0.11650  0.25091  0.04212 -0.07116  0.18768  0.42553
  4.5  4.5   -0.00000  0.02082  0.03711 -0.00000 -0.07341 -0.01681 -0.00000 -0.17978
  4.5  5.5    0.03302 -0.03418 -0.08284  0.05994 -0.00929 -0.00966  0.03946 -0.06306
  4.5  7.5   -0.02809  0.04583  0.08035  0.07207 -0.06139  0.03822  0.00856 -0.04147
  5.5  1.5   -0.01679 -0.08430 -0.07692  0.05812  0.10373 -0.16137 -0.00674 -0.17845
  5.5  2.5    0.10864  0.02316  0.10175 -0.19229 -0.16622 -0.12851 -0.24324 -0.08448
  5.5  3.5    0.25177  0.04418  0.40262 -0.08888  0.15678 -0.04865  0.49381  0.14217
  5.5  4.5    0.03302  0.03418  0.08284  0.05994  0.00929  0.00966  0.03946  0.06305
  5.5  5.5    0.00000 -0.15755 -0.03123 -0.00000  0.04942 -0.23868 -0.00000  0.23531
  5.5  7.5   -0.04205  0.02290  0.09498  0.01401 -0.02574 -0.02275 -0.06280  0.01321
  7.5  3.5    0.01786 -0.03444 -0.02349 -0.01523  0.10722 -0.07482  0.18037  0.01880
  7.5  4.5   -0.02809 -0.04583 -0.08035  0.07207  0.06139 -0.03822  0.00856  0.04147
  7.5  5.5    0.04204  0.02290  0.09498 -0.01401 -0.02574 -0.02275  0.06280  0.01321
  7.5  7.5   -0.00000  0.02988 -0.00141  0.00000 -0.01489  0.05555  0.00000 -0.05839




























              4.49848  5.09126  5.10031  5.49498  5.79553  5.81720  6.05454  6.07434
  Jp   Jn 				   T=2				       T=2
  1.5  2.5   -0.05019  0.06462 -0.10423  0.03527  0.07655 -0.32430  0.03104  0.06711
  1.5  3.5   -0.03235 -0.30659 -0.04723 -0.18261 -0.02070  0.25636  0.08296  0.34061
  1.5  4.5    0.27423 -0.04934  0.01417  0.10233 -0.18555  0.15737 -0.34677  0.05814
  1.5  5.5    0.42339 -0.32796 -0.17626  0.13960  0.19757 -0.13949 -0.07768 -0.01050
  2.5  1.5   -0.05019 -0.06462 -0.10423 -0.03527 -0.07655 -0.32430 -0.03104  0.06711
  2.5  2.5   -0.00000  0.15167 -0.00000 -0.16515 -0.09174  0.00000 -0.06123 -0.00000
  2.5  3.5   -0.04714  0.07299  0.00367  0.17272  0.14317  0.10365 -0.10697 -0.18724
  2.5  4.5   -0.12497  0.21514  0.46025  0.04809 -0.34274 -0.21644  0.09334 -0.07934
  2.5  5.5    0.04314  0.12804  0.39491  0.41319  0.01688  0.08259  0.12127  0.12007
  3.5  1.5    0.03235 -0.30659  0.04724 -0.18261 -0.02070 -0.25636  0.08296 -0.34061
  3.5  2.5   -0.04714 -0.07299  0.00367 -0.17272 -0.14317  0.10366  0.10697 -0.18724
  3.5  3.5   -0.00000 -0.03348  0.00000  0.47893  0.15626 -0.00000 -0.06636 -0.00000
  3.5  4.5    0.28981 -0.05898  0.09410 -0.19201 -0.08981  0.03514  0.13764 -0.39709
  3.5  5.5   -0.04205  0.02384  0.03958 -0.01086  0.01091  0.11950 -0.04742 -0.31191
  3.5  7.5    0.36854 -0.34287  0.20274  0.22064 -0.29163 -0.06225  0.30585  0.21589
  4.5  1.5    0.27423  0.04934  0.01417 -0.10233  0.18555  0.15737  0.34677  0.05815
  4.5  2.5    0.12497  0.21513 -0.46026  0.04809 -0.34274  0.21644  0.09334  0.07935
  4.5  3.5    0.28981  0.05898  0.09410  0.19201  0.08981  0.03514 -0.13764 -0.39709
  4.5  4.5   -0.00000 -0.07549  0.00000 -0.06746  0.26409 -0.00000  0.43243  0.00000
  4.5  5.5    0.01564  0.16846  0.13361 -0.05939  0.03387  0.35878  0.19558 -0.01031
  4.5  7.5   -0.02038 -0.04459 -0.12410 -0.10620  0.22207  0.24884 -0.12109 -0.10012
  5.5  1.5   -0.42339 -0.32796  0.17627  0.13960  0.19757  0.13949 -0.07768  0.01050
  5.5  2.5    0.04314 -0.12803  0.39492 -0.41319 -0.01688  0.08259 -0.12127  0.12007
  5.5  3.5    0.04205  0.02384 -0.03958 -0.01086  0.01091 -0.11950 -0.04742  0.31191
  5.5  4.5    0.01564 -0.16846  0.13361  0.05939 -0.03387  0.35878 -0.19558 -0.01031
  5.5  5.5    0.00000  0.28072 -0.00000  0.03282  0.33350 -0.00000  0.35952  0.00000
  5.5  7.5    0.00553 -0.13092 -0.05522  0.00503  0.17717 -0.10219  0.01808 -0.09227
  7.5  3.5   -0.36854 -0.34287 -0.20273  0.22064 -0.29163  0.06225  0.30586 -0.21589
  7.5  4.5   -0.02038  0.04458 -0.12410  0.10620 -0.22207  0.24884  0.12109 -0.10012
  7.5  5.5   -0.00553 -0.13092  0.05522  0.00503  0.17717  0.10219  0.01808  0.09227
  7.5  7.5   -0.00000 -0.02832  0.00000 -0.04332 -0.00324  0.00000 -0.04060 -0.00000






























              6.21875  6.64513  6.94743  7.21423  7.31043  7.66578  7.80251  8.02243
  Jp   Jn 			  T=2			     T=2      T=2      T=2
  1.5  2.5    0.12128 -0.01298  0.03472  0.00928 -0.01996 -0.06697  0.29779  0.30028
  1.5  3.5   -0.00803  0.04983 -0.02294 -0.12638  0.10230  0.17364  0.05813 -0.19189
  1.5  4.5   -0.47732 -0.05862 -0.09678 -0.00342  0.21538 -0.25042 -0.08671  0.22613
  1.5  5.5    0.23623  0.25222  0.03757 -0.28237 -0.02516 -0.21247 -0.25603 -0.08650
  2.5  1.5    0.12128  0.01298 -0.03472  0.00928  0.01996 -0.06698 -0.29779  0.30028
  2.5  2.5    0.00000  0.10702  0.03237 -0.00000 -0.06952 -0.00000 -0.27998  0.00000
  2.5  3.5   -0.04350  0.02789  0.36302  0.02904 -0.07917  0.01217 -0.07047 -0.25411
  2.5  4.5   -0.05707  0.13846  0.09263 -0.14557 -0.07554 -0.27021 -0.28792 -0.13973
  2.5  5.5    0.06778  0.00384  0.06951 -0.31613  0.08515  0.22179  0.26129  0.23110
  3.5  1.5    0.00803  0.04983 -0.02294  0.12638  0.10230 -0.17364  0.05813  0.19189
  3.5  2.5   -0.04350 -0.02789 -0.36302  0.02904  0.07917  0.01217  0.07047 -0.25411
  3.5  3.5    0.00000 -0.06124 -0.26004  0.00000  0.10030 -0.00000 -0.13794 -0.00000
  3.5  4.5    0.05549 -0.24187  0.19335  0.05948  0.02189  0.35347  0.05126  0.12873
  3.5  5.5   -0.09291  0.10891  0.45382  0.04706  0.04790 -0.12284 -0.01719 -0.10211
  3.5  7.5   -0.00706 -0.15248  0.10244  0.24410  0.11363  0.03552 -0.07363 -0.26271
  4.5  1.5   -0.47732  0.05862  0.09678 -0.00342 -0.21538 -0.25042  0.08671  0.22613
  4.5  2.5    0.05707  0.13846  0.09263  0.14557 -0.07554  0.27021 -0.28793  0.13973
  4.5  3.5    0.05549  0.24187 -0.19335  0.05948 -0.02189  0.35347 -0.05126  0.12873
  4.5  4.5   -0.00000  0.44214 -0.13546 -0.00000 -0.07240  0.00000 -0.00000  0.00000
  4.5  5.5    0.42337  0.22869  0.04899  0.16433  0.41306 -0.29024 -0.00653  0.08967
  4.5  7.5   -0.02907 -0.14139  0.10580 -0.35706  0.39652 -0.08214 -0.08702  0.03088
  5.5  1.5   -0.23623  0.25222  0.03757  0.28237 -0.02516  0.21247 -0.25603  0.08650
  5.5  2.5    0.06778 -0.00384 -0.06951 -0.31613 -0.08515  0.22179 -0.26129  0.23110
  5.5  3.5    0.09291  0.10891  0.45382 -0.04706  0.04790  0.12284 -0.01719  0.10211
  5.5  4.5    0.42337 -0.22869 -0.04899  0.16432 -0.41306 -0.29024  0.00653  0.08967
  5.5  5.5   -0.00000 -0.46747 -0.11622  0.00000  0.04726 -0.00000 -0.44682 -0.00000
  5.5  7.5   -0.00063 -0.16839  0.14904 -0.24980 -0.24859  0.05368 -0.02557 -0.26811
  7.5  3.5    0.00706 -0.15248  0.10244 -0.24410  0.11363 -0.03552 -0.07363  0.26271
  7.5  4.5   -0.02907  0.14139 -0.10580 -0.35706 -0.39652 -0.08214  0.08702  0.03088
  7.5  5.5    0.00063 -0.16839  0.14904  0.24979 -0.24859 -0.05368 -0.02557  0.26811
  7.5  7.5    0.00000 -0.05412  0.06927  0.00000  0.11293  0.00000  0.16487 -0.00000






























              8.57706  9.17881  9.41561  9.69690 10.21140 11.09413 13.71617
  Jp   Jn 		 T=2 	  T=2		    T=2	     T=2      T=3
  1.5  2.5   -0.05829 -0.00344  0.07968 -0.05421  0.11159 -0.03635 -0.06901
  1.5  3.5    0.05683  0.11714  0.00839  0.02149 -0.20975  0.02844  0.21578
  1.5  4.5   -0.18013 -0.01301 -0.39382  0.08750 -0.08340  0.09601  0.17504
  1.5  5.5    0.16455  0.16833  0.25156  0.04596 -0.22618 -0.00819  0.14564
  2.5  1.5   -0.05829  0.00344 -0.07968  0.05421  0.11159  0.03635  0.06901
  2.5  2.5    0.00000  0.06503 -0.09435  0.01830 -0.00000  0.03759 -0.15597
  2.5  3.5    0.07652 -0.19280 -0.06982 -0.00370 -0.04734 -0.11068 -0.07340
  2.5  4.5    0.09222  0.29496  0.04139  0.00605 -0.00947  0.04883 -0.06409
  2.5  5.5   -0.01467  0.35643 -0.05108 -0.05112 -0.07523  0.05990  0.13963
  3.5  1.5   -0.05683  0.11714  0.00839  0.02149  0.20975  0.02844  0.21578
  3.5  2.5    0.07652  0.19280  0.06982  0.00370 -0.04734  0.11068  0.07340
  3.5  3.5    0.00000 -0.23029  0.03604  0.07200 -0.00000  0.00401  0.08607
  3.5  4.5   -0.01334  0.07093 -0.03060 -0.02136 -0.00333 -0.02348  0.31016
  3.5  5.5    0.09966 -0.10239 -0.08203  0.03145 -0.15383 -0.11004  0.18713
  3.5  7.5    0.03390 -0.15949 -0.02369 -0.03543  0.32931 -0.05270 -0.23210
  4.5  1.5   -0.18013  0.01301  0.39382 -0.08750 -0.08340 -0.09601 -0.17504
  4.5  2.5   -0.09222  0.29496  0.04139  0.00605  0.00947  0.04883 -0.06409
  4.5  3.5   -0.01334 -0.07093  0.03060  0.02136 -0.00333  0.02348 -0.31016
  4.5  4.5   -0.00000  0.05111 -0.65390  0.01733 -0.00000 -0.19410 -0.07716
  4.5  5.5   -0.21965 -0.21138  0.11873  0.08637  0.00817  0.35191  0.03273
  4.5  7.5    0.16751  0.26374 -0.04032 -0.21227  0.49202 -0.07320 -0.29943
  5.5  1.5   -0.16455  0.16833  0.25156  0.04596  0.22618 -0.00819  0.14564
  5.5  2.5   -0.01467 -0.35643  0.05108  0.05112 -0.07523 -0.05990 -0.13963
  5.5  3.5   -0.09966 -0.10239 -0.08203  0.03145  0.15383 -0.11004  0.18713
  5.5  4.5   -0.21965  0.21138 -0.11873 -0.08637  0.00817 -0.35191 -0.03273
  5.5  5.5    0.00000  0.00315 -0.01327  0.15374 -0.00000 -0.14451  0.24583
  5.5  7.5   -0.57594  0.07480 -0.14662  0.08795  0.05640  0.52638 -0.12366
  7.5  3.5   -0.03389 -0.15949 -0.02369 -0.03543 -0.32931 -0.05270 -0.23210
  7.5  4.5    0.16751 -0.26374  0.04032  0.21227  0.49202  0.07320  0.29943
  7.5  5.5    0.57594  0.07480 -0.14662  0.08795 -0.05640  0.52638 -0.12366
  7.5  7.5   -0.00000  0.17785  0.05620  0.90165 -0.00000 -0.19316 -0.23519






























               I=   5.0

              0.76182  1.09352  1.45270  2.77090  2.88003  3.40835  3.67142  4.15378
  Jp   Jn 
  1.5  3.5    0.18869  0.17948  0.19321 -0.53575  0.17900  0.39057 -0.17099 -0.24878
  1.5  4.5    0.07202 -0.03219  0.00156 -0.09759 -0.00835  0.09550  0.02003 -0.08305
  1.5  5.5    0.03925 -0.08465 -0.05426  0.11617 -0.00746 -0.30619  0.08354  0.14316
  2.5  2.5   -0.54194 -0.00000  0.05097  0.00000  0.41243 -0.25168 -0.00000 -0.13196
  2.5  3.5    0.38970 -0.61027  0.28651 -0.13001 -0.08716 -0.20928  0.17176  0.10678
  2.5  4.5    0.08939  0.07817  0.17417 -0.16702 -0.04640  0.12062  0.02913  0.25266
  2.5  5.5   -0.03144 -0.19538  0.15298  0.13962 -0.33223 -0.24280 -0.53208 -0.33061
  2.5  7.5    0.00253  0.03067 -0.05193  0.02479  0.02655  0.00595  0.17143  0.12859
  3.5  1.5    0.18869 -0.17948  0.19321  0.53575  0.17900  0.39057  0.17099 -0.24878
  3.5  2.5   -0.38970 -0.61027 -0.28651 -0.13001  0.08716  0.20928  0.17176 -0.10678
  3.5  3.5   -0.44711 -0.00000  0.73983 -0.00000 -0.13975  0.08906 -0.00000  0.14934
  3.5  4.5    0.06385 -0.02397  0.13847 -0.17256  0.42575 -0.13183  0.24822  0.08556
  3.5  5.5   -0.19509  0.18164 -0.07905  0.30554 -0.22262  0.16336  0.10796  0.20094
  3.5  7.5    0.00125 -0.07965  0.06529 -0.03179  0.03293 -0.09457 -0.20602 -0.31511
  4.5  1.5   -0.07202 -0.03219 -0.00156 -0.09759  0.00835 -0.09550  0.02003  0.08305
  4.5  2.5    0.08939 -0.07817  0.17417  0.16702 -0.04640  0.12062 -0.02913  0.25266
  4.5  3.5   -0.06385 -0.02397 -0.13847 -0.17256 -0.42575  0.13183  0.24822 -0.08556
  4.5  4.5    0.03394 -0.00000  0.01692  0.00000  0.10728  0.06806  0.00000 -0.02848
  4.5  5.5    0.06929 -0.03444 -0.01478 -0.01751  0.01193 -0.11993  0.00546  0.12632
  4.5  7.5   -0.02746  0.02702  0.01494  0.00240  0.00766  0.05553  0.05057  0.13365
  5.5  1.5    0.03925  0.08465 -0.05426 -0.11617 -0.00746 -0.30619 -0.08354  0.14316
  5.5  2.5    0.03144 -0.19538 -0.15298  0.13962  0.33223  0.24280 -0.53208  0.33061
  5.5  3.5   -0.19509 -0.18164 -0.07905 -0.30554 -0.22262  0.16336 -0.10796  0.20095
  5.5  4.5   -0.06929 -0.03444  0.01478 -0.01751 -0.01193  0.11993  0.00546 -0.12632
  5.5  5.5   -0.00708  0.00000 -0.17241  0.00000 -0.14845  0.13205  0.00000 -0.12613
  5.5  7.5   -0.04115  0.01027  0.03276  0.02431 -0.03369  0.09962  0.04720  0.02006
  7.5  2.5   -0.00253  0.03067  0.05193  0.02479 -0.02655 -0.00595  0.17143 -0.12859
  7.5  3.5    0.00125  0.07965  0.06529  0.03179  0.03293 -0.09457  0.20602 -0.31511
  7.5  4.5    0.02746  0.02702 -0.01494  0.00240 -0.00766 -0.05553  0.05057 -0.13365
  7.5  5.5   -0.04115 -0.01027  0.03276 -0.02431 -0.03369  0.09962 -0.04720  0.02006
  7.5  7.5    0.00708  0.00000  0.00683  0.00000  0.06584 -0.01900 -0.00000 -0.02044




























              4.16161  4.51670  5.03482  5.23818  5.41048  5.85620  5.87333  5.97341
  Jp   Jn 
  1.5  3.5   -0.23606 -0.08207  0.10632  0.03353 -0.05973  0.06540 -0.07490  0.09878
  1.5  4.5    0.05112  0.22158  0.18089  0.44400  0.61763 -0.02871  0.17815  0.09718
  1.5  5.5   -0.16494 -0.02697  0.33873  0.26768  0.14267 -0.19605 -0.36507  0.21606
  2.5  2.5    0.00000  0.14701 -0.00000 -0.10047 -0.00000  0.12619 -0.00000  0.43521
  2.5  3.5   -0.05892 -0.07920 -0.09359  0.01629 -0.03311  0.05889  0.04103  0.17121
  2.5  4.5    0.23001  0.18563 -0.40648 -0.29850  0.16621 -0.15400 -0.10535  0.23454
  2.5  5.5   -0.14397 -0.07865 -0.09005 -0.11113  0.01338  0.13074  0.00816 -0.11152
  2.5  7.5    0.01877  0.05530  0.23182  0.15881 -0.19034 -0.14475 -0.03479 -0.32101
  3.5  1.5    0.23606 -0.08207 -0.10632  0.03353  0.05973  0.06540  0.07490  0.09878
  3.5  2.5   -0.05892  0.07920 -0.09359 -0.01629 -0.03311 -0.05889  0.04103 -0.17121
  3.5  3.5   -0.00000  0.15613  0.00000  0.17823  0.00000 -0.11478  0.00000 -0.20749
  3.5  4.5   -0.37031 -0.26248 -0.17450 -0.06733 -0.00011 -0.07930  0.04268 -0.19098
  3.5  5.5   -0.38294 -0.41256 -0.22816  0.00489  0.13242  0.04227  0.01009  0.16940
  3.5  7.5   -0.17427 -0.15361  0.00381 -0.03091  0.05684 -0.42375 -0.07304  0.05648
  4.5  1.5    0.05112 -0.22158  0.18089 -0.44400  0.61763  0.02871  0.17815 -0.09718
  4.5  2.5   -0.23001  0.18563  0.40648 -0.29850 -0.16621 -0.15400  0.10535  0.23454
  4.5  3.5   -0.37031  0.26248 -0.17450  0.06733 -0.00011  0.07930  0.04268  0.19098
  4.5  4.5    0.00000  0.11783 -0.00000 -0.09739 -0.00000  0.11553 -0.00000  0.05781
  4.5  5.5    0.10088  0.16485 -0.13768 -0.15029  0.08197  0.03125 -0.55276 -0.12250
  4.5  7.5   -0.04680 -0.12425 -0.05892 -0.02594  0.03459 -0.09784 -0.04618 -0.11761
  5.5  1.5    0.16494 -0.02697 -0.33873  0.26768 -0.14267 -0.19605  0.36508  0.21606
  5.5  2.5   -0.14397  0.07865 -0.09005  0.11113  0.01338 -0.13074  0.00816  0.11152
  5.5  3.5    0.38293 -0.41256  0.22816  0.00489 -0.13242  0.04227 -0.01009  0.16940
  5.5  4.5    0.10088 -0.16485 -0.13768  0.15029  0.08197 -0.03125 -0.55276  0.12250
  5.5  5.5    0.00000  0.22088 -0.00000 -0.27870  0.00000 -0.52793  0.00000 -0.02780
  5.5  7.5   -0.10245 -0.18244 -0.02141  0.09931  0.02828 -0.14228 -0.01963  0.07345
  7.5  2.5    0.01877 -0.05530  0.23182 -0.15881 -0.19034  0.14475 -0.03479  0.32101
  7.5  3.5    0.17428 -0.15361 -0.00381 -0.03091 -0.05684 -0.42375  0.07304  0.05648
  7.5  4.5   -0.04680  0.12425 -0.05892  0.02594  0.03459  0.09784 -0.04618  0.11761
  7.5  5.5    0.10245 -0.18244  0.02141  0.09931 -0.02828 -0.14228  0.01964  0.07345
  7.5  7.5    0.00000 -0.03286  0.00000 -0.00139 -0.00000  0.15633 -0.00000 -0.16387






























              6.49222  6.57896  6.99240  7.24219  7.64358  7.77786  8.07947  8.27558
  Jp   Jn 				   T=2		     T=2
  1.5  3.5   -0.01310 -0.10890 -0.00886  0.23334  0.01035  0.08246  0.03422  0.00579
  1.5  4.5    0.06241  0.20805  0.24352  0.05944  0.09283 -0.09241  0.10288 -0.02677
  1.5  5.5    0.06172 -0.24237  0.07349 -0.18759 -0.14746 -0.07973  0.13036  0.04809
  2.5  2.5    0.00000  0.02920 -0.03362  0.00000  0.00000  0.34118  0.04630  0.00000
  2.5  3.5   -0.08523  0.03855 -0.03164  0.20106  0.03992  0.32982 -0.09549  0.04018
  2.5  4.5   -0.02277  0.01459 -0.10486 -0.22517  0.01961 -0.24687  0.26019  0.08957
  2.5  5.5    0.28821 -0.08590  0.09670 -0.04330 -0.01332 -0.04750  0.21223 -0.03478
  2.5  7.5    0.07079 -0.21685 -0.31696 -0.05010  0.31653  0.16610  0.08502  0.09513
  3.5  1.5    0.01310 -0.10890 -0.00886 -0.23334 -0.01035  0.08246  0.03422 -0.00579
  3.5  2.5   -0.08523 -0.03855  0.03164  0.20106  0.03992 -0.32982  0.09549  0.04018
  3.5  3.5   -0.00000 -0.03044  0.03551 -0.00000 -0.00000  0.00000 -0.12488 -0.00000
  3.5  4.5    0.27262  0.05550  0.13908 -0.33373  0.00615 -0.07865  0.12759 -0.10423
  3.5  5.5   -0.08265  0.01079  0.06576  0.27678  0.18009 -0.00244 -0.00749  0.02974
  3.5  7.5   -0.47352  0.07775 -0.09706 -0.28309  0.20571 -0.21188 -0.15137  0.18527
  4.5  1.5    0.06241 -0.20805 -0.24352  0.05944  0.09283  0.09241 -0.10288 -0.02677
  4.5  2.5    0.02277  0.01459 -0.10486  0.22517 -0.01961 -0.24687  0.26019 -0.08957
  4.5  3.5    0.27262 -0.05550 -0.13908 -0.33373  0.00615  0.07865 -0.12759 -0.10423
  4.5  4.5    0.00000 -0.75221  0.35446  0.00000 -0.00000 -0.17037 -0.16840 -0.00000
  4.5  5.5    0.06361  0.09740  0.22144  0.17951  0.12274 -0.09046 -0.36821 -0.13076
  4.5  7.5    0.08874  0.10432  0.33991  0.10450 -0.31203  0.12514  0.12762  0.56989
  5.5  1.5   -0.06172 -0.24237  0.07349  0.18759  0.14746 -0.07973  0.13036 -0.04809
  5.5  2.5    0.28821  0.08590 -0.09670 -0.04330 -0.01332  0.04750 -0.21223 -0.03478
  5.5  3.5    0.08265  0.01079  0.06576 -0.27678 -0.18009 -0.00243 -0.00749 -0.02974
  5.5  4.5    0.06361 -0.09740 -0.22144  0.17951  0.12274  0.09046  0.36821 -0.13076
  5.5  5.5   -0.00000 -0.05538  0.29227  0.00000  0.00000  0.50467  0.12158  0.00000
  5.5  7.5   -0.28102 -0.12069  0.04187  0.00685 -0.42423  0.05901 -0.18133 -0.29849
  7.5  2.5    0.07079  0.21685  0.31696 -0.05010  0.31653 -0.16610 -0.08502  0.09513
  7.5  3.5    0.47352  0.07775 -0.09706  0.28309 -0.20571 -0.21188 -0.15137 -0.18527
  7.5  4.5    0.08874 -0.10432 -0.33991  0.10450 -0.31203 -0.12514 -0.12762  0.56989
  7.5  5.5    0.28102 -0.12069  0.04187 -0.00685  0.42423  0.05901 -0.18133  0.29849
  7.5  7.5   -0.00000 -0.03171  0.12048 -0.00000 -0.00000 -0.02287  0.41889  0.00000






























              8.88406  9.11285  9.83209  9.87200  9.96935 10.96276 13.68410
  Jp   Jn 	T=2	 T=2	  T=2	   T=2		     T=2      T=3
  1.5  3.5   -0.12575  0.35396 -0.05015 -0.06883  0.06260 -0.08407 -0.00000
  1.5  4.5    0.02728 -0.07171  0.23432  0.15164 -0.08865  0.03790  0.17655
  1.5  5.5   -0.19914  0.25722 -0.12356 -0.27216  0.12800 -0.13112 -0.14564
  2.5  2.5    0.00000  0.10334  0.03833 -0.00000 -0.07317  0.10308  0.25913
  2.5  3.5   -0.10835 -0.08908  0.07118 -0.05931 -0.06495  0.16224  0.00000
  2.5  4.5   -0.37898 -0.00410  0.01499 -0.07099 -0.01957 -0.01450  0.19534
  2.5  5.5   -0.15647  0.07900  0.06519  0.13905 -0.03459 -0.16407  0.21513
  2.5  7.5   -0.31359  0.15700  0.12935  0.40303 -0.14064  0.10055  0.27234
  3.5  1.5    0.12575  0.35396 -0.05015  0.06883  0.06260 -0.08407 -0.00000
  3.5  2.5   -0.10835  0.08908 -0.07118 -0.05931  0.06495 -0.16224 -0.00000
  3.5  3.5   -0.00000 -0.00000 -0.00000  0.00000  0.07853  0.00000 -0.25820
  3.5  4.5    0.17984 -0.09238  0.25307  0.09844  0.01909 -0.19175  0.00000
  3.5  5.5   -0.14915  0.15464  0.30823 -0.08165 -0.04857  0.11211  0.00000
  3.5  7.5    0.15256  0.03161 -0.00619  0.08351 -0.10422  0.28972  0.00000
  4.5  1.5    0.02728  0.07171 -0.23432  0.15164  0.08865 -0.03790 -0.17655
  4.5  2.5    0.37898 -0.00410  0.01499  0.07099 -0.01957 -0.01450  0.19534
  4.5  3.5    0.17984  0.09238 -0.25307  0.09844 -0.01910  0.19175 -0.00000
  4.5  4.5   -0.00000 -0.22439  0.13147 -0.00000 -0.27520  0.22121 -0.01996
  4.5  5.5    0.22882  0.35514  0.08409  0.19052  0.15852  0.05047  0.18868
  4.5  7.5    0.08508  0.07660 -0.40294  0.19886 -0.30410  0.08826  0.10788
  5.5  1.5    0.19914  0.25722 -0.12356  0.27216  0.12800 -0.13112 -0.14564
  5.5  2.5   -0.15647 -0.07900 -0.06519  0.13905  0.03459  0.16407 -0.21513
  5.5  3.5    0.14915  0.15464  0.30823  0.08164 -0.04857  0.11211  0.00000
  5.5  4.5    0.22882 -0.35514 -0.08409  0.19052 -0.15852 -0.05047 -0.18868
  5.5  5.5    0.00000 -0.03360  0.27132 -0.00000  0.17302 -0.10062 -0.19007
  5.5  7.5   -0.16777 -0.26059 -0.15748  0.32970  0.31583 -0.12409  0.39554
  7.5  2.5   -0.31359 -0.15700 -0.12935  0.40303  0.14063 -0.10055 -0.27234
  7.5  3.5   -0.15256  0.03161 -0.00619 -0.08351 -0.10422  0.28972  0.00000
  7.5  4.5    0.08508 -0.07660  0.40294  0.19886  0.30410 -0.08826 -0.10788
  7.5  5.5    0.16777 -0.26059 -0.15748 -0.32970  0.31584 -0.12409  0.39554
  7.5  7.5    0.00000 -0.01718 -0.05546  0.00000  0.55987  0.65862 -0.01735






























               I=   6.0

              0.62186  1.76471  2.52252  2.92812  3.50117  4.30123  4.71659  5.13565
  Jp   Jn 
  1.5  4.5   -0.13664 -0.01095 -0.01389  0.00108  0.08541 -0.22401 -0.01422 -0.30056
  1.5  5.5    0.03360 -0.07472  0.12760  0.19535 -0.11398  0.22453 -0.05716  0.34529
  1.5  7.5    0.02751  0.00137  0.03447  0.08142 -0.02912  0.15171 -0.12120  0.17375
  2.5  3.5    0.39347 -0.50369  0.48733  0.05218 -0.01694 -0.09218  0.20258 -0.04747
  2.5  4.5    0.04178 -0.02104 -0.26285 -0.25673  0.27738  0.26993 -0.08668  0.36458
  2.5  5.5    0.31561  0.13311  0.34946 -0.26652  0.23936  0.13058 -0.08938 -0.16816
  2.5  7.5   -0.05008 -0.03362 -0.10197  0.08706  0.00327  0.02705  0.11001  0.00719
  3.5  2.5   -0.39347  0.50369  0.48733  0.05218  0.01694 -0.09218 -0.20258  0.04746
  3.5  3.5    0.62479  0.37468  0.00000 -0.00000 -0.14328  0.00000 -0.05526  0.06329
  3.5  4.5   -0.03552 -0.23882 -0.00283  0.29984 -0.35531  0.41767 -0.35867 -0.01762
  3.5  5.5    0.03555  0.25100  0.01810  0.43049 -0.36337 -0.12214  0.24284  0.10043
  3.5  7.5    0.10369  0.09609  0.18032 -0.15240  0.03799  0.23728 -0.44143 -0.03005
  4.5  1.5    0.13664  0.01095 -0.01389  0.00108 -0.08541 -0.22401  0.01422  0.30056
  4.5  2.5    0.04178 -0.02104  0.26285  0.25673  0.27738 -0.26993 -0.08668  0.36458
  4.5  3.5    0.03552  0.23882 -0.00283  0.29984  0.35531  0.41767  0.35867  0.01762
  4.5  4.5   -0.09469 -0.03817 -0.00000  0.00000  0.13301  0.00000 -0.00894  0.19647
  4.5  5.5   -0.06644 -0.09535  0.02565 -0.07662  0.10501 -0.17732 -0.02361  0.19088
  4.5  7.5    0.00332  0.02477 -0.03889  0.02635 -0.07472 -0.00377  0.06938  0.10221
  5.5  1.5    0.03360 -0.07472 -0.12760 -0.19535 -0.11398 -0.22453 -0.05716  0.34530
  5.5  2.5   -0.31561 -0.13311  0.34946 -0.26652 -0.23936  0.13058  0.08938  0.16816
  5.5  3.5    0.03555  0.25100 -0.01810 -0.43049 -0.36337  0.12214  0.24284  0.10043
  5.5  4.5    0.06644  0.09535  0.02565 -0.07662 -0.10501 -0.17732  0.02361 -0.19088
  5.5  5.5   -0.01859  0.09777  0.00000  0.00000  0.24945 -0.00000  0.20978  0.15361
  5.5  7.5    0.04989  0.07285  0.09065  0.05427 -0.13230  0.01119  0.03134 -0.00665
  7.5  1.5    0.02751  0.00137 -0.03447 -0.08142 -0.02912 -0.15171 -0.12120  0.17375
  7.5  2.5    0.05008  0.03362 -0.10197  0.08706 -0.00327  0.02705 -0.11001 -0.00719
  7.5  3.5    0.10369  0.09609 -0.18032  0.15240  0.03799 -0.23728 -0.44143 -0.03005
  7.5  4.5   -0.00332 -0.02477 -0.03889  0.02635  0.07472 -0.00377 -0.06938 -0.10221
  7.5  5.5    0.04989  0.07285 -0.09065 -0.05427 -0.13230 -0.01119  0.03134 -0.00665
  7.5  7.5   -0.03818 -0.05133  0.00000 -0.00000  0.02346  0.00000 -0.04000 -0.10412





























              5.14336  5.47167  5.53840  6.00289  6.11396  6.16876  6.25651  6.27261
  Jp   Jn 							      T=2      T=2
  1.5  4.5    0.03651  0.15986  0.06315 -0.05093  0.22192  0.59534 -0.06843 -0.07593
  1.5  5.5   -0.30409 -0.34976 -0.17765  0.00020 -0.08767  0.00037 -0.07231  0.12500
  1.5  7.5   -0.13432  0.13664  0.18505 -0.13887  0.22691  0.22742  0.02897  0.07228
  2.5  3.5   -0.14810  0.07488  0.08945 -0.06063  0.02149  0.02732 -0.28338  0.11917
  2.5  4.5   -0.30469  0.21715 -0.05685  0.13426  0.16277  0.20211  0.05238 -0.08392
  2.5  5.5    0.13028 -0.14717 -0.36138  0.38212  0.08539  0.11646  0.20066  0.14816
  2.5  7.5    0.00984 -0.45589 -0.43726 -0.07549  0.35507  0.02029 -0.24029 -0.18526
  3.5  2.5   -0.14810 -0.07488  0.08945  0.06063 -0.02149  0.02732 -0.28338 -0.11917
  3.5  3.5   -0.00000  0.06424 -0.00000 -0.21176 -0.00298 -0.00000  0.00000 -0.57728
  3.5  4.5    0.10845  0.06862  0.10635  0.18235  0.23933  0.05808 -0.14684 -0.13357
  3.5  5.5   -0.06580  0.11590 -0.15753  0.28283  0.14286  0.07821  0.45131  0.21317
  3.5  7.5    0.03639 -0.05088  0.19576 -0.19852 -0.00494 -0.01894  0.25676  0.29856
  4.5  1.5    0.03651 -0.15986  0.06316  0.05093 -0.22192  0.59534 -0.06843  0.07593
  4.5  2.5    0.30469  0.21715  0.05685  0.13426  0.16277 -0.20211 -0.05238 -0.08392
  4.5  3.5    0.10845 -0.06862  0.10635 -0.18235 -0.23933  0.05808 -0.14684  0.13357
  4.5  4.5   -0.00000 -0.03753  0.00000  0.09346 -0.17889 -0.00000  0.00000 -0.20354
  4.5  5.5   -0.48696  0.08890  0.01465  0.14902 -0.09976 -0.11325  0.05074 -0.08017
  4.5  7.5   -0.03321  0.11995  0.08596 -0.13244 -0.00961 -0.12328  0.04526 -0.00756
  5.5  1.5    0.30409 -0.34976  0.17765  0.00020 -0.08767 -0.00037  0.07231  0.12500
  5.5  2.5    0.13027  0.14717 -0.36138 -0.38212 -0.08539  0.11646  0.20066 -0.14816
  5.5  3.5    0.06580  0.11590  0.15753  0.28283  0.14286 -0.07821 -0.45131  0.21317
  5.5  4.5   -0.48695 -0.08890  0.01465 -0.14902  0.09976 -0.11325  0.05074  0.08017
  5.5  5.5   -0.00000  0.06255 -0.00000 -0.23597  0.49826 -0.00000 -0.00000  0.23586
  5.5  7.5   -0.02601  0.02702  0.12301 -0.19798 -0.05789  0.02029  0.11136  0.12135
  7.5  1.5    0.13431  0.13664 -0.18505 -0.13887  0.22691 -0.22742 -0.02897  0.07228
  7.5  2.5    0.00984  0.45589 -0.43726  0.07549 -0.35507  0.02029 -0.24029  0.18526
  7.5  3.5   -0.03639 -0.05089 -0.19576 -0.19852 -0.00494  0.01894 -0.25676  0.29856
  7.5  4.5   -0.03321 -0.11995  0.08596  0.13244  0.00960 -0.12328  0.04526  0.00756
  7.5  5.5    0.02601  0.02702 -0.12301 -0.19798 -0.05789 -0.02029 -0.11136  0.12135
  7.5  7.5    0.00000 -0.07363  0.00000  0.19225  0.00410 -0.00000  0.00000 -0.11903































              6.54652  6.73875  7.49243  7.54558  7.67347  8.42575  8.53352  8.82537
  Jp   Jn 					    T=2			       T=2
  1.5  4.5    0.05456 -0.26237 -0.06381  0.15309 -0.04130 -0.19044  0.13072 -0.09818
  1.5  5.5    0.00847 -0.19108 -0.06869  0.40661 -0.27096 -0.09764 -0.02381 -0.11071
  1.5  7.5   -0.00957 -0.41568  0.38284 -0.26977 -0.18553  0.24624  0.08051 -0.22731
  2.5  3.5    0.03861 -0.01970 -0.11717 -0.09189  0.14407 -0.01697 -0.05797  0.02404
  2.5  4.5   -0.01725 -0.03419 -0.20977 -0.04297  0.19502 -0.01175 -0.09200  0.40375
  2.5  5.5    0.04229  0.00194  0.08995 -0.00774  0.17767  0.05947  0.10974 -0.12245
  2.5  7.5   -0.07641  0.03261 -0.03644 -0.33572 -0.23156  0.01812  0.15477  0.11176
  3.5  2.5   -0.03861  0.01970 -0.11717 -0.09189  0.14407  0.01697 -0.05797 -0.02404
  3.5  3.5   -0.02049 -0.00189 -0.00000 -0.00000  0.00000 -0.12037 -0.00000 -0.11646
  3.5  4.5    0.08544  0.18781  0.03351 -0.04979  0.32223 -0.05901  0.05686 -0.02695
  3.5  5.5    0.03073 -0.03558 -0.02054 -0.04942  0.11418 -0.05869 -0.06108  0.04301
  3.5  7.5   -0.00904  0.11637 -0.01711 -0.02367 -0.30654 -0.03590  0.04591  0.06023
  4.5  1.5   -0.05456  0.26237 -0.06381  0.15309 -0.04130  0.19044  0.13072  0.09818
  4.5  2.5   -0.01725 -0.03419  0.20977  0.04297 -0.19502 -0.01175  0.09200  0.40375
  4.5  3.5   -0.08544 -0.18781  0.03351 -0.04979  0.32223  0.05901  0.05686  0.02695
  4.5  4.5    0.82688  0.02520 -0.00000 -0.00000 -0.00000 -0.02307 -0.00000 -0.17787
  4.5  5.5   -0.27880  0.10310  0.16567 -0.11940  0.12905 -0.18615  0.09130 -0.36695
  4.5  7.5   -0.07821  0.26157 -0.11942  0.09979  0.07234  0.34522  0.64074 -0.09173
  5.5  1.5    0.00847 -0.19108  0.06869 -0.40661  0.27096 -0.09764  0.02381 -0.11071
  5.5  2.5   -0.04229 -0.00194  0.08995 -0.00774  0.17768 -0.05947  0.10974  0.12246
  5.5  3.5    0.03073 -0.03558  0.02054  0.04942 -0.11418 -0.05869  0.06108  0.04301
  5.5  4.5    0.27880 -0.10310  0.16567 -0.11940  0.12905  0.18615  0.09130  0.36695
  5.5  5.5    0.18922  0.42373 -0.00000 -0.00000 -0.00000 -0.12253 -0.00000 -0.31396
  5.5  7.5    0.18129 -0.00399 -0.48369 -0.29275 -0.11724 -0.04526 -0.00947  0.11097
  7.5  1.5   -0.00957 -0.41568 -0.38284  0.26977  0.18553  0.24624 -0.08051 -0.22731
  7.5  2.5    0.07641 -0.03261 -0.03644 -0.33572 -0.23156 -0.01812  0.15477 -0.11176
  7.5  3.5   -0.00904  0.11637  0.01711  0.02367  0.30654 -0.03590 -0.04591  0.06023
  7.5  4.5    0.07821 -0.26157 -0.11942  0.09980  0.07234 -0.34522  0.64074  0.09173
  7.5  5.5    0.18129 -0.00399  0.48369  0.29275  0.11724 -0.04526  0.00947  0.11097
  7.5  7.5    0.06978  0.00097 -0.00000  0.00000 -0.00000  0.64832  0.00000 -0.06152































              9.29823  9.44066  9.51128 10.27745 11.74856 13.59589
  Jp   Jn 	T=2	 T=2	  T=2	   T=2	    T=2	     T=3
  1.5  4.5    0.15932 -0.34383 -0.11623  0.20414  0.01513  0.14959
  1.5  5.5   -0.10878 -0.38670 -0.10008 -0.02005 -0.04098 -0.04652
  1.5  7.5   -0.31503  0.24531  0.06957 -0.01771  0.06618 -0.09376
  2.5  3.5    0.03566  0.01818  0.30454  0.02019  0.01630  0.14213
  2.5  4.5   -0.02041 -0.09284  0.24438  0.07816 -0.04696  0.01316
  2.5  5.5   -0.12560 -0.01403 -0.14443  0.14998  0.07141 -0.20995
  2.5  7.5    0.18951  0.17721  0.06575  0.19969  0.05841  0.12590
  3.5  2.5    0.03566 -0.01818  0.30454 -0.02019 -0.01630 -0.14213
  3.5  3.5   -0.00000 -0.08805 -0.00000 -0.09782 -0.07898  0.08607
  3.5  4.5    0.18555 -0.02037 -0.20624 -0.02263 -0.01828 -0.15932
  3.5  5.5    0.06470  0.03251  0.19149  0.03612  0.02917  0.25426
  3.5  7.5    0.41814  0.04554  0.10127  0.05059  0.04085  0.35610
  4.5  1.5    0.15932  0.34383 -0.11623 -0.20414 -0.01513 -0.14959
  4.5  2.5    0.02041 -0.09284 -0.24438  0.07816 -0.04696  0.01316
  4.5  3.5    0.18555  0.02037 -0.20624  0.02263  0.01828  0.15932
  4.5  4.5   -0.00000  0.15212  0.00000  0.11989  0.21349  0.22363
  4.5  5.5    0.21984  0.15331 -0.30703  0.25052 -0.16157  0.14818
  4.5  7.5   -0.09544 -0.24540  0.15144  0.29823  0.30604 -0.03879
  5.5  1.5    0.10878 -0.38670  0.10008 -0.02005 -0.04098 -0.04652
  5.5  2.5   -0.12560  0.01403 -0.14443 -0.14998 -0.07141  0.20995
  5.5  3.5   -0.06470  0.03251 -0.19149  0.03612  0.02917  0.25426
  5.5  4.5    0.21984 -0.15331 -0.30703 -0.25052  0.16157 -0.14818
  5.5  5.5    0.00000 -0.11439 -0.00000 -0.30902 -0.22337 -0.09678
  5.5  7.5   -0.19816  0.07836 -0.29551  0.41115 -0.37214 -0.23400
  7.5  1.5    0.31503  0.24531 -0.06957 -0.01771  0.06618 -0.09376
  7.5  2.5    0.18951 -0.17721  0.06575 -0.19969 -0.05841 -0.12590
  7.5  3.5   -0.41814  0.04554 -0.10127  0.05059  0.04085  0.35610
  7.5  4.5   -0.09544  0.24540  0.15144 -0.29823 -0.30604  0.03879
  7.5  5.5    0.19816  0.07836  0.29551  0.41115 -0.37214 -0.23400
  7.5  7.5    0.00000 -0.17957  0.00000 -0.08806 -0.58442  0.34034

               I=   7.0

              1.33345  3.00417  3.36335  3.74310  3.84897  4.00342  4.17161  4.53392
  Jp   Jn 
  1.5  5.5   -0.14047 -0.03235  0.03155 -0.10608  0.16219  0.14519  0.22561 -0.21441
  1.5  7.5    0.00709  0.05207 -0.07670 -0.02564  0.07466  0.03211  0.10618 -0.06062
  2.5  4.5   -0.08674 -0.36766  0.43421 -0.12024 -0.01784 -0.09429 -0.04946 -0.49829
  2.5  5.5    0.28401 -0.26205  0.32290 -0.39098 -0.03622 -0.25452  0.31448  0.14320
  2.5  7.5   -0.07426 -0.06373 -0.03310  0.22880  0.24995  0.20189 -0.28329 -0.20676
  3.5  3.5    0.84706 -0.00000 -0.07300 -0.00000  0.26796 -0.00000 -0.22824  0.00000
  3.5  4.5   -0.07355  0.10231 -0.25607 -0.41216  0.37314  0.47744  0.24225 -0.04256
  3.5  5.5    0.10651  0.49302 -0.32929 -0.25035 -0.38919 -0.26959  0.15757 -0.22660
  3.5  7.5    0.05232 -0.16665  0.08934 -0.13321  0.06175 -0.09008  0.30677  0.18602
  4.5  2.5   -0.08674  0.36766  0.43421  0.12024 -0.01784  0.09429 -0.04946  0.49829
  4.5  3.5    0.07355  0.10231  0.25607 -0.41216 -0.37314  0.47744 -0.24225 -0.04256
  4.5  4.5    0.02813  0.00000  0.03754 -0.00000 -0.01653  0.00000 -0.28985  0.00000
  4.5  5.5   -0.07880  0.06632  0.08466  0.12114 -0.02743 -0.21949 -0.02496 -0.20555
  4.5  7.5    0.02213  0.05117 -0.01045  0.01926 -0.06206 -0.04126 -0.07554 -0.03143
  5.5  1.5   -0.14047  0.03235  0.03155  0.10608  0.16219 -0.14519  0.22561  0.21441
  5.5  2.5   -0.28401 -0.26205 -0.32290 -0.39098  0.03622 -0.25452 -0.31448  0.14320
  5.5  3.5    0.10651 -0.49302 -0.32929  0.25035 -0.38919  0.26959  0.15757  0.22660
  5.5  4.5    0.07880  0.06631 -0.08466  0.12114  0.02743 -0.21949  0.02496 -0.20555
  5.5  5.5   -0.02606  0.00000  0.03796  0.00000 -0.33611  0.00000 -0.08335 -0.00000
  5.5  7.5    0.02269 -0.00358 -0.06752 -0.05546 -0.08514 -0.06952  0.02755  0.08833
  7.5  1.5    0.00709 -0.05207 -0.07670  0.02564  0.07466 -0.03211  0.10618  0.06062
  7.5  2.5    0.07426 -0.06373  0.03310  0.22880 -0.24995  0.20189  0.28329 -0.20676
  7.5  3.5    0.05232  0.16665  0.08934  0.13321  0.06175  0.09008  0.30677 -0.18602
  7.5  4.5   -0.02213  0.05117  0.01045  0.01926  0.06206 -0.04126  0.07554 -0.03143
  7.5  5.5    0.02269  0.00358 -0.06752  0.05546 -0.08514  0.06952  0.02755 -0.08833
  7.5  7.5   -0.02511  0.00000  0.05126 -0.00000  0.10124 -0.00000 -0.00125  0.00000

              5.25763  5.55030  6.00388  6.30288  6.35580  6.57702  6.86287  7.37888
  Jp   Jn 
  1.5  5.5   -0.52664 -0.30745  0.13675 -0.38329 -0.17619 -0.10626  0.04803  0.11797
  1.5  7.5   -0.21860 -0.19727  0.22211  0.11483  0.17610 -0.04022 -0.30077  0.01686
  2.5  4.5    0.08382 -0.13696  0.22612  0.35074  0.02200  0.01172 -0.12227 -0.01688
  2.5  5.5    0.13540  0.18141 -0.08078 -0.21566 -0.16347 -0.06387 -0.01057 -0.16775
  2.5  7.5    0.14559 -0.08128 -0.35779 -0.06011 -0.17052  0.42667 -0.18321 -0.10337
  3.5  3.5    0.00000 -0.14157  0.12825  0.01768 -0.00000  0.00000 -0.11686  0.12803
  3.5  4.5    0.17132  0.08802  0.13646  0.08712  0.21530  0.00876 -0.10353 -0.13982
  3.5  5.5    0.01779 -0.02903  0.08452  0.06873 -0.12492  0.18916 -0.08432 -0.04878
  3.5  7.5   -0.27769 -0.27274 -0.30641  0.16655  0.29598  0.42975  0.04065  0.11003
  4.5  2.5   -0.08382 -0.13696  0.22612  0.35074 -0.02200 -0.01172 -0.12227 -0.01688
  4.5  3.5    0.17132 -0.08802 -0.13646 -0.08711  0.21530  0.00876  0.10353  0.13982
  4.5  4.5    0.00000 -0.29841  0.38882 -0.23604  0.00000 -0.00000  0.38196 -0.26632
  4.5  5.5    0.05934  0.25553  0.08802 -0.17349  0.47060 -0.07745 -0.27985  0.31549
  4.5  7.5   -0.13087 -0.09718  0.00973 -0.10251 -0.06073 -0.05923 -0.01478  0.42944
  5.5  1.5    0.52664 -0.30745  0.13675 -0.38329  0.17619  0.10626  0.04803  0.11797
  5.5  2.5    0.13540 -0.18141  0.08078  0.21566 -0.16347 -0.06387  0.01057  0.16775
  5.5  3.5   -0.01779 -0.02903  0.08452  0.06873  0.12492 -0.18916 -0.08432 -0.04878
  5.5  4.5    0.05934 -0.25553 -0.08803  0.17349  0.47060 -0.07745  0.27985 -0.31549
  5.5  5.5    0.00000 -0.34624 -0.14970 -0.29274  0.00000 -0.00000 -0.48747 -0.34794
  5.5  7.5   -0.02967 -0.15668 -0.13977  0.10409 -0.08338  0.26603  0.22053  0.13768
  7.5  1.5    0.21860 -0.19727  0.22211  0.11482 -0.17610  0.04022 -0.30077  0.01686
  7.5  2.5    0.14559  0.08128  0.35779  0.06011 -0.17052  0.42667  0.18321  0.10337
  7.5  3.5    0.27769 -0.27274 -0.30641  0.16655 -0.29598 -0.42975  0.04065  0.11003
  7.5  4.5   -0.13087  0.09718 -0.00973  0.10251 -0.06073 -0.05923  0.01478 -0.42944
  7.5  5.5    0.02967 -0.15668 -0.13977  0.10409  0.08338 -0.26603  0.22053  0.13768
  7.5  7.5   -0.00000  0.15186  0.09220 -0.09391  0.00000 -0.00000  0.16349 -0.10541

              7.58484  7.68483  8.27180  8.29298  8.64055  9.25034  9.35075 10.37885
  Jp   Jn 			  T=2		    T=2		      T=2      T=2
  1.5  5.5    0.04317  0.08523 -0.25689 -0.02205 -0.19434 -0.17060  0.05018 -0.04355
  1.5  7.5    0.37439 -0.29393 -0.04218  0.04225 -0.00928  0.35012  0.33926  0.02486
  2.5  4.5   -0.06344 -0.06033 -0.16349 -0.00289  0.27757 -0.06572 -0.23005 -0.03568
  2.5  5.5    0.12064  0.04647 -0.11158  0.06655 -0.34346  0.14879 -0.08709 -0.10774
  2.5  7.5    0.05903  0.02953 -0.31741  0.14865 -0.32919  0.08051 -0.13841  0.08371
  3.5  3.5    0.00000  0.00000  0.00000 -0.02467 -0.00000 -0.13833 -0.00000 -0.00000
  3.5  4.5    0.00265  0.11876  0.15712  0.00782 -0.00000  0.01208 -0.35055 -0.13819
  3.5  5.5   -0.08999 -0.10211 -0.30417  0.10487  0.00000 -0.06364 -0.20637  0.17768
  3.5  7.5   -0.24423 -0.05216  0.22240  0.11178 -0.00000 -0.04937 -0.03457  0.34059
  4.5  2.5    0.06344  0.06033 -0.16349 -0.00289 -0.27757 -0.06572 -0.23005 -0.03568
  4.5  3.5    0.00265  0.11876 -0.15712 -0.00782  0.00000 -0.01208  0.35055  0.13819
  4.5  4.5   -0.00000 -0.00000  0.24444  0.41913 -0.00000  0.10896 -0.20202  0.21473
  4.5  5.5    0.12920  0.23611  0.11997  0.37273 -0.25981  0.04869 -0.06221  0.11757
  4.5  7.5   -0.18670  0.48482  0.04688 -0.28521  0.06931  0.11891 -0.29875 -0.02738
  5.5  1.5   -0.04317 -0.08523 -0.25689 -0.02205  0.19434 -0.17060  0.05018 -0.04356
  5.5  2.5    0.12064  0.04647  0.11158 -0.06655 -0.34346 -0.14879  0.08709  0.10774
  5.5  3.5    0.08999  0.10211 -0.30417  0.10487  0.00000 -0.06364 -0.20637  0.17768
  5.5  4.5    0.12920  0.23611 -0.11997 -0.37273 -0.25981 -0.04869  0.06222 -0.11757
  5.5  5.5   -0.00000 -0.00000  0.37811 -0.19983 -0.00000  0.06496 -0.14458 -0.15473
  5.5  7.5    0.46540  0.28569 -0.04320  0.21560  0.29404  0.34772 -0.07261 -0.36759
  7.5  1.5   -0.37439  0.29393 -0.04218  0.04225  0.00928  0.35012  0.33926  0.02486
  7.5  2.5    0.05903  0.02953  0.31741 -0.14865 -0.32919 -0.08051  0.13841 -0.08371
  7.5  3.5    0.24423  0.05216  0.22240  0.11178  0.00000 -0.04937 -0.03457  0.34059
  7.5  4.5   -0.18670  0.48482 -0.04688  0.28521  0.06931 -0.11891  0.29875  0.02738
  7.5  5.5   -0.46540 -0.28569 -0.04320  0.21560 -0.29404  0.34772 -0.07261 -0.36759
  7.5  7.5   -0.00000  0.00000 -0.10790 -0.38153  0.00000  0.55445 -0.11665  0.50241





             10.48007 14.78401
  Jp   Jn 	T=2	 T=3
  1.5  5.5   -0.23253 -0.16036
  1.5  7.5    0.42996  0.20779
  2.5  4.5    0.02883 -0.08825
  2.5  5.5    0.09674  0.20606
  2.5  7.5    0.12259  0.11261
  3.5  3.5   -0.00000 -0.25820
  3.5  4.5   -0.00000  0.00000
  3.5  5.5    0.00000 -0.00000
  3.5  7.5    0.00000  0.00000
  4.5  2.5   -0.02883 -0.08825
  4.5  3.5    0.00000 -0.00000
  4.5  4.5    0.00000  0.25794
  4.5  5.5   -0.13991 -0.17572
  4.5  7.5    0.44191  0.31222
  5.5  1.5    0.23253 -0.16036
  5.5  2.5    0.09674 -0.20606
  5.5  3.5    0.00000 -0.00000
  5.5  4.5   -0.13991  0.17572
  5.5  5.5   -0.00000 -0.24356
  5.5  7.5   -0.14489 -0.23400
  7.5  1.5   -0.42996  0.20779
  7.5  2.5    0.12259 -0.11261
  7.5  3.5    0.00000  0.00000
  7.5  4.5    0.44191 -0.31222
  7.5  5.5    0.14489 -0.23400
  7.5  7.5    0.00000 -0.42144



               I=   8.0

              2.47772  3.59396  3.67966  3.87387  4.71462  4.78070  6.10660  6.35812
  Jp   Jn 
  1.5  7.5   -0.04231  0.02416 -0.08021  0.04535 -0.14999 -0.05261 -0.08046 -0.08738
  2.5  5.5    0.29111  0.19051  0.40189 -0.45966  0.34137 -0.18913 -0.00625  0.05240
  2.5  7.5   -0.21374 -0.28350  0.06466  0.20502  0.00229  0.17840 -0.35980  0.45163
  3.5  4.5    0.32366 -0.37107  0.32736 -0.40718 -0.33695  0.26567  0.08210  0.09943
  3.5  5.5    0.49520  0.45513 -0.34355 -0.00173 -0.24769 -0.00690 -0.18071  0.00499
  3.5  7.5   -0.04116  0.10270  0.11752 -0.19346 -0.31053 -0.57045 -0.07160  0.16808
  4.5  3.5    0.32366  0.37107  0.32736  0.40718  0.33695  0.26567 -0.08210  0.09944
  4.5  4.5    0.00000  0.01042 -0.00000  0.19301 -0.13861  0.00000  0.21045  0.00000
  4.5  5.5    0.11887 -0.08639 -0.26632  0.03624  0.19284 -0.10877  0.20737  0.40287
  4.5  7.5    0.03864  0.06587 -0.12440  0.03192  0.00515 -0.11099  0.10625 -0.10424
  5.5  2.5    0.29111 -0.19051  0.40189  0.45966 -0.34137 -0.18913  0.00625  0.05240
  5.5  3.5   -0.49520  0.45513  0.34355 -0.00173 -0.24769  0.00690 -0.18071 -0.00499
  5.5  4.5    0.11887  0.08639 -0.26632 -0.03624 -0.19284 -0.10877 -0.20737  0.40290
  5.5  5.5   -0.00000  0.14249 -0.00000  0.18973 -0.26430  0.00000  0.62993 -0.00000
  5.5  7.5   -0.02194  0.07243  0.04965  0.00179 -0.06392 -0.09720 -0.20116 -0.27257
  7.5  1.5    0.04231  0.02416  0.08021  0.04535 -0.14999  0.05261 -0.08046  0.08737
  7.5  2.5   -0.21374  0.28350  0.06466 -0.20502 -0.00229  0.17840  0.35980  0.45164
  7.5  3.5    0.04116  0.10270 -0.11752 -0.19346 -0.31053  0.57045 -0.07160 -0.16808
  7.5  4.5    0.03864 -0.06587 -0.12440 -0.03192 -0.00515 -0.11099 -0.10625 -0.10423
  7.5  5.5    0.02194  0.07243 -0.04965  0.00179 -0.06392  0.09720 -0.20116  0.27258
  7.5  7.5   -0.00000 -0.01534 -0.00000 -0.06973  0.08739 -0.00000 -0.09163  0.00000







              6.36098  6.48906  6.73284  7.57179  7.91930  7.99597  8.14294  8.30749
  Jp   Jn 				   T=2			      T=2
  1.5  7.5    0.20800  0.15526 -0.39488 -0.02495 -0.59955  0.11425 -0.13428 -0.20604
  2.5  5.5   -0.03364  0.37046 -0.01765  0.17754 -0.05151 -0.00225  0.19909 -0.05914
  2.5  7.5    0.12610  0.30115  0.14108  0.23296  0.09373 -0.10126 -0.33336 -0.05955
  3.5  4.5    0.01452 -0.24790  0.06668 -0.22148 -0.03827  0.03926 -0.12284  0.03656
  3.5  5.5    0.12192  0.04866  0.19913 -0.28633  0.05222 -0.16076 -0.30371 -0.06225
  3.5  7.5    0.08135 -0.25553  0.15316  0.46871  0.03431 -0.07966 -0.24359 -0.04574
  4.5  3.5   -0.01452 -0.24790 -0.06668  0.22148 -0.03827 -0.03926 -0.12284  0.03656
  4.5  4.5   -0.67144  0.00000  0.37137  0.04545 -0.00000  0.02002  0.00000  0.00000
  4.5  5.5    0.38685  0.04632  0.38151 -0.06318 -0.11853 -0.00975  0.30622  0.30245
  4.5  7.5    0.14746  0.22763  0.13525 -0.00892  0.32811  0.41279  0.08580 -0.31000
  5.5  2.5    0.03364  0.37046  0.01765 -0.17754 -0.05151  0.00225  0.19909 -0.05914
  5.5  3.5    0.12192 -0.04866  0.19913 -0.28634 -0.05222 -0.16076  0.30371  0.06225
  5.5  4.5   -0.38682  0.04632 -0.38151  0.06317 -0.11853  0.00975  0.30622  0.30245
  5.5  5.5    0.14024  0.00000 -0.18013  0.31952 -0.00000 -0.01664  0.00000  0.00000
  5.5  7.5   -0.06902  0.25473  0.08311  0.05998  0.04507  0.52144 -0.25182  0.50559
  7.5  1.5    0.20801 -0.15526 -0.39488 -0.02495  0.59955  0.11425  0.13428  0.20604
  7.5  2.5   -0.12607  0.30115 -0.14108 -0.23296  0.09373  0.10126 -0.33336 -0.05955
  7.5  3.5    0.08134  0.25553  0.15316  0.46871 -0.03431 -0.07966  0.24359  0.04574
  7.5  4.5   -0.14747  0.22763 -0.13525  0.00892  0.32811 -0.41280  0.08580 -0.31000
  7.5  5.5   -0.06900 -0.25473  0.08311  0.05998 -0.04507  0.52144  0.25182 -0.50559
  7.5  7.5   -0.11501  0.00000 -0.02729 -0.07887  0.00000 -0.02103  0.00000  0.00000

              8.49549  9.09145  9.85506 10.07187 11.70454
  Jp   Jn 		 T=2	  T=2	   T=2	    T=2
  1.5  7.5    0.22536 -0.02847  0.19321  0.44228 -0.09119
  2.5  5.5    0.07926  0.27219 -0.17944  0.12081 -0.08894
  2.5  7.5    0.12940  0.35328 -0.01347 -0.02305 -0.07570
  3.5  4.5    0.01030  0.14425  0.35814 -0.00465 -0.00699
  3.5  5.5    0.04008  0.18649 -0.18832 -0.00601 -0.00904
  3.5  7.5    0.02935 -0.30526  0.05419  0.00984  0.01480
  4.5  3.5   -0.01030 -0.14425  0.35814  0.00465  0.00699
  4.5  4.5    0.25995  0.07599  0.00000  0.45250 -0.17266
  4.5  5.5   -0.00207 -0.08050  0.19838  0.28832  0.14883
  4.5  7.5    0.29947 -0.03841  0.44375 -0.26536 -0.33352
  5.5  2.5   -0.07926 -0.27219 -0.17944 -0.12081  0.08894
  5.5  3.5    0.04008  0.18649  0.18832 -0.00601 -0.00904
  5.5  4.5    0.00207  0.08050  0.19838 -0.28832 -0.14883
  5.5  5.5   -0.00148  0.49837 -0.00000 -0.12387  0.24254
  5.5  7.5   -0.23586  0.10950  0.16539  0.10040  0.29210
  7.5  1.5    0.22536 -0.02847 -0.19321  0.44228 -0.09119
  7.5  2.5   -0.12940 -0.35328 -0.01347  0.02305  0.07570
  7.5  3.5    0.02935 -0.30526 -0.05419  0.00984  0.01480
  7.5  4.5   -0.29947  0.03841  0.44375  0.26536  0.33352
  7.5  5.5   -0.23586  0.10950 -0.16539  0.10040  0.29210
  7.5  7.5    0.69929 -0.09501 -0.00000 -0.17568  0.65524
















               I=   9.0

              2.83103  4.20214  4.82968  5.20387  5.49249  5.92737  6.42977  6.64219
  Jp   Jn 
  1.5  7.5    0.05684  0.17393  0.13662 -0.21649 -0.11763 -0.04159 -0.40898  0.47537
  2.5  7.5   -0.20762 -0.30275  0.35448 -0.31309 -0.29678 -0.56089 -0.00912  0.10243
  3.5  5.5    0.64910  0.52555 -0.09351 -0.19602 -0.13225 -0.12533  0.13103  0.08409
  3.5  7.5   -0.11583  0.12143  0.51445 -0.54826  0.11272  0.36255  0.01012  0.02315
  4.5  4.5   -0.00000  0.22015  0.21899  0.00000  0.06094 -0.00000 -0.00000 -0.31845
  4.5  5.5    0.12837 -0.19261 -0.16114  0.07966  0.27142  0.08278 -0.51602  0.42490
  4.5  7.5    0.04935  0.08855  0.01244  0.01423  0.15927 -0.02407  0.07975  0.11441
  5.5  3.5   -0.64910  0.52555 -0.09351  0.19602 -0.13225  0.12533 -0.13103  0.08409
  5.5  4.5    0.12837  0.19261  0.16114  0.07966 -0.27142  0.08278 -0.51602 -0.42489
  5.5  5.5    0.00000  0.09364  0.25066 -0.00000  0.70703 -0.00000 -0.00000 -0.04862
  5.5  7.5   -0.00106  0.10460  0.02604 -0.09767 -0.11914  0.17057  0.20676  0.10189
  7.5  1.5   -0.05684  0.17393  0.13662  0.21649 -0.11763  0.04159  0.40898  0.47537
  7.5  2.5   -0.20762  0.30275 -0.35448 -0.31309  0.29678 -0.56089 -0.00912 -0.10243
  7.5  3.5    0.11583  0.12143  0.51445  0.54826  0.11272 -0.36255 -0.01012  0.02315
  7.5  4.5    0.04935 -0.08855 -0.01244  0.01423 -0.15927 -0.02407  0.07975 -0.11441
  7.5  5.5    0.00106  0.10460  0.02604  0.09767 -0.11914 -0.17057 -0.20676  0.10189
  7.5  7.5   -0.00000  0.07279 -0.01297 -0.00000 -0.07559 -0.00000 -0.00000 -0.00813

              7.14064  7.36271  7.66203  7.93492  8.76473  9.28164  9.87502  9.94166
  Jp   Jn 						     T=2	       T=2
  1.5  7.5    0.00806 -0.42721 -0.21233  0.01339  0.25167 -0.18794 -0.06764 -0.31339
  2.5  7.5    0.06869  0.04386  0.18762 -0.02446 -0.12770 -0.27354  0.03158  0.20412
  3.5  5.5    0.02345  0.07095  0.07807 -0.04833 -0.10367 -0.07622  0.08023 -0.00000
  3.5  7.5   -0.11251  0.21989 -0.14073  0.07807 -0.08806  0.40107  0.02175  0.00000
  4.5  4.5   -0.70127 -0.00000  0.32898 -0.00000  0.21289 -0.34461 -0.07701  0.00000
  4.5  5.5   -0.31526  0.15054  0.15699  0.00830 -0.03341  0.08149  0.13107  0.42582
  4.5  7.5    0.03609 -0.14216  0.10912  0.67498 -0.46395 -0.09381 -0.43734  0.12087
  5.5  3.5    0.02345 -0.07095  0.07807  0.04833 -0.10367 -0.07622  0.08023 -0.00000
  5.5  4.5    0.31526  0.15054 -0.15699  0.00830  0.03341 -0.08149 -0.13107  0.42582
  5.5  5.5    0.43635  0.00000  0.12102  0.00000  0.14624 -0.37123  0.24403  0.00000
  5.5  7.5    0.17657 -0.46830  0.52793 -0.18740  0.06592  0.25525  0.12217  0.40520
  7.5  1.5    0.00806  0.42721 -0.21232 -0.01339  0.25167 -0.18794 -0.06764  0.31339
  7.5  2.5   -0.06869  0.04386 -0.18762 -0.02446  0.12770  0.27354 -0.03158  0.20412
  7.5  3.5   -0.11251 -0.21989 -0.14073 -0.07807 -0.08806  0.40107  0.02175 -0.00000
  7.5  4.5   -0.03609 -0.14216 -0.10912  0.67498  0.46395  0.09381  0.43734  0.12087
  7.5  5.5    0.17657  0.46830  0.52793  0.18740  0.06592  0.25525  0.12217 -0.40520
  7.5  7.5   -0.13456  0.00000 -0.18502  0.00000 -0.54368 -0.16916  0.68031  0.00000

             10.19296
  Jp   Jn 	T=2
  1.5  7.5    0.25079
  2.5  7.5   -0.22818
  3.5  5.5   -0.40107
  3.5  7.5   -0.07622
  4.5  4.5    0.16864
  4.5  5.5   -0.18374
  4.5  7.5    0.15821
  5.5  3.5   -0.40107
  5.5  4.5    0.18374
  5.5  5.5   -0.04843
  5.5  7.5    0.26362
  7.5  1.5    0.25079
  7.5  2.5    0.22818
  7.5  3.5   -0.07622
  7.5  4.5   -0.15821
  7.5  5.5    0.26362
  7.5  7.5    0.38651


               I=  10.0

              4.60295  4.72359  5.66109  6.48001  6.60756  7.03921  7.38846  8.13737
  Jp   Jn 
  2.5  7.5    0.25127 -0.27912 -0.31081  0.14625  0.60614  0.32330  0.14562  0.11249
  3.5  7.5    0.47176 -0.53979  0.07651  0.30841 -0.17066 -0.41817  0.10764 -0.03527
  4.5  5.5   -0.24773  0.27227  0.46027  0.37142  0.01769  0.07210  0.61550  0.05253
  4.5  7.5    0.08850  0.11711  0.21486 -0.17013  0.05855  0.00456 -0.20167  0.60107
  5.5  4.5    0.24773  0.27227 -0.46027 -0.37142  0.01769 -0.07210  0.61550  0.05253
  5.5  5.5    0.51561  0.00000  0.52748 -0.43972  0.00000  0.35394  0.00000 -0.00000
  5.5  7.5    0.10495 -0.20705  0.01441  0.33303 -0.31580  0.38839  0.21841  0.34936
  7.5  2.5   -0.25127 -0.27912  0.31081 -0.14625  0.60614 -0.32330  0.14562  0.11249
  7.5  3.5    0.47176  0.53979  0.07651  0.30841  0.17066 -0.41817 -0.10764  0.03527
  7.5  4.5   -0.08850  0.11711 -0.21486  0.17013  0.05855 -0.00456 -0.20167  0.60107
  7.5  5.5    0.10495  0.20705  0.01441  0.33303  0.31580  0.38839 -0.21841 -0.34936
  7.5  7.5   -0.04820  0.00000  0.02044 -0.13423 -0.00000 -0.06189  0.00000  0.00000

              9.12958  9.50031  9.91515 10.76075
  Jp   Jn 		 T=2	  T=2	   T=2
  2.5  7.5   -0.11661 -0.14434 -0.44412  0.05930
  3.5  7.5    0.04005  0.40825 -0.00000 -0.00000
  4.5  5.5   -0.06861  0.20966 -0.27626 -0.05099
  4.5  7.5   -0.09524  0.28443 -0.04290  0.63728
  5.5  4.5    0.06861  0.20966  0.27626  0.05099
  5.5  5.5    0.00040  0.00000 -0.01412 -0.37026
  5.5  7.5    0.22685 -0.43318  0.39914  0.12746
  7.5  2.5    0.11661 -0.14434  0.44412 -0.05930
  7.5  3.5    0.04005 -0.40825 -0.00000 -0.00000
  7.5  4.5    0.09524  0.28443  0.04290 -0.63728
  7.5  5.5    0.22685  0.43318  0.39914  0.12746
  7.5  7.5    0.91603  0.00000 -0.36106  0.07700


               I=  11.0

              4.58612  5.50997  7.39777  7.41320  7.61353  8.04074  9.68409 10.45250
  Jp   Jn 								       T=2
  3.5  7.5    0.49690 -0.67390  0.26261  0.18279 -0.11160 -0.09817 -0.08841 -0.40825
  4.5  7.5    0.18974 -0.04959  0.03211  0.22527  0.66843 -0.48541  0.38179  0.28563
  5.5  5.5    0.64858  0.00000 -0.54596 -0.00000 -0.00000  0.39715 -0.03326  0.34993
  5.5  7.5    0.03741 -0.20834  0.39942 -0.64486  0.20187  0.41665  0.38930  0.11796
  7.5  3.5    0.49690  0.67390  0.26262 -0.18278  0.11160 -0.09817 -0.08841 -0.40825
  7.5  4.5   -0.18974 -0.04959 -0.03211  0.22527  0.66843  0.48541 -0.38179 -0.28563
  7.5  5.5    0.03741  0.20834  0.39941  0.64486 -0.20187  0.41665  0.38930  0.11796
  7.5  7.5   -0.10357  0.00000 -0.49283 -0.00000 -0.00000  0.06752  0.62339 -0.59432


               I=  12.0

              6.98467  7.33321  8.03095  8.37693 11.34709
  Jp   Jn 					    T=2
  4.5  7.5    0.21790  0.62771  0.67270 -0.23881  0.22125
  5.5  7.5   -0.67270 -0.32146  0.21790 -0.37871  0.50324
  7.5  4.5    0.21790 -0.62771  0.67269  0.23881 -0.22125
  7.5  5.5    0.67269 -0.32146 -0.21790 -0.37871  0.50324
  7.5  7.5    0.00000  0.07278 -0.00000  0.77401  0.62897







               I=  13.0

              6.89812  8.15742  9.55232
  Jp   Jn 
  5.5  7.5    0.70711  0.62412  0.33238
  7.5  5.5   -0.70711  0.62412  0.33238
  7.5  7.5    0.00000 -0.47006  0.88263


               I=  14.0

              8.79188
  Jp   Jn 
  7.5  7.5    1.00000


               I=  15.0

              9.51304
  Jp   Jn 
  7.5  7.5    1.00000


